Query-Efficient and Scalable Black-Box Adversarial Attacks on Discrete Sequential Data via Bayesian Optimization

We focus on the problem of adversarial attacks against models on discrete sequential data in the black-box setting where the attacker aims to craft adversarial examples with limited query access to the victim model. Existing black-box attacks, mostly based on greedy algorithms, find adversarial examples using pre-computed key positions to perturb, which severely limits the search space and might result in suboptimal solutions. To this end, we propose a query-efficient black-box attack using Bayesian optimization, which dynamically computes important positions using an automatic relevance determination (ARD) categorical kernel. We introduce block decomposition and history subsampling techniques to improve the scalability of Bayesian optimization when an input sequence becomes long. Moreover, we develop a post-optimization algorithm that finds adversarial examples with smaller perturbation size. Experiments on natural language and protein classification tasks demonstrate that our method consistently achieves higher attack success rate with significant reduction in query count and modification rate compared to the previous state-of-the-art methods.

==> CSV_final/embedding/BERT_AG.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.000
30, 0.000, 0.000
40, 0.853, 0.213
50, 2.345, 0.853
60, 3.412, 1.493
70, 5.330, 2.345
80, 7.889, 2.772
90, 10.235, 4.904
100, 12.580, 7.249
110, 14.286, 10.448
120, 16.205, 16.418
130, 18.977, 23.028
140, 20.896, 28.571
150, 23.454, 38.166
160, 24.520, 46.269
170, 26.652, 53.092
180, 28.785, 56.716
190, 32.196, 62.687
200, 33.902, 65.458
210, 35.394, 69.723
220, 36.247, 72.281
230, 37.313, 75.693
240, 39.232, 78.465
250, 40.938, 81.237
260, 42.217, 84.222
270, 43.923, 86.141
280, 45.629, 87.207
290, 47.548, 88.060
300, 48.827, 89.126
310, 50.533, 91.045
320, 52.026, 91.471
330, 53.092, 91.684
340, 53.945, 92.324
350, 55.864, 92.537
360, 57.569, 92.537
370, 57.996, 92.964
380, 58.422, 93.177
390, 59.275, 93.390
400, 60.554, 93.390
410, 61.194, 93.390
420, 63.326, 93.390
430, 65.245, 93.390
440, 66.738, 93.817
450, 68.443, 93.817
460, 69.296, 94.456
470, 69.936, 94.456
480, 70.149, 94.883
490, 71.429, 94.883
500, 72.281, 94.883
510, 73.134, 94.883
520, 73.134, 95.096
530, 74.200, 95.096
540, 74.200, 95.096
550, 74.627, 95.309
560, 74.840, 95.309
570, 75.480, 95.309
580, 76.119, 95.309
590, 76.546, 95.522
600, 76.972, 95.522
610, 77.612, 95.522
620, 77.612, 95.522
630, 78.252, 95.736
640, 78.678, 95.736
650, 79.104, 95.736
660, 79.531, 95.736
670, 80.171, 95.736
680, 80.171, 95.736
690, 80.597, 95.736
700, 81.023, 95.736
710, 81.663, 95.736
720, 81.876, 95.736
730, 82.303, 95.736
740, 82.729, 95.949
750, 82.942, 96.162
760, 82.942, 96.162
770, 82.942, 96.162
780, 82.942, 96.162
790, 82.942, 96.162
800, 83.156, 96.162
810, 83.156, 96.375
820, 83.156, 96.375
830, 83.156, 96.375
840, 83.156, 96.375
850, 83.156, 96.375
860, 83.156, 96.375
870, 83.156, 96.375
880, 83.156, 96.375
890, 83.369, 96.375
900, 83.582, 96.375
910, 83.582, 96.375
920, 83.582, 96.375
930, 83.582, 96.375
940, 83.795, 96.375
950, 83.795, 96.375
960, 84.009, 96.375
970, 84.009, 96.375
980, 84.009, 96.375
990, 84.009, 96.375
1000, 84.009, 96.375
1010, 84.009, 96.375
1020, 84.222, 96.375
1030, 84.222, 96.588
1040, 84.222, 96.588
1050, 84.222, 96.588
1060, 84.222, 96.588
1070, 84.222, 96.588
1080, 84.435, 96.588
1090, 84.435, 96.588
1100, 84.435, 96.588
1110, 84.435, 96.588
1120, 84.435, 96.588
1130, 84.435, 96.588
1140, 84.435, 96.588
1150, 84.435, 96.588
1160, 84.435, 96.588
1170, 84.435, 96.588
1180, 84.435, 96.588
1190, 84.435, 96.588
1200, 84.435, 96.588
1210, 84.435, 96.588
1220, 84.435, 96.588
1230, 84.435, 96.588
1240, 84.435, 96.588
1250, 84.435, 96.588
1260, 84.435, 96.588
1270, 84.648, 96.588


==> CSV_final/embedding/BERT_AG_5000.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.000
30, 0.000, 0.000
40, 0.853, 0.213
50, 2.345, 0.853
60, 3.412, 1.493
70, 5.330, 2.345
80, 7.889, 2.772
90, 10.235, 4.904
100, 12.580, 7.249
110, 14.286, 10.448
120, 16.205, 16.418
130, 18.977, 23.028
140, 20.896, 28.571
150, 23.454, 38.166
160, 24.520, 46.269
170, 26.652, 53.092
180, 28.785, 56.716
190, 32.196, 62.687
200, 33.902, 65.458
210, 35.394, 69.723
220, 36.247, 72.281
230, 37.313, 75.693
240, 39.232, 78.465
250, 40.938, 81.237
260, 42.217, 84.222
270, 43.923, 86.141
280, 45.629, 87.207
290, 47.548, 88.060
300, 48.827, 89.126
310, 50.533, 91.045
320, 52.026, 91.471
330, 53.092, 91.684
340, 53.945, 92.324
350, 55.864, 92.537
360, 57.569, 92.537
370, 57.996, 92.964
380, 58.422, 93.177
390, 59.275, 93.390
400, 60.554, 93.390
410, 61.194, 93.390
420, 63.326, 93.390
430, 65.245, 93.390
440, 66.738, 93.817
450, 68.443, 93.817
460, 69.296, 94.456
470, 69.936, 94.456
480, 70.149, 94.883
490, 71.429, 94.883
500, 72.281, 94.883
510, 73.134, 94.883
520, 73.134, 95.096
530, 74.200, 95.096
540, 74.200, 95.096
550, 74.627, 95.309
560, 74.840, 95.309
570, 75.480, 95.309
580, 76.119, 95.309
590, 76.546, 95.522
600, 76.972, 95.522
610, 77.612, 95.522
620, 77.612, 95.522
630, 78.252, 95.736
640, 78.678, 95.736
650, 79.104, 95.736
660, 79.531, 95.736
670, 80.171, 95.736
680, 80.171, 95.736
690, 80.597, 95.736
700, 81.023, 95.736
710, 81.663, 95.736
720, 81.876, 95.736
730, 82.303, 95.736
740, 82.729, 95.949
750, 82.942, 96.162
760, 82.942, 96.162
770, 82.942, 96.162
780, 82.942, 96.162
790, 82.942, 96.162
800, 83.156, 96.162
810, 83.156, 96.375
820, 83.156, 96.375
830, 83.156, 96.375
840, 83.156, 96.375
850, 83.156, 96.375
860, 83.156, 96.375
870, 83.156, 96.375
880, 83.156, 96.375
890, 83.369, 96.375
900, 83.582, 96.375
910, 83.582, 96.375
920, 83.582, 96.375
930, 83.582, 96.375
940, 83.795, 96.375
950, 83.795, 96.375
960, 84.009, 96.375
970, 84.009, 96.375
980, 84.009, 96.375
990, 84.009, 96.375
1000, 84.009, 96.375
1010, 84.009, 96.375
1020, 84.222, 96.375
1030, 84.222, 96.588
1040, 84.222, 96.588
1050, 84.222, 96.588
1060, 84.222, 96.588
1070, 84.222, 96.588
1080, 84.435, 96.588
1090, 84.435, 96.588
1100, 84.435, 96.588
1110, 84.435, 96.588
1120, 84.435, 96.588
1130, 84.435, 96.588
1140, 84.435, 96.588
1150, 84.435, 96.588
1160, 84.435, 96.588
1170, 84.435, 96.588
1180, 84.435, 96.588
1190, 84.435, 96.588
1200, 84.435, 96.588
1210, 84.435, 96.588
1220, 84.435, 96.588
1230, 84.435, 96.588
1240, 84.435, 96.588
1250, 84.435, 96.588
1260, 84.435, 96.588
1270, 84.648, 96.588


==> CSV_final/embedding/BERT_IMDB.csv <==
qrs,   TF,  LSH, Ours-dpp_posterior-textfooler-short, Ours-dpp_posterior-lsh-ssho, Ours-dpp_posterior-lsh-eity
0, 0.000, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.000, 0.000, 0.000, 0.000
30, 0.000, 0.000, 0.219, 0.219, 0.219
40, 0.219, 0.000, 0.219, 0.438, 0.219
50, 0.219, 0.000, 0.219, 0.438, 0.219
60, 0.438, 0.000, 0.438, 0.438, 0.219
70, 0.438, 0.000, 0.438, 0.656, 0.656
80, 1.094, 0.000, 1.313, 1.094, 1.313
90, 1.969, 0.219, 1.751, 1.532, 1.969
100, 2.845, 0.219, 3.063, 1.751, 2.626
110, 3.063, 0.438, 3.939, 2.626, 3.720
120, 3.282, 1.313, 4.376, 3.282, 3.720
130, 3.720, 1.532, 5.252, 3.720, 3.939
140, 5.033, 1.751, 5.908, 5.252, 4.595
150, 5.689, 2.626, 7.877, 6.346, 5.470
160, 7.221, 2.626, 11.160, 8.315, 7.877
170, 8.096, 3.282, 14.004, 13.567, 11.379
180, 10.066, 3.939, 17.287, 15.317, 12.910
190, 11.816, 4.595, 22.538, 16.630, 14.223
200, 12.035, 4.595, 28.665, 18.600, 15.755
210, 12.473, 5.252, 33.479, 21.225, 17.068
220, 13.786, 5.908, 37.418, 24.508, 18.381
230, 16.193, 7.002, 40.481, 28.009, 19.694
240, 18.162, 7.221, 43.982, 31.072, 22.101
250, 19.475, 7.659, 48.359, 34.573, 26.696
260, 21.444, 8.315, 52.516, 37.199, 29.540
270, 23.632, 9.409, 55.799, 41.138, 31.947
280, 24.726, 10.066, 58.862, 44.639, 35.449
290, 27.133, 10.722, 62.363, 47.265, 39.168
300, 28.446, 11.379, 64.114, 50.109, 42.888
310, 30.197, 12.691, 65.427, 52.079, 44.858
320, 31.291, 13.348, 66.521, 55.580, 47.702
330, 32.385, 15.317, 68.053, 57.549, 50.766
340, 33.479, 16.411, 70.678, 61.269, 52.516
350, 35.230, 17.943, 71.991, 63.020, 53.173
360, 36.105, 19.037, 73.523, 64.770, 54.048
370, 36.543, 20.569, 74.398, 66.083, 56.455
380, 37.418, 21.444, 76.149, 68.271, 58.425
390, 39.825, 22.976, 77.243, 69.584, 60.613
400, 40.919, 24.726, 78.775, 72.429, 62.582
410, 42.451, 27.133, 79.212, 72.867, 63.895
420, 43.545, 28.446, 79.650, 74.179, 65.646
430, 45.295, 29.759, 80.088, 75.055, 67.177
440, 46.608, 31.729, 80.963, 76.149, 68.271
450, 47.921, 32.604, 81.400, 77.243, 69.584
460, 48.796, 34.354, 82.057, 78.337, 71.554
470, 50.109, 36.324, 82.495, 78.993, 73.085
480, 51.422, 37.856, 82.713, 80.306, 74.179
490, 51.860, 39.606, 83.589, 81.182, 75.274
500, 52.735, 40.263, 83.807, 81.838, 75.711
510, 54.705, 42.013, 84.245, 82.057, 77.024
520, 54.923, 43.326, 84.245, 82.057, 77.681
530, 55.799, 44.420, 84.464, 82.932, 77.899
540, 56.236, 44.420, 84.683, 83.151, 78.337
550, 57.330, 45.077, 85.339, 83.370, 78.993
560, 57.768, 46.608, 85.339, 83.370, 79.431
570, 59.081, 47.702, 85.777, 83.807, 80.306
580, 59.519, 48.359, 85.996, 83.807, 80.525
590, 59.956, 49.891, 85.996, 84.026, 80.963
600, 60.394, 50.766, 86.433, 84.464, 81.838
610, 60.832, 52.516, 86.871, 84.683, 82.713
620, 61.269, 53.392, 86.871, 84.902, 83.151
630, 61.926, 54.705, 87.309, 85.120, 83.370
640, 63.239, 55.580, 87.527, 85.339, 83.807
650, 64.114, 56.236, 87.746, 85.996, 85.120
660, 64.989, 56.455, 87.965, 86.214, 85.339
670, 65.864, 57.330, 87.965, 86.433, 85.339
680, 66.740, 57.768, 87.965, 86.652, 85.339
690, 67.396, 58.862, 88.184, 86.652, 85.339
700, 68.271, 59.081, 88.184, 86.871, 85.558
710, 68.490, 60.394, 88.403, 87.090, 85.558
720, 68.928, 60.832, 88.840, 87.090, 86.214
730, 69.803, 61.926, 89.059, 87.090, 86.871
740, 70.022, 62.363, 89.059, 87.309, 86.871
750, 70.678, 63.239, 89.059, 87.527, 87.090
760, 70.897, 63.895, 89.278, 87.527, 87.527
770, 71.554, 64.551, 89.278, 87.746, 87.965
780, 72.210, 64.551, 89.278, 87.965, 87.965
790, 72.210, 65.427, 89.497, 87.965, 88.403
800, 72.648, 65.646, 89.497, 88.184, 88.621
810, 73.523, 66.521, 89.497, 88.184, 89.059
820, 73.742, 67.396, 89.934, 88.403, 89.059
830, 74.398, 68.271, 89.934, 88.403, 89.278
840, 74.836, 68.928, 90.153, 88.403, 89.278
850, 75.274, 69.803, 90.372, 88.621, 89.497
860, 76.368, 70.022, 90.591, 88.621, 89.497
870, 76.586, 70.897, 90.591, 88.621, 89.497
880, 77.243, 71.991, 90.591, 88.840, 89.497
890, 78.118, 71.991, 90.810, 88.840, 89.716
900, 78.337, 71.991, 90.810, 88.840, 90.153
910, 78.993, 71.991, 90.810, 89.059, 90.153
920, 79.212, 72.648, 90.810, 89.059, 90.591
930, 79.431, 73.961, 91.028, 89.059, 90.591
940, 79.431, 74.398, 91.028, 89.059, 90.591
950, 79.650, 74.836, 91.028, 89.278, 91.028
960, 80.088, 75.055, 91.247, 89.278, 91.028
970, 80.306, 75.711, 91.247, 89.278, 91.247
980, 81.400, 76.149, 91.247, 89.716, 91.247
990, 81.838, 76.586, 91.466, 89.716, 91.247
1000, 81.838, 77.243, 91.466, 89.716, 91.466
1010, 82.276, 77.462, 91.685, 89.716, 91.466
1020, 82.495, 77.462, 91.904, 89.716, 91.466
1030, 82.495, 78.118, 91.904, 89.716, 91.466
1040, 82.713, 78.118, 91.904, 90.153, 91.466
1050, 82.932, 78.337, 92.123, 90.372, 91.466
1060, 83.370, 78.556, 92.123, 90.372, 91.685
1070, 83.807, 78.775, 92.123, 90.591, 91.685
1080, 84.026, 79.212, 92.123, 90.591, 91.685
1090, 84.245, 79.650, 92.341, 90.810, 91.685
1100, 84.245, 79.869, 92.341, 90.810, 91.685
1110, 84.683, 80.088, 92.341, 90.810, 91.685
1120, 84.683, 80.306, 92.341, 90.810, 91.685
1130, 84.902, 80.525, 92.341, 90.810, 91.685
1140, 85.120, 81.182, 92.560, 91.685, 91.685
1150, 85.339, 81.619, 92.560, 91.685, 91.685
1160, 85.339, 82.057, 92.779, 91.685, 91.904
1170, 85.339, 82.276, 93.217, 92.341, 92.123
1180, 85.339, 82.276, 93.654, 92.779, 92.123
1190, 85.558, 82.713, 93.873, 92.779, 92.123
1200, 85.558, 83.151, 94.311, 92.779, 92.123
1210, 85.558, 83.370, 94.311, 92.998, 92.341
1220, 85.996, 83.370, 94.311, 93.435, 92.560
1230, 86.214, 83.807, 94.967, 93.435, 92.560
1240, 86.433, 83.807, 95.405, 93.654, 92.779
1250, 86.433, 84.245, 95.624, 94.092, 92.779
1260, 86.433, 84.464, 95.624, 94.092, 92.779
1270, 86.433, 84.902, 95.624, 94.092, 92.998
1280, 86.433, 85.120, 95.624, 94.530, 92.998
1290, 86.652, 85.558, 95.624, 94.530, 93.435
1300, 86.652, 85.777, 95.624, 94.748, 93.435
1310, 86.871, 85.996, 95.624, 94.748, 93.435
1320, 87.090, 86.652, 95.624, 94.748, 93.435
1330, 87.309, 86.871, 95.624, 94.967, 93.435
1340, 87.309, 87.090, 95.624, 95.186, 93.435
1350, 87.527, 87.527, 95.624, 95.186, 93.435
1360, 88.184, 87.965, 96.061, 95.186, 93.435
1370, 88.184, 88.403, 96.280, 95.405, 93.435
1380, 88.403, 88.403, 96.280, 95.405, 93.654
1390, 88.403, 89.059, 96.499, 95.405, 94.092
1400, 88.403, 89.059, 96.718, 95.624, 94.311
1410, 88.621, 89.059, 96.718, 95.842, 94.311
1420, 88.621, 89.059, 96.718, 95.842, 94.311
1430, 88.621, 89.059, 96.718, 95.842, 94.530
1440, 89.059, 89.059, 96.718, 96.280, 94.967
1450, 89.278, 89.278, 96.937, 96.280, 95.186
1460, 89.497, 89.278, 96.937, 96.280, 95.186
1470, 89.497, 89.278, 97.155, 96.280, 95.405
1480, 89.716, 89.278, 97.155, 96.499, 95.405
1490, 90.153, 89.278, 97.155, 96.499, 95.405
1500, 90.153, 89.497, 97.155, 96.499, 95.405
1510, 90.153, 89.716, 97.155, 96.499, 95.624
1520, 90.591, 89.716, 97.155, 96.499, 95.624
1530, 90.810, 89.716, 97.155, 96.499, 95.624
1540, 91.028, 90.372, 97.155, 96.718, 96.280
1550, 91.247, 90.591, 97.155, 96.718, 96.718
1560, 91.247, 91.247, 97.155, 96.718, 96.937
1570, 91.466, 91.247, 97.155, 96.718, 96.937
1580, 91.466, 91.466, 97.374, 96.937, 96.937
1590, 91.685, 91.466, 97.374, 96.937, 97.155
1600, 91.685, 91.685, 97.374, 96.937, 97.155
1610, 92.123, 91.904, 97.374, 96.937, 97.155
1620, 92.123, 92.123, 97.374, 96.937, 97.155
1630, 92.123, 92.341, 97.374, 96.937, 97.155
1640, 92.123, 92.560, 97.374, 96.937, 97.155
1650, 92.341, 92.779, 97.374, 96.937, 97.155
1660, 92.560, 92.779, 97.374, 96.937, 97.155
1670, 92.560, 92.998, 97.374, 96.937, 97.155
1680, 92.560, 93.654, 97.374, 96.937, 97.155
1690, 92.779, 93.873, 97.374, 96.937, 97.155
1700, 92.779, 94.092, 97.374, 96.937, 97.155
1710, 92.998, 94.092, 97.374, 96.937, 97.155
1720, 92.998, 94.311, 97.374, 97.155, 97.155
1730, 92.998, 94.311, 97.374, 97.155, 97.374
1740, 92.998, 94.311, 97.374, 97.155, 97.374
1750, 93.217, 94.311, 97.374, 97.155, 97.374
1760, 93.217, 94.311, 97.374, 97.155, 97.374
1770, 93.435, 94.748, 97.374, 97.155, 97.593
1780, 93.435, 94.748, 97.374, 97.155, 97.593
1790, 93.435, 94.748, 97.374, 97.155, 97.593
1800, 93.435, 94.967, 97.374, 97.155, 97.812
1810, 93.435, 94.967, 97.374, 97.155, 97.812
1820, 93.435, 94.967, 97.374, 97.155, 97.812
1830, 93.435, 94.967, 97.374, 97.155, 97.812
1840, 93.435, 94.967, 97.374, 97.155, 97.812
1850, 93.435, 95.186, 97.374, 97.374, 97.812
1860, 93.435, 95.186, 97.374, 97.374, 98.031
1870, 93.654, 95.405, 97.593, 97.374, 98.031
1880, 93.654, 95.405, 97.593, 97.374, 98.031
1890, 93.654, 95.405, 97.593, 97.374, 98.031
1900, 93.654, 95.405, 97.593, 97.374, 98.249
1910, 93.654, 95.405, 97.593, 97.374, 98.249
1920, 93.873, 95.405, 97.593, 97.374, 98.249
1930, 93.873, 95.405, 97.812, 97.374, 98.249
1940, 93.873, 95.405, 97.812, 97.374, 98.249
1950, 93.873, 95.405, 98.031, 97.374, 98.249
1960, 93.873, 95.405, 98.031, 97.593, 98.249
1970, 93.873, 95.405, 98.031, 98.031, 98.468
1980, 93.873, 95.405, 98.031, 98.031, 98.468
1990, 93.873, 95.405, 98.031, 98.031, 98.468
2000, 93.873, 95.624, 98.249, 98.031, 98.468
2010, 93.873, 95.624, 98.249, 98.031, 98.468
2020, 93.873, 95.624, 98.249, 98.031, 98.468
2030, 93.873, 95.624, 98.249, 98.031, 98.468
2040, 93.873, 95.624, 98.249, 98.249, 98.468
2050, 93.873, 95.624, 98.249, 98.249, 98.468
2060, 93.873, 96.061, 98.249, 98.249, 98.468
2070, 94.092, 96.061, 98.468, 98.249, 98.468
2080, 94.092, 96.061, 98.468, 98.249, 98.468
2090, 94.092, 96.061, 98.468, 98.249, 98.468
2100, 94.092, 96.061, 98.468, 98.249, 98.468
2110, 94.092, 96.061, 98.468, 98.249, 98.468
2120, 94.311, 96.061, 98.468, 98.249, 98.468
2130, 94.311, 96.061, 98.468, 98.249, 98.468
2140, 94.311, 96.061, 98.468, 98.249, 98.468
2150, 94.530, 96.061, 98.468, 98.249, 98.468
2160, 94.748, 96.280, 98.468, 98.249, 98.468
2170, 94.967, 96.280, 98.687, 98.249, 98.468
2180, 95.186, 96.499, 98.687, 98.249, 98.468
2190, 95.186, 96.499, 98.687, 98.249, 98.468
2200, 95.186, 96.499, 98.687, 98.249, 98.468
2210, 95.186, 96.499, 98.687, 98.249, 98.468
2220, 95.186, 96.499, 98.687, 98.249, 98.468
2230, 95.186, 96.499, 98.687, 98.249, 98.687
2240, 95.186, 96.499, 98.687, 98.249, 98.687
2250, 95.186, 96.499, 98.687, 98.249, 98.687
2260, 95.186, 96.499, 98.687, 98.468, 98.687
2270, 95.186, 96.499, 98.906, 98.468, 98.687
2280, 95.186, 96.718, 98.906, 98.468, 98.687
2290, 95.186, 96.718, 99.125, 98.687, 98.687
2300, 95.186, 96.718, 99.125, 98.687, 98.687
2310, 95.186, 96.718, 99.125, 98.687, 98.687
2320, 95.405, 96.718, 99.125, 98.687, 98.687
2330, 95.405, 96.718, 99.125, 98.687, 98.687
2340, 95.405, 96.718, 99.125, 98.687, 98.687
2350, 95.405, 96.718, 99.125, 98.687, 98.687
2360, 95.405, 96.718, 99.344, 98.687, 98.687
2370, 95.405, 96.718, 99.344, 98.687, 98.687
2380, 95.405, 96.718, 99.344, 98.687, 98.687
2390, 95.624, 96.718, 99.344, 98.687, 98.906
2400, 95.624, 96.718, 99.344, 98.687, 99.125
2410, 95.624, 96.718, 99.344, 98.687, 99.125
2420, 95.624, 96.718, 99.344, 98.687, 99.125
2430, 95.624, 96.718, 99.344, 98.687, 99.125
2440, 95.624, 96.718, 99.344, 98.687, 99.125
2450, 95.624, 96.718, 99.344, 98.687, 99.125
2460, 95.624, 96.718, 99.344, 98.687, 99.125
2470, 95.624, 96.718, 99.344, 98.687, 99.125
2480, 95.624, 96.718, 99.344, 98.906, 99.125
2490, 95.624, 96.718, 99.344, 98.906, 99.125
2500, 95.624, 96.718, 99.344, 98.906, 99.125
2510, 95.624, 96.718, 99.344, 98.906, 99.125
2520, 95.624, 96.718, 99.344, 98.906, 99.344
2530, 95.624, 96.718, 99.344, 98.906, 99.344
2540, 95.624, 96.718, 99.562, 98.906, 99.344
2550, 95.842, 96.718, 99.562, 98.906, 99.344
2560, 95.842, 96.718, 99.562, 98.906, 99.344
2570, 95.842, 96.718, 99.562, 99.125, 99.344
2580, 95.842, 96.718, 99.562, 99.125, 99.344
2590, 95.842, 96.718, 99.562, 99.125, 99.344
2600, 95.842, 96.718, 99.562, 99.125, 99.344
2610, 95.842, 96.718, 99.562, 99.125, 99.344
2620, 95.842, 96.718, 99.562, 99.125, 99.344
2630, 95.842, 96.937, 99.562, 99.125, 99.344
2640, 96.061, 96.937, 99.562, 99.125, 99.562
2650, 96.061, 96.937, 99.562, 99.125, 99.562
2660, 96.061, 96.937, 99.562, 99.125, 99.562
2670, 96.061, 96.937, 99.562, 99.125, 99.562
2680, 96.061, 96.937, 99.562, 99.125, 99.562
2690, 96.061, 96.937, 99.562, 99.344, 99.562
2700, 96.280, 96.937, 99.562, 99.344, 99.562
2710, 96.280, 96.937, 99.562, 99.344, 99.562
2720, 96.280, 96.937, 99.562, 99.344, 99.562
2730, 96.280, 96.937, 99.562, 99.344, 99.562
2740, 96.280, 96.937, 99.562, 99.344, 99.562
2750, 96.280, 96.937, 99.562, 99.562, 99.562
2760, 96.280, 96.937, 99.562, 99.562, 99.562
2770, 96.280, 96.937, 99.562, 99.562, 99.562
2780, 96.280, 96.937, 99.562, 99.562, 99.562
2790, 96.280, 96.937, 99.562, 99.562, 99.562
2800, 96.280, 96.937, 99.562, 99.562, 99.562
2810, 96.280, 96.937, 99.562, 99.562, 99.562
2820, 96.280, 96.937, 99.562, 99.562, 99.562
2830, 96.280, 96.937, 99.562, 99.562, 99.562
2840, 96.280, 96.937, 99.562, 99.562, 99.562
2850, 96.280, 96.937, 99.562, 99.562, 99.562
2860, 96.280, 97.155, 99.562, 99.562, 99.562
2870, 96.280, 97.155, 99.562, 99.562, 99.562
2880, 96.280, 97.155, 99.562, 99.562, 99.562
2890, 96.499, 97.155, 99.562, 99.562, 99.562
2900, 96.718, 97.155, 99.562, 99.562, 99.562
2910, 96.718, 97.155, 99.562, 99.562, 99.562
2920, 96.718, 97.155, 99.562, 99.562, 99.562
2930, 96.718, 97.374, 99.562, 99.562, 99.562
2940, 96.718, 97.374, 99.562, 99.562, 99.562
2950, 96.718, 97.374, 99.562, 99.562, 99.562
2960, 96.718, 97.374, 99.562, 99.562, 99.562
2970, 96.937, 97.374, 99.562, 99.562, 99.562
2980, 96.937, 97.374, 99.562, 99.562, 99.562
2990, 97.155, 97.374, 99.562, 99.562, 99.562
3000, 97.155, 97.374, 99.562, 99.562, 99.562
3010, 97.155, 97.374, 99.562, 99.562, 99.562
3020, 97.155, 97.374, 99.562, 99.562, 99.562
3030, 97.155, 97.374, 99.562, 99.562, 99.562
3040, 97.155, 97.374, 99.562, 99.562, 99.562
3050, 97.155, 97.374, 99.562, 99.562, 99.562
3060, 97.155, 97.374, 99.562, 99.562, 99.562
3070, 97.155, 97.374, 99.562, 99.562, 99.562
3080, 97.155, 97.374, 99.781, 99.562, 99.562
3090, 97.155, 97.374, 99.781, 99.562, 99.562
3100, 97.155, 97.374, 99.781, 99.562, 99.562
3110, 97.155, 97.374, 99.781, 99.562, 99.562
3120, 97.155, 97.374, 99.781, 99.562, 99.562
3130, 97.155, 97.374, 99.781, 99.562, 99.562
3140, 97.155, 97.374, 99.781, 99.562, 99.562
3150, 97.155, 97.374, 99.781, 99.562, 99.562
3160, 97.155, 97.374, 99.781, 99.562, 99.562
3170, 97.155, 97.374, 99.781, 99.562, 99.562
3180, 97.155, 97.374, 99.781, 99.562, 99.562
3190, 97.155, 97.374, 99.781, 99.562, 99.562
3200, 97.155, 97.374, 99.781, 99.562, 99.562
3210, 97.155, 97.374, 99.781, 99.562, 99.562
3220, 97.155, 97.374, 99.781, 99.562, 99.562
3230, 97.155, 97.374, 99.781, 99.562, 99.562
3240, 97.155, 97.593, 99.781, 99.562, 99.562
3250, 97.155, 97.812, 99.781, 99.562, 99.562
3260, 97.155, 97.812, 99.781, 99.562, 99.562
3270, 97.155, 97.812, 99.781, 99.562, 99.562
3280, 97.155, 97.812, 99.781, 99.562, 99.562
3290, 97.374, 97.812, 99.781, 99.562, 99.562
3300, 97.374, 97.812, 99.781, 99.562, 99.562
3310, 97.374, 97.812, 99.781, 99.781, 99.562
3320, 97.374, 97.812, 99.781, 99.781, 99.562
3330, 97.374, 97.812, 99.781, 99.781, 99.562
3340, 97.374, 97.812, 99.781, 99.781, 99.562
3350, 97.374, 97.812, 99.781, 99.781, 99.562
3360, 97.593, 97.812, 99.781, 99.781, 99.562
3370, 97.593, 97.812, 99.781, 99.781, 99.562
3380, 97.593, 97.812, 99.781, 99.781, 99.562
3390, 97.593, 97.812, 99.781, 99.781, 99.562
3400, 97.593, 97.812, 99.781, 99.781, 99.562
3410, 97.593, 97.812, 99.781, 99.781, 99.562
3420, 97.593, 97.812, 99.781, 99.781, 99.562
3430, 97.593, 97.812, 99.781, 99.781, 99.562
3440, 97.593, 97.812, 99.781, 99.781, 99.562
3450, 97.593, 97.812, 99.781, 99.781, 99.562
3460, 97.593, 97.812, 99.781, 99.781, 99.562
3470, 97.593, 97.812, 99.781, 99.781, 99.562
3480, 97.593, 97.812, 100.000, 99.781, 99.562
3490, 97.593, 97.812, 100.000, 99.781, 99.562
3500, 97.593, 97.812, 100.000, 99.781, 99.562
3510, 97.593, 98.031, 100.000, 99.781, 99.562
3520, 97.812, 98.031, 100.000, 99.781, 99.562
3530, 97.812, 98.031, 100.000, 99.781, 99.562
3540, 97.812, 98.031, 100.000, 99.781, 99.562
3550, 97.812, 98.031, 100.000, 99.781, 99.562
3560, 97.812, 98.031, 100.000, 99.781, 99.562
3570, 97.812, 98.031, 100.000, 99.781, 99.562
3580, 97.812, 98.031, 100.000, 99.781, 99.562
3590, 97.812, 98.031, 100.000, 99.781, 99.562
3600, 97.812, 98.031, 100.000, 99.781, 99.562
3610, 97.812, 98.031, 100.000, 99.781, 99.562
3620, 97.812, 98.031, 100.000, 99.781, 99.562
3630, 97.812, 98.031, 100.000, 99.781, 99.562
3640, 97.812, 98.031, 100.000, 99.781, 99.562
3650, 97.812, 98.031, 100.000, 99.781, 99.562
3660, 97.812, 98.031, 100.000, 99.781, 99.562
3670, 97.812, 98.031, 100.000, 99.781, 99.562
3680, 97.812, 98.031, 100.000, 99.781, 99.562
3690, 97.812, 98.031, 100.000, 99.781, 99.562
3700, 97.812, 98.031, 100.000, 99.781, 99.562
3710, 97.812, 98.031, 100.000, 99.781, 99.562
3720, 97.812, 98.031, 100.000, 99.781, 99.562
3730, 97.812, 98.031, 100.000, 99.781, 99.562
3740, 97.812, 98.031, 100.000, 99.781, 99.562
3750, 97.812, 98.031, 100.000, 99.781, 99.562
3760, 97.812, 98.031, 100.000, 99.781, 99.562
3770, 97.812, 98.031, 100.000, 99.781, 99.562
3780, 97.812, 98.031, 100.000, 99.781, 99.562
3790, 97.812, 98.031, 100.000, 99.781, 99.562
3800, 97.812, 98.031, 100.000, 99.781, 99.562
3810, 97.812, 98.031, 100.000, 99.781, 99.562
3820, 97.812, 98.031, 100.000, 99.781, 99.562
3830, 97.812, 98.031, 100.000, 99.781, 99.562
3840, 97.812, 98.031, 100.000, 99.781, 99.562
3850, 97.812, 98.031, 100.000, 99.781, 99.781
3860, 97.812, 98.031, 100.000, 99.781, 99.781
3870, 97.812, 98.031, 100.000, 99.781, 99.781
3880, 97.812, 98.031, 100.000, 99.781, 99.781
3890, 97.812, 98.031, 100.000, 99.781, 99.781
3900, 97.812, 98.031, 100.000, 99.781, 99.781
3910, 97.812, 98.031, 100.000, 99.781, 99.781
3920, 97.812, 98.031, 100.000, 99.781, 99.781
3930, 97.812, 98.031, 100.000, 99.781, 99.781
3940, 97.812, 98.031, 100.000, 99.781, 99.781
3950, 97.812, 98.031, 100.000, 99.781, 99.781
3960, 97.812, 98.031, 100.000, 99.781, 99.781
3970, 97.812, 98.031, 100.000, 99.781, 99.781
3980, 97.812, 98.031, 100.000, 99.781, 99.781
3990, 97.812, 98.031, 100.000, 99.781, 99.781
4000, 97.812, 98.031, 100.000, 99.781, 99.781
4010, 97.812, 98.031, 100.000, 99.781, 99.781
4020, 97.812, 98.031, 100.000, 99.781, 99.781
4030, 97.812, 98.031, 100.000, 99.781, 99.781
4040, 97.812, 98.031, 100.000, 99.781, 99.781
4050, 97.812, 98.031, 100.000, 99.781, 99.781
4060, 97.812, 98.031, 100.000, 99.781, 99.781
4070, 97.812, 98.031, 100.000, 99.781, 99.781
4080, 97.812, 98.031, 100.000, 99.781, 99.781
4090, 98.031, 98.031, 100.000, 99.781, 99.781
4100, 98.031, 98.031, 100.000, 99.781, 99.781
4110, 98.031, 98.031, 100.000, 99.781, 99.781
4120, 98.031, 98.031, 100.000, 99.781, 99.781
4130, 98.031, 98.031, 100.000, 99.781, 99.781
4140, 98.031, 98.031, 100.000, 99.781, 99.781
4150, 98.031, 98.031, 100.000, 99.781, 99.781
4160, 98.031, 98.031, 100.000, 99.781, 99.781
4170, 98.031, 98.031, 100.000, 99.781, 99.781
4180, 98.249, 98.031, 100.000, 99.781, 99.781
4190, 98.249, 98.031, 100.000, 99.781, 99.781
4200, 98.249, 98.031, 100.000, 99.781, 99.781
4210, 98.249, 98.031, 100.000, 99.781, 99.781
4220, 98.249, 98.031, 100.000, 99.781, 99.781
4230, 98.249, 98.031, 100.000, 99.781, 99.781
4240, 98.249, 98.031, 100.000, 99.781, 99.781
4250, 98.249, 98.031, 100.000, 99.781, 99.781
4260, 98.249, 98.031, 100.000, 99.781, 99.781
4270, 98.249, 98.031, 100.000, 99.781, 99.781
4280, 98.249, 98.031, 100.000, 99.781, 99.781
4290, 98.249, 98.031, 100.000, 99.781, 99.781
4300, 98.249, 98.031, 100.000, 99.781, 99.781
4310, 98.249, 98.031, 100.000, 99.781, 99.781
4320, 98.249, 98.031, 100.000, 99.781, 99.781
4330, 98.249, 98.031, 100.000, 99.781, 99.781
4340, 98.249, 98.031, 100.000, 99.781, 99.781
4350, 98.249, 98.031, 100.000, 99.781, 99.781
4360, 98.249, 98.031, 100.000, 99.781, 99.781
4370, 98.249, 98.031, 100.000, 99.781, 99.781
4380, 98.249, 98.031, 100.000, 99.781, 99.781
4390, 98.249, 98.031, 100.000, 99.781, 99.781
4400, 98.249, 98.031, 100.000, 99.781, 99.781
4410, 98.249, 98.031, 100.000, 99.781, 99.781
4420, 98.249, 98.031, 100.000, 99.781, 99.781
4430, 98.249, 98.249, 100.000, 99.781, 99.781
4440, 98.249, 98.249, 100.000, 99.781, 99.781
4450, 98.249, 98.249, 100.000, 99.781, 99.781
4460, 98.249, 98.249, 100.000, 99.781, 99.781
4470, 98.249, 98.249, 100.000, 99.781, 99.781
4480, 98.249, 98.249, 100.000, 99.781, 99.781
4490, 98.249, 98.249, 100.000, 99.781, 99.781
4500, 98.249, 98.249, 100.000, 99.781, 99.781
4510, 98.249, 98.249, 100.000, 99.781, 99.781
4520, 98.249, 98.249, 100.000, 99.781, 99.781
4530, 98.249, 98.249, 100.000, 99.781, 99.781
4540, 98.249, 98.249, 100.000, 99.781, 99.781
4550, 98.249, 98.249, 100.000, 99.781, 99.781
4560, 98.249, 98.249, 100.000, 99.781, 99.781
4570, 98.249, 98.249, 100.000, 99.781, 99.781
4580, 98.249, 98.249, 100.000, 99.781, 99.781
4590, 98.249, 98.249, 100.000, 99.781, 99.781
4600, 98.249, 98.249, 100.000, 99.781, 99.781
4610, 98.249, 98.249, 100.000, 99.781, 99.781
4620, 98.249, 98.249, 100.000, 99.781, 99.781
4630, 98.249, 98.249, 100.000, 99.781, 99.781
4640, 98.249, 98.249, 100.000, 99.781, 99.781
4650, 98.249, 98.249, 100.000, 99.781, 99.781
4660, 98.249, 98.249, 100.000, 99.781, 99.781
4670, 98.249, 98.249, 100.000, 99.781, 99.781
4680, 98.249, 98.249, 100.000, 99.781, 99.781
4690, 98.249, 98.249, 100.000, 99.781, 99.781
4700, 98.249, 98.249, 100.000, 99.781, 99.781
4710, 98.249, 98.249, 100.000, 99.781, 99.781
4720, 98.249, 98.249, 100.000, 99.781, 99.781
4730, 98.249, 98.249, 100.000, 99.781, 99.781
4740, 98.249, 98.249, 100.000, 99.781, 99.781
4750, 98.249, 98.249, 100.000, 99.781, 99.781
4760, 98.249, 98.249, 100.000, 99.781, 99.781
4770, 98.249, 98.249, 100.000, 99.781, 99.781
4780, 98.249, 98.249, 100.000, 99.781, 99.781
4790, 98.249, 98.249, 100.000, 99.781, 99.781
4800, 98.249, 98.249, 100.000, 99.781, 99.781
4810, 98.249, 98.249, 100.000, 99.781, 99.781
4820, 98.249, 98.249, 100.000, 99.781, 99.781
4830, 98.249, 98.249, 100.000, 99.781, 99.781
4840, 98.249, 98.468, 100.000, 99.781, 99.781
4850, 98.249, 98.468, 100.000, 99.781, 99.781
4860, 98.249, 98.468, 100.000, 99.781, 99.781
4870, 98.249, 98.468, 100.000, 99.781, 99.781
4880, 98.249, 98.468, 100.000, 99.781, 99.781
4890, 98.249, 98.468, 100.000, 99.781, 99.781
4900, 98.249, 98.468, 100.000, 99.781, 99.781
4910, 98.249, 98.468, 100.000, 99.781, 99.781
4920, 98.249, 98.468, 100.000, 99.781, 99.781
4930, 98.249, 98.468, 100.000, 99.781, 99.781
4940, 98.249, 98.468, 100.000, 99.781, 99.781
4950, 98.249, 98.468, 100.000, 99.781, 99.781
4960, 98.249, 98.468, 100.000, 99.781, 99.781
4970, 98.249, 98.468, 100.000, 99.781, 99.781
4980, 98.249, 98.468, 100.000, 99.781, 99.781
4990, 98.249, 98.468, 100.000, 99.781, 99.781
5000, 98.249, 98.468, 100.000, 99.781, 99.781
5010, 98.249, 98.468, 100.000, 99.781, 99.781
5020, 98.249, 98.468, 100.000, 99.781, 99.781
5030, 98.249, 98.468, 100.000, 99.781, 99.781
5040, 98.249, 98.468, 100.000, 99.781, 99.781
5050, 98.249, 98.468, 100.000, 99.781, 99.781
5060, 98.249, 98.468, 100.000, 99.781, 99.781
5070, 98.249, 98.468, 100.000, 99.781, 99.781
5080, 98.249, 98.468, 100.000, 99.781, 99.781
5090, 98.249, 98.468, 100.000, 99.781, 99.781
5100, 98.249, 98.468, 100.000, 99.781, 99.781
5110, 98.249, 98.468, 100.000, 99.781, 99.781
5120, 98.249, 98.468, 100.000, 99.781, 99.781
5130, 98.249, 98.468, 100.000, 99.781, 99.781
5140, 98.249, 98.468, 100.000, 99.781, 99.781
5150, 98.249, 98.468, 100.000, 99.781, 99.781
5160, 98.249, 98.468, 100.000, 99.781, 99.781
5170, 98.249, 98.468, 100.000, 99.781, 99.781
5180, 98.249, 98.468, 100.000, 99.781, 99.781
5190, 98.249, 98.468, 100.000, 99.781, 99.781
5200, 98.249, 98.468, 100.000, 99.781, 99.781
5210, 98.249, 98.468, 100.000, 99.781, 99.781
5220, 98.249, 98.468, 100.000, 99.781, 99.781
5230, 98.249, 98.468, 100.000, 99.781, 99.781
5240, 98.249, 98.468, 100.000, 99.781, 99.781
5250, 98.249, 98.468, 100.000, 99.781, 99.781
5260, 98.249, 98.468, 100.000, 99.781, 99.781
5270, 98.249, 98.468, 100.000, 99.781, 99.781
5280, 98.249, 98.468, 100.000, 99.781, 99.781
5290, 98.249, 98.468, 100.000, 99.781, 99.781
5300, 98.249, 98.468, 100.000, 99.781, 99.781
5310, 98.249, 98.468, 100.000, 99.781, 99.781
5320, 98.249, 98.468, 100.000, 99.781, 99.781
5330, 98.249, 98.468, 100.000, 99.781, 99.781
5340, 98.249, 98.468, 100.000, 99.781, 99.781
5350, 98.249, 98.468, 100.000, 99.781, 99.781
5360, 98.249, 98.468, 100.000, 99.781, 99.781
5370, 98.468, 98.468, 100.000, 99.781, 99.781
5380, 98.468, 98.468, 100.000, 99.781, 99.781
5390, 98.468, 98.468, 100.000, 99.781, 99.781
5400, 98.468, 98.468, 100.000, 99.781, 99.781
5410, 98.468, 98.468, 100.000, 99.781, 99.781
5420, 98.468, 98.468, 100.000, 99.781, 99.781
5430, 98.468, 98.468, 100.000, 99.781, 99.781
5440, 98.468, 98.468, 100.000, 99.781, 99.781
5450, 98.468, 98.468, 100.000, 99.781, 99.781
5460, 98.468, 98.468, 100.000, 99.781, 99.781
5470, 98.468, 98.468, 100.000, 99.781, 99.781
5480, 98.468, 98.468, 100.000, 99.781, 99.781
5490, 98.468, 98.468, 100.000, 99.781, 99.781
5500, 98.468, 98.468, 100.000, 99.781, 99.781
5510, 98.468, 98.468, 100.000, 99.781, 99.781
5520, 98.468, 98.468, 100.000, 99.781, 99.781
5530, 98.468, 98.468, 100.000, 99.781, 99.781
5540, 98.468, 98.468, 100.000, 99.781, 99.781
5550, 98.468, 98.468, 100.000, 99.781, 99.781
5560, 98.468, 98.468, 100.000, 99.781, 99.781
5570, 98.468, 98.468, 100.000, 99.781, 99.781
5580, 98.468, 98.468, 100.000, 99.781, 99.781
5590, 98.468, 98.468, 100.000, 99.781, 99.781
5600, 98.468, 98.468, 100.000, 99.781, 99.781
5610, 98.468, 98.468, 100.000, 99.781, 99.781
5620, 98.468, 98.468, 100.000, 99.781, 99.781
5630, 98.468, 98.468, 100.000, 99.781, 99.781
5640, 98.468, 98.468, 100.000, 99.781, 99.781
5650, 98.468, 98.468, 100.000, 99.781, 99.781
5660, 98.468, 98.468, 100.000, 99.781, 99.781
5670, 98.468, 98.468, 100.000, 99.781, 99.781
5680, 98.468, 98.468, 100.000, 99.781, 99.781
5690, 98.468, 98.468, 100.000, 99.781, 99.781
5700, 98.468, 98.468, 100.000, 99.781, 99.781
5710, 98.468, 98.468, 100.000, 99.781, 99.781
5720, 98.468, 98.468, 100.000, 99.781, 99.781
5730, 98.468, 98.468, 100.000, 99.781, 99.781
5740, 98.468, 98.468, 100.000, 99.781, 99.781
5750, 98.468, 98.468, 100.000, 99.781, 99.781
5760, 98.468, 98.468, 100.000, 99.781, 99.781
5770, 98.468, 98.468, 100.000, 99.781, 99.781
5780, 98.687, 98.468, 100.000, 99.781, 99.781
5790, 98.687, 98.468, 100.000, 99.781, 99.781
5800, 98.687, 98.468, 100.000, 99.781, 99.781
5810, 98.687, 98.468, 100.000, 99.781, 99.781
5820, 98.687, 98.468, 100.000, 99.781, 99.781
5830, 98.687, 98.468, 100.000, 99.781, 99.781
5840, 98.687, 98.468, 100.000, 99.781, 99.781
5850, 98.687, 98.468, 100.000, 99.781, 99.781
5860, 98.687, 98.468, 100.000, 99.781, 99.781
5870, 98.687, 98.468, 100.000, 99.781, 99.781
5880, 98.687, 98.468, 100.000, 99.781, 99.781
5890, 98.687, 98.468, 100.000, 99.781, 99.781
5900, 98.687, 98.468, 100.000, 99.781, 99.781
5910, 98.687, 98.468, 100.000, 99.781, 99.781
5920, 98.687, 98.468, 100.000, 99.781, 99.781
5930, 98.687, 98.468, 100.000, 99.781, 99.781
5940, 98.687, 98.468, 100.000, 99.781, 99.781
5950, 98.687, 98.468, 100.000, 99.781, 99.781
5960, 98.687, 98.468, 100.000, 99.781, 99.781
5970, 98.687, 98.468, 100.000, 99.781, 99.781
5980, 98.687, 98.468, 100.000, 99.781, 99.781
5990, 98.687, 98.468, 100.000, 99.781, 99.781
6000, 98.687, 98.468, 100.000, 99.781, 99.781
6010, 98.687, 98.468, 100.000, 99.781, 99.781
6020, 98.687, 98.468, 100.000, 99.781, 99.781
6030, 98.687, 98.468, 100.000, 99.781, 99.781
6040, 98.687, 98.468, 100.000, 99.781, 99.781
6050, 98.687, 98.468, 100.000, 99.781, 99.781
6060, 98.687, 98.468, 100.000, 99.781, 99.781
6070, 98.687, 98.468, 100.000, 99.781, 99.781
6080, 98.687, 98.468, 100.000, 99.781, 99.781
6090, 98.687, 98.468, 100.000, 99.781, 99.781
6100, 98.687, 98.468, 100.000, 99.781, 99.781
6110, 98.687, 98.468, 100.000, 99.781, 99.781
6120, 98.687, 98.468, 100.000, 99.781, 99.781
6130, 98.687, 98.468, 100.000, 99.781, 99.781
6140, 98.687, 98.468, 100.000, 99.781, 99.781
6150, 98.687, 98.468, 100.000, 99.781, 99.781
6160, 98.687, 98.468, 100.000, 99.781, 99.781
6170, 98.687, 98.468, 100.000, 99.781, 99.781
6180, 98.687, 98.468, 100.000, 99.781, 99.781
6190, 98.687, 98.468, 100.000, 99.781, 99.781
6200, 98.687, 98.468, 100.000, 99.781, 99.781
6210, 98.687, 98.468, 100.000, 99.781, 99.781
6220, 98.687, 98.468, 100.000, 99.781, 99.781
6230, 98.687, 98.468, 100.000, 99.781, 99.781
6240, 98.687, 98.468, 100.000, 99.781, 99.781
6250, 98.687, 98.468, 100.000, 99.781, 99.781
6260, 98.687, 98.468, 100.000, 99.781, 99.781
6270, 98.687, 98.468, 100.000, 99.781, 99.781
6280, 98.687, 98.468, 100.000, 99.781, 99.781
6290, 98.687, 98.468, 100.000, 99.781, 99.781
6300, 98.687, 98.468, 100.000, 99.781, 99.781
6310, 98.687, 98.468, 100.000, 99.781, 99.781
6320, 98.687, 98.468, 100.000, 99.781, 99.781
6330, 98.687, 98.468, 100.000, 99.781, 99.781
6340, 98.687, 98.468, 100.000, 99.781, 99.781
6350, 98.687, 98.468, 100.000, 99.781, 99.781
6360, 98.687, 98.468, 100.000, 99.781, 99.781
6370, 98.687, 98.468, 100.000, 99.781, 99.781
6380, 98.687, 98.468, 100.000, 99.781, 99.781
6390, 98.687, 98.468, 100.000, 99.781, 99.781
6400, 98.687, 98.468, 100.000, 99.781, 99.781
6410, 98.687, 98.468, 100.000, 99.781, 99.781
6420, 98.687, 98.468, 100.000, 99.781, 99.781
6430, 98.687, 98.468, 100.000, 99.781, 99.781
6440, 98.687, 98.468, 100.000, 99.781, 99.781
6450, 98.687, 98.468, 100.000, 99.781, 99.781
6460, 98.687, 98.468, 100.000, 99.781, 99.781
6470, 98.687, 98.468, 100.000, 99.781, 99.781
6480, 98.687, 98.468, 100.000, 99.781, 99.781
6490, 98.687, 98.468, 100.000, 99.781, 99.781
6500, 98.687, 98.468, 100.000, 99.781, 99.781
6510, 98.687, 98.468, 100.000, 99.781, 99.781
6520, 98.687, 98.468, 100.000, 99.781, 99.781
6530, 98.687, 98.468, 100.000, 99.781, 99.781
6540, 98.687, 98.468, 100.000, 99.781, 99.781
6550, 98.687, 98.468, 100.000, 99.781, 99.781
6560, 98.687, 98.468, 100.000, 99.781, 99.781
6570, 98.687, 98.468, 100.000, 99.781, 99.781
6580, 98.687, 98.468, 100.000, 99.781, 99.781
6590, 98.687, 98.468, 100.000, 99.781, 99.781
6600, 99.125, 98.468, 100.000, 99.781, 99.781


==> CSV_final/embedding/BERT_IMDB_5000.csv <==
qrs,   TF,  LSH, Ours-dpp_posterior-textfooler-short, Ours-dpp_posterior-lsh-ssho, Ours-dpp_posterior-lsh-eity
0, 0.000, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.000, 0.000, 0.000, 0.000
30, 0.000, 0.000, 0.219, 0.219, 0.219
40, 0.219, 0.000, 0.219, 0.438, 0.219
50, 0.219, 0.000, 0.219, 0.438, 0.219
60, 0.438, 0.000, 0.438, 0.438, 0.219
70, 0.438, 0.000, 0.438, 0.656, 0.656
80, 1.094, 0.000, 1.313, 1.094, 1.313
90, 1.969, 0.219, 1.751, 1.532, 1.969
100, 2.845, 0.219, 3.063, 1.751, 2.626
110, 3.063, 0.438, 3.939, 2.626, 3.720
120, 3.282, 1.313, 4.376, 3.282, 3.720
130, 3.720, 1.532, 5.252, 3.720, 3.939
140, 5.033, 1.751, 5.908, 5.252, 4.595
150, 5.689, 2.626, 7.877, 6.346, 5.470
160, 7.221, 2.626, 11.160, 8.315, 7.877
170, 8.096, 3.282, 14.004, 13.567, 11.379
180, 10.066, 3.939, 17.287, 15.317, 12.910
190, 11.816, 4.595, 22.538, 16.630, 14.223
200, 12.035, 4.595, 28.665, 18.600, 15.755
210, 12.473, 5.252, 33.479, 21.225, 17.068
220, 13.786, 5.908, 37.418, 24.508, 18.381
230, 16.193, 7.002, 40.481, 28.009, 19.694
240, 18.162, 7.221, 43.982, 31.072, 22.101
250, 19.475, 7.659, 48.359, 34.573, 26.696
260, 21.444, 8.315, 52.516, 37.199, 29.540
270, 23.632, 9.409, 55.799, 41.138, 31.947
280, 24.726, 10.066, 58.862, 44.639, 35.449
290, 27.133, 10.722, 62.363, 47.265, 39.168
300, 28.446, 11.379, 64.114, 50.109, 42.888
310, 30.197, 12.691, 65.427, 52.079, 44.858
320, 31.291, 13.348, 66.521, 55.580, 47.702
330, 32.385, 15.317, 68.053, 57.549, 50.766
340, 33.479, 16.411, 70.678, 61.269, 52.516
350, 35.230, 17.943, 71.991, 63.020, 53.173
360, 36.105, 19.037, 73.523, 64.770, 54.048
370, 36.543, 20.569, 74.398, 66.083, 56.455
380, 37.418, 21.444, 76.149, 68.271, 58.425
390, 39.825, 22.976, 77.243, 69.584, 60.613
400, 40.919, 24.726, 78.775, 72.429, 62.582
410, 42.451, 27.133, 79.212, 72.867, 63.895
420, 43.545, 28.446, 79.650, 74.179, 65.646
430, 45.295, 29.759, 80.088, 75.055, 67.177
440, 46.608, 31.729, 80.963, 76.149, 68.271
450, 47.921, 32.604, 81.400, 77.243, 69.584
460, 48.796, 34.354, 82.057, 78.337, 71.554
470, 50.109, 36.324, 82.495, 78.993, 73.085
480, 51.422, 37.856, 82.713, 80.306, 74.179
490, 51.860, 39.606, 83.589, 81.182, 75.274
500, 52.735, 40.263, 83.807, 81.838, 75.711
510, 54.705, 42.013, 84.245, 82.057, 77.024
520, 54.923, 43.326, 84.245, 82.057, 77.681
530, 55.799, 44.420, 84.464, 82.932, 77.899
540, 56.236, 44.420, 84.683, 83.151, 78.337
550, 57.330, 45.077, 85.339, 83.370, 78.993
560, 57.768, 46.608, 85.339, 83.370, 79.431
570, 59.081, 47.702, 85.777, 83.807, 80.306
580, 59.519, 48.359, 85.996, 83.807, 80.525
590, 59.956, 49.891, 85.996, 84.026, 80.963
600, 60.394, 50.766, 86.433, 84.464, 81.838
610, 60.832, 52.516, 86.871, 84.683, 82.713
620, 61.269, 53.392, 86.871, 84.902, 83.151
630, 61.926, 54.705, 87.309, 85.120, 83.370
640, 63.239, 55.580, 87.527, 85.339, 83.807
650, 64.114, 56.236, 87.746, 85.996, 85.120
660, 64.989, 56.455, 87.965, 86.214, 85.339
670, 65.864, 57.330, 87.965, 86.433, 85.339
680, 66.740, 57.768, 87.965, 86.652, 85.339
690, 67.396, 58.862, 88.184, 86.652, 85.339
700, 68.271, 59.081, 88.184, 86.871, 85.558
710, 68.490, 60.394, 88.403, 87.090, 85.558
720, 68.928, 60.832, 88.840, 87.090, 86.214
730, 69.803, 61.926, 89.059, 87.090, 86.871
740, 70.022, 62.363, 89.059, 87.309, 86.871
750, 70.678, 63.239, 89.059, 87.527, 87.090
760, 70.897, 63.895, 89.278, 87.527, 87.527
770, 71.554, 64.551, 89.278, 87.746, 87.965
780, 72.210, 64.551, 89.278, 87.965, 87.965
790, 72.210, 65.427, 89.497, 87.965, 88.403
800, 72.648, 65.646, 89.497, 88.184, 88.621
810, 73.523, 66.521, 89.497, 88.184, 89.059
820, 73.742, 67.396, 89.934, 88.403, 89.059
830, 74.398, 68.271, 89.934, 88.403, 89.278
840, 74.836, 68.928, 90.153, 88.403, 89.278
850, 75.274, 69.803, 90.372, 88.621, 89.497
860, 76.368, 70.022, 90.591, 88.621, 89.497
870, 76.586, 70.897, 90.591, 88.621, 89.497
880, 77.243, 71.991, 90.591, 88.840, 89.497
890, 78.118, 71.991, 90.810, 88.840, 89.716
900, 78.337, 71.991, 90.810, 88.840, 90.153
910, 78.993, 71.991, 90.810, 89.059, 90.153
920, 79.212, 72.648, 90.810, 89.059, 90.591
930, 79.431, 73.961, 91.028, 89.059, 90.591
940, 79.431, 74.398, 91.028, 89.059, 90.591
950, 79.650, 74.836, 91.028, 89.278, 91.028
960, 80.088, 75.055, 91.247, 89.278, 91.028
970, 80.306, 75.711, 91.247, 89.278, 91.247
980, 81.400, 76.149, 91.247, 89.716, 91.247
990, 81.838, 76.586, 91.466, 89.716, 91.247
1000, 81.838, 77.243, 91.466, 89.716, 91.466
1010, 82.276, 77.462, 91.685, 89.716, 91.466
1020, 82.495, 77.462, 91.904, 89.716, 91.466
1030, 82.495, 78.118, 91.904, 89.716, 91.466
1040, 82.713, 78.118, 91.904, 90.153, 91.466
1050, 82.932, 78.337, 92.123, 90.372, 91.466
1060, 83.370, 78.556, 92.123, 90.372, 91.685
1070, 83.807, 78.775, 92.123, 90.591, 91.685
1080, 84.026, 79.212, 92.123, 90.591, 91.685
1090, 84.245, 79.650, 92.341, 90.810, 91.685
1100, 84.245, 79.869, 92.341, 90.810, 91.685
1110, 84.683, 80.088, 92.341, 90.810, 91.685
1120, 84.683, 80.306, 92.341, 90.810, 91.685
1130, 84.902, 80.525, 92.341, 90.810, 91.685
1140, 85.120, 81.182, 92.560, 91.685, 91.685
1150, 85.339, 81.619, 92.560, 91.685, 91.685
1160, 85.339, 82.057, 92.779, 91.685, 91.904
1170, 85.339, 82.276, 93.217, 92.341, 92.123
1180, 85.339, 82.276, 93.654, 92.779, 92.123
1190, 85.558, 82.713, 93.873, 92.779, 92.123
1200, 85.558, 83.151, 94.311, 92.779, 92.123
1210, 85.558, 83.370, 94.311, 92.998, 92.341
1220, 85.996, 83.370, 94.311, 93.435, 92.560
1230, 86.214, 83.807, 94.967, 93.435, 92.560
1240, 86.433, 83.807, 95.405, 93.654, 92.779
1250, 86.433, 84.245, 95.624, 94.092, 92.779
1260, 86.433, 84.464, 95.624, 94.092, 92.779
1270, 86.433, 84.902, 95.624, 94.092, 92.998
1280, 86.433, 85.120, 95.624, 94.530, 92.998
1290, 86.652, 85.558, 95.624, 94.530, 93.435
1300, 86.652, 85.777, 95.624, 94.748, 93.435
1310, 86.871, 85.996, 95.624, 94.748, 93.435
1320, 87.090, 86.652, 95.624, 94.748, 93.435
1330, 87.309, 86.871, 95.624, 94.967, 93.435
1340, 87.309, 87.090, 95.624, 95.186, 93.435
1350, 87.527, 87.527, 95.624, 95.186, 93.435
1360, 88.184, 87.965, 96.061, 95.186, 93.435
1370, 88.184, 88.403, 96.280, 95.405, 93.435
1380, 88.403, 88.403, 96.280, 95.405, 93.654
1390, 88.403, 89.059, 96.499, 95.405, 94.092
1400, 88.403, 89.059, 96.718, 95.624, 94.311
1410, 88.621, 89.059, 96.718, 95.842, 94.311
1420, 88.621, 89.059, 96.718, 95.842, 94.311
1430, 88.621, 89.059, 96.718, 95.842, 94.530
1440, 89.059, 89.059, 96.718, 96.280, 94.967
1450, 89.278, 89.278, 96.937, 96.280, 95.186
1460, 89.497, 89.278, 96.937, 96.280, 95.186
1470, 89.497, 89.278, 97.155, 96.280, 95.405
1480, 89.716, 89.278, 97.155, 96.499, 95.405
1490, 90.153, 89.278, 97.155, 96.499, 95.405
1500, 90.153, 89.497, 97.155, 96.499, 95.405
1510, 90.153, 89.716, 97.155, 96.499, 95.624
1520, 90.591, 89.716, 97.155, 96.499, 95.624
1530, 90.810, 89.716, 97.155, 96.499, 95.624
1540, 91.028, 90.372, 97.155, 96.718, 96.280
1550, 91.247, 90.591, 97.155, 96.718, 96.718
1560, 91.247, 91.247, 97.155, 96.718, 96.937
1570, 91.466, 91.247, 97.155, 96.718, 96.937
1580, 91.466, 91.466, 97.374, 96.937, 96.937
1590, 91.685, 91.466, 97.374, 96.937, 97.155
1600, 91.685, 91.685, 97.374, 96.937, 97.155
1610, 92.123, 91.904, 97.374, 96.937, 97.155
1620, 92.123, 92.123, 97.374, 96.937, 97.155
1630, 92.123, 92.341, 97.374, 96.937, 97.155
1640, 92.123, 92.560, 97.374, 96.937, 97.155
1650, 92.341, 92.779, 97.374, 96.937, 97.155
1660, 92.560, 92.779, 97.374, 96.937, 97.155
1670, 92.560, 92.998, 97.374, 96.937, 97.155
1680, 92.560, 93.654, 97.374, 96.937, 97.155
1690, 92.779, 93.873, 97.374, 96.937, 97.155
1700, 92.779, 94.092, 97.374, 96.937, 97.155
1710, 92.998, 94.092, 97.374, 96.937, 97.155
1720, 92.998, 94.311, 97.374, 97.155, 97.155
1730, 92.998, 94.311, 97.374, 97.155, 97.374
1740, 92.998, 94.311, 97.374, 97.155, 97.374
1750, 93.217, 94.311, 97.374, 97.155, 97.374
1760, 93.217, 94.311, 97.374, 97.155, 97.374
1770, 93.435, 94.748, 97.374, 97.155, 97.593
1780, 93.435, 94.748, 97.374, 97.155, 97.593
1790, 93.435, 94.748, 97.374, 97.155, 97.593
1800, 93.435, 94.967, 97.374, 97.155, 97.812
1810, 93.435, 94.967, 97.374, 97.155, 97.812
1820, 93.435, 94.967, 97.374, 97.155, 97.812
1830, 93.435, 94.967, 97.374, 97.155, 97.812
1840, 93.435, 94.967, 97.374, 97.155, 97.812
1850, 93.435, 95.186, 97.374, 97.374, 97.812
1860, 93.435, 95.186, 97.374, 97.374, 98.031
1870, 93.654, 95.405, 97.593, 97.374, 98.031
1880, 93.654, 95.405, 97.593, 97.374, 98.031
1890, 93.654, 95.405, 97.593, 97.374, 98.031
1900, 93.654, 95.405, 97.593, 97.374, 98.249
1910, 93.654, 95.405, 97.593, 97.374, 98.249
1920, 93.873, 95.405, 97.593, 97.374, 98.249
1930, 93.873, 95.405, 97.812, 97.374, 98.249
1940, 93.873, 95.405, 97.812, 97.374, 98.249
1950, 93.873, 95.405, 98.031, 97.374, 98.249
1960, 93.873, 95.405, 98.031, 97.593, 98.249
1970, 93.873, 95.405, 98.031, 98.031, 98.468
1980, 93.873, 95.405, 98.031, 98.031, 98.468
1990, 93.873, 95.405, 98.031, 98.031, 98.468
2000, 93.873, 95.624, 98.249, 98.031, 98.468
2010, 93.873, 95.624, 98.249, 98.031, 98.468
2020, 93.873, 95.624, 98.249, 98.031, 98.468
2030, 93.873, 95.624, 98.249, 98.031, 98.468
2040, 93.873, 95.624, 98.249, 98.249, 98.468
2050, 93.873, 95.624, 98.249, 98.249, 98.468
2060, 93.873, 96.061, 98.249, 98.249, 98.468
2070, 94.092, 96.061, 98.468, 98.249, 98.468
2080, 94.092, 96.061, 98.468, 98.249, 98.468
2090, 94.092, 96.061, 98.468, 98.249, 98.468
2100, 94.092, 96.061, 98.468, 98.249, 98.468
2110, 94.092, 96.061, 98.468, 98.249, 98.468
2120, 94.311, 96.061, 98.468, 98.249, 98.468
2130, 94.311, 96.061, 98.468, 98.249, 98.468
2140, 94.311, 96.061, 98.468, 98.249, 98.468
2150, 94.530, 96.061, 98.468, 98.249, 98.468
2160, 94.748, 96.280, 98.468, 98.249, 98.468
2170, 94.967, 96.280, 98.687, 98.249, 98.468
2180, 95.186, 96.499, 98.687, 98.249, 98.468
2190, 95.186, 96.499, 98.687, 98.249, 98.468
2200, 95.186, 96.499, 98.687, 98.249, 98.468
2210, 95.186, 96.499, 98.687, 98.249, 98.468
2220, 95.186, 96.499, 98.687, 98.249, 98.468
2230, 95.186, 96.499, 98.687, 98.249, 98.687
2240, 95.186, 96.499, 98.687, 98.249, 98.687
2250, 95.186, 96.499, 98.687, 98.249, 98.687
2260, 95.186, 96.499, 98.687, 98.468, 98.687
2270, 95.186, 96.499, 98.906, 98.468, 98.687
2280, 95.186, 96.718, 98.906, 98.468, 98.687
2290, 95.186, 96.718, 99.125, 98.687, 98.687
2300, 95.186, 96.718, 99.125, 98.687, 98.687
2310, 95.186, 96.718, 99.125, 98.687, 98.687
2320, 95.405, 96.718, 99.125, 98.687, 98.687
2330, 95.405, 96.718, 99.125, 98.687, 98.687
2340, 95.405, 96.718, 99.125, 98.687, 98.687
2350, 95.405, 96.718, 99.125, 98.687, 98.687
2360, 95.405, 96.718, 99.344, 98.687, 98.687
2370, 95.405, 96.718, 99.344, 98.687, 98.687
2380, 95.405, 96.718, 99.344, 98.687, 98.687
2390, 95.624, 96.718, 99.344, 98.687, 98.906
2400, 95.624, 96.718, 99.344, 98.687, 99.125
2410, 95.624, 96.718, 99.344, 98.687, 99.125
2420, 95.624, 96.718, 99.344, 98.687, 99.125
2430, 95.624, 96.718, 99.344, 98.687, 99.125
2440, 95.624, 96.718, 99.344, 98.687, 99.125
2450, 95.624, 96.718, 99.344, 98.687, 99.125
2460, 95.624, 96.718, 99.344, 98.687, 99.125
2470, 95.624, 96.718, 99.344, 98.687, 99.125
2480, 95.624, 96.718, 99.344, 98.906, 99.125
2490, 95.624, 96.718, 99.344, 98.906, 99.125
2500, 95.624, 96.718, 99.344, 98.906, 99.125
2510, 95.624, 96.718, 99.344, 98.906, 99.125
2520, 95.624, 96.718, 99.344, 98.906, 99.344
2530, 95.624, 96.718, 99.344, 98.906, 99.344
2540, 95.624, 96.718, 99.562, 98.906, 99.344
2550, 95.842, 96.718, 99.562, 98.906, 99.344
2560, 95.842, 96.718, 99.562, 98.906, 99.344
2570, 95.842, 96.718, 99.562, 99.125, 99.344
2580, 95.842, 96.718, 99.562, 99.125, 99.344
2590, 95.842, 96.718, 99.562, 99.125, 99.344
2600, 95.842, 96.718, 99.562, 99.125, 99.344
2610, 95.842, 96.718, 99.562, 99.125, 99.344
2620, 95.842, 96.718, 99.562, 99.125, 99.344
2630, 95.842, 96.937, 99.562, 99.125, 99.344
2640, 96.061, 96.937, 99.562, 99.125, 99.562
2650, 96.061, 96.937, 99.562, 99.125, 99.562
2660, 96.061, 96.937, 99.562, 99.125, 99.562
2670, 96.061, 96.937, 99.562, 99.125, 99.562
2680, 96.061, 96.937, 99.562, 99.125, 99.562
2690, 96.061, 96.937, 99.562, 99.344, 99.562
2700, 96.280, 96.937, 99.562, 99.344, 99.562
2710, 96.280, 96.937, 99.562, 99.344, 99.562
2720, 96.280, 96.937, 99.562, 99.344, 99.562
2730, 96.280, 96.937, 99.562, 99.344, 99.562
2740, 96.280, 96.937, 99.562, 99.344, 99.562
2750, 96.280, 96.937, 99.562, 99.562, 99.562
2760, 96.280, 96.937, 99.562, 99.562, 99.562
2770, 96.280, 96.937, 99.562, 99.562, 99.562
2780, 96.280, 96.937, 99.562, 99.562, 99.562
2790, 96.280, 96.937, 99.562, 99.562, 99.562
2800, 96.280, 96.937, 99.562, 99.562, 99.562
2810, 96.280, 96.937, 99.562, 99.562, 99.562
2820, 96.280, 96.937, 99.562, 99.562, 99.562
2830, 96.280, 96.937, 99.562, 99.562, 99.562
2840, 96.280, 96.937, 99.562, 99.562, 99.562
2850, 96.280, 96.937, 99.562, 99.562, 99.562
2860, 96.280, 97.155, 99.562, 99.562, 99.562
2870, 96.280, 97.155, 99.562, 99.562, 99.562
2880, 96.280, 97.155, 99.562, 99.562, 99.562
2890, 96.499, 97.155, 99.562, 99.562, 99.562
2900, 96.718, 97.155, 99.562, 99.562, 99.562
2910, 96.718, 97.155, 99.562, 99.562, 99.562
2920, 96.718, 97.155, 99.562, 99.562, 99.562
2930, 96.718, 97.374, 99.562, 99.562, 99.562
2940, 96.718, 97.374, 99.562, 99.562, 99.562
2950, 96.718, 97.374, 99.562, 99.562, 99.562
2960, 96.718, 97.374, 99.562, 99.562, 99.562
2970, 96.937, 97.374, 99.562, 99.562, 99.562
2980, 96.937, 97.374, 99.562, 99.562, 99.562
2990, 97.155, 97.374, 99.562, 99.562, 99.562
3000, 97.155, 97.374, 99.562, 99.562, 99.562
3010, 97.155, 97.374, 99.562, 99.562, 99.562
3020, 97.155, 97.374, 99.562, 99.562, 99.562
3030, 97.155, 97.374, 99.562, 99.562, 99.562
3040, 97.155, 97.374, 99.562, 99.562, 99.562
3050, 97.155, 97.374, 99.562, 99.562, 99.562
3060, 97.155, 97.374, 99.562, 99.562, 99.562
3070, 97.155, 97.374, 99.562, 99.562, 99.562
3080, 97.155, 97.374, 99.781, 99.562, 99.562
3090, 97.155, 97.374, 99.781, 99.562, 99.562
3100, 97.155, 97.374, 99.781, 99.562, 99.562
3110, 97.155, 97.374, 99.781, 99.562, 99.562
3120, 97.155, 97.374, 99.781, 99.562, 99.562
3130, 97.155, 97.374, 99.781, 99.562, 99.562
3140, 97.155, 97.374, 99.781, 99.562, 99.562
3150, 97.155, 97.374, 99.781, 99.562, 99.562
3160, 97.155, 97.374, 99.781, 99.562, 99.562
3170, 97.155, 97.374, 99.781, 99.562, 99.562
3180, 97.155, 97.374, 99.781, 99.562, 99.562
3190, 97.155, 97.374, 99.781, 99.562, 99.562
3200, 97.155, 97.374, 99.781, 99.562, 99.562
3210, 97.155, 97.374, 99.781, 99.562, 99.562
3220, 97.155, 97.374, 99.781, 99.562, 99.562
3230, 97.155, 97.374, 99.781, 99.562, 99.562
3240, 97.155, 97.593, 99.781, 99.562, 99.562
3250, 97.155, 97.812, 99.781, 99.562, 99.562
3260, 97.155, 97.812, 99.781, 99.562, 99.562
3270, 97.155, 97.812, 99.781, 99.562, 99.562
3280, 97.155, 97.812, 99.781, 99.562, 99.562
3290, 97.374, 97.812, 99.781, 99.562, 99.562
3300, 97.374, 97.812, 99.781, 99.562, 99.562
3310, 97.374, 97.812, 99.781, 99.781, 99.562
3320, 97.374, 97.812, 99.781, 99.781, 99.562
3330, 97.374, 97.812, 99.781, 99.781, 99.562
3340, 97.374, 97.812, 99.781, 99.781, 99.562
3350, 97.374, 97.812, 99.781, 99.781, 99.562
3360, 97.593, 97.812, 99.781, 99.781, 99.562
3370, 97.593, 97.812, 99.781, 99.781, 99.562
3380, 97.593, 97.812, 99.781, 99.781, 99.562
3390, 97.593, 97.812, 99.781, 99.781, 99.562
3400, 97.593, 97.812, 99.781, 99.781, 99.562
3410, 97.593, 97.812, 99.781, 99.781, 99.562
3420, 97.593, 97.812, 99.781, 99.781, 99.562
3430, 97.593, 97.812, 99.781, 99.781, 99.562
3440, 97.593, 97.812, 99.781, 99.781, 99.562
3450, 97.593, 97.812, 99.781, 99.781, 99.562
3460, 97.593, 97.812, 99.781, 99.781, 99.562
3470, 97.593, 97.812, 99.781, 99.781, 99.562
3480, 97.593, 97.812, 100.000, 99.781, 99.562
3490, 97.593, 97.812, 100.000, 99.781, 99.562
3500, 97.593, 97.812, 100.000, 99.781, 99.562
3510, 97.593, 98.031, 100.000, 99.781, 99.562
3520, 97.812, 98.031, 100.000, 99.781, 99.562
3530, 97.812, 98.031, 100.000, 99.781, 99.562
3540, 97.812, 98.031, 100.000, 99.781, 99.562
3550, 97.812, 98.031, 100.000, 99.781, 99.562
3560, 97.812, 98.031, 100.000, 99.781, 99.562
3570, 97.812, 98.031, 100.000, 99.781, 99.562
3580, 97.812, 98.031, 100.000, 99.781, 99.562
3590, 97.812, 98.031, 100.000, 99.781, 99.562
3600, 97.812, 98.031, 100.000, 99.781, 99.562
3610, 97.812, 98.031, 100.000, 99.781, 99.562
3620, 97.812, 98.031, 100.000, 99.781, 99.562
3630, 97.812, 98.031, 100.000, 99.781, 99.562
3640, 97.812, 98.031, 100.000, 99.781, 99.562
3650, 97.812, 98.031, 100.000, 99.781, 99.562
3660, 97.812, 98.031, 100.000, 99.781, 99.562
3670, 97.812, 98.031, 100.000, 99.781, 99.562
3680, 97.812, 98.031, 100.000, 99.781, 99.562
3690, 97.812, 98.031, 100.000, 99.781, 99.562
3700, 97.812, 98.031, 100.000, 99.781, 99.562
3710, 97.812, 98.031, 100.000, 99.781, 99.562
3720, 97.812, 98.031, 100.000, 99.781, 99.562
3730, 97.812, 98.031, 100.000, 99.781, 99.562
3740, 97.812, 98.031, 100.000, 99.781, 99.562
3750, 97.812, 98.031, 100.000, 99.781, 99.562
3760, 97.812, 98.031, 100.000, 99.781, 99.562
3770, 97.812, 98.031, 100.000, 99.781, 99.562
3780, 97.812, 98.031, 100.000, 99.781, 99.562
3790, 97.812, 98.031, 100.000, 99.781, 99.562
3800, 97.812, 98.031, 100.000, 99.781, 99.562
3810, 97.812, 98.031, 100.000, 99.781, 99.562
3820, 97.812, 98.031, 100.000, 99.781, 99.562
3830, 97.812, 98.031, 100.000, 99.781, 99.562
3840, 97.812, 98.031, 100.000, 99.781, 99.562
3850, 97.812, 98.031, 100.000, 99.781, 99.781
3860, 97.812, 98.031, 100.000, 99.781, 99.781
3870, 97.812, 98.031, 100.000, 99.781, 99.781
3880, 97.812, 98.031, 100.000, 99.781, 99.781
3890, 97.812, 98.031, 100.000, 99.781, 99.781
3900, 97.812, 98.031, 100.000, 99.781, 99.781
3910, 97.812, 98.031, 100.000, 99.781, 99.781
3920, 97.812, 98.031, 100.000, 99.781, 99.781
3930, 97.812, 98.031, 100.000, 99.781, 99.781
3940, 97.812, 98.031, 100.000, 99.781, 99.781
3950, 97.812, 98.031, 100.000, 99.781, 99.781
3960, 97.812, 98.031, 100.000, 99.781, 99.781
3970, 97.812, 98.031, 100.000, 99.781, 99.781
3980, 97.812, 98.031, 100.000, 99.781, 99.781
3990, 97.812, 98.031, 100.000, 99.781, 99.781
4000, 97.812, 98.031, 100.000, 99.781, 99.781
4010, 97.812, 98.031, 100.000, 99.781, 99.781
4020, 97.812, 98.031, 100.000, 99.781, 99.781
4030, 97.812, 98.031, 100.000, 99.781, 99.781
4040, 97.812, 98.031, 100.000, 99.781, 99.781
4050, 97.812, 98.031, 100.000, 99.781, 99.781
4060, 97.812, 98.031, 100.000, 99.781, 99.781
4070, 97.812, 98.031, 100.000, 99.781, 99.781
4080, 97.812, 98.031, 100.000, 99.781, 99.781
4090, 98.031, 98.031, 100.000, 99.781, 99.781
4100, 98.031, 98.031, 100.000, 99.781, 99.781
4110, 98.031, 98.031, 100.000, 99.781, 99.781
4120, 98.031, 98.031, 100.000, 99.781, 99.781
4130, 98.031, 98.031, 100.000, 99.781, 99.781
4140, 98.031, 98.031, 100.000, 99.781, 99.781
4150, 98.031, 98.031, 100.000, 99.781, 99.781
4160, 98.031, 98.031, 100.000, 99.781, 99.781
4170, 98.031, 98.031, 100.000, 99.781, 99.781
4180, 98.249, 98.031, 100.000, 99.781, 99.781
4190, 98.249, 98.031, 100.000, 99.781, 99.781
4200, 98.249, 98.031, 100.000, 99.781, 99.781
4210, 98.249, 98.031, 100.000, 99.781, 99.781
4220, 98.249, 98.031, 100.000, 99.781, 99.781
4230, 98.249, 98.031, 100.000, 99.781, 99.781
4240, 98.249, 98.031, 100.000, 99.781, 99.781
4250, 98.249, 98.031, 100.000, 99.781, 99.781
4260, 98.249, 98.031, 100.000, 99.781, 99.781
4270, 98.249, 98.031, 100.000, 99.781, 99.781
4280, 98.249, 98.031, 100.000, 99.781, 99.781
4290, 98.249, 98.031, 100.000, 99.781, 99.781
4300, 98.249, 98.031, 100.000, 99.781, 99.781
4310, 98.249, 98.031, 100.000, 99.781, 99.781
4320, 98.249, 98.031, 100.000, 99.781, 99.781
4330, 98.249, 98.031, 100.000, 99.781, 99.781
4340, 98.249, 98.031, 100.000, 99.781, 99.781
4350, 98.249, 98.031, 100.000, 99.781, 99.781
4360, 98.249, 98.031, 100.000, 99.781, 99.781
4370, 98.249, 98.031, 100.000, 99.781, 99.781
4380, 98.249, 98.031, 100.000, 99.781, 99.781
4390, 98.249, 98.031, 100.000, 99.781, 99.781
4400, 98.249, 98.031, 100.000, 99.781, 99.781
4410, 98.249, 98.031, 100.000, 99.781, 99.781
4420, 98.249, 98.031, 100.000, 99.781, 99.781
4430, 98.249, 98.249, 100.000, 99.781, 99.781
4440, 98.249, 98.249, 100.000, 99.781, 99.781
4450, 98.249, 98.249, 100.000, 99.781, 99.781
4460, 98.249, 98.249, 100.000, 99.781, 99.781
4470, 98.249, 98.249, 100.000, 99.781, 99.781
4480, 98.249, 98.249, 100.000, 99.781, 99.781
4490, 98.249, 98.249, 100.000, 99.781, 99.781
4500, 98.249, 98.249, 100.000, 99.781, 99.781
4510, 98.249, 98.249, 100.000, 99.781, 99.781
4520, 98.249, 98.249, 100.000, 99.781, 99.781
4530, 98.249, 98.249, 100.000, 99.781, 99.781
4540, 98.249, 98.249, 100.000, 99.781, 99.781
4550, 98.249, 98.249, 100.000, 99.781, 99.781
4560, 98.249, 98.249, 100.000, 99.781, 99.781
4570, 98.249, 98.249, 100.000, 99.781, 99.781
4580, 98.249, 98.249, 100.000, 99.781, 99.781
4590, 98.249, 98.249, 100.000, 99.781, 99.781
4600, 98.249, 98.249, 100.000, 99.781, 99.781
4610, 98.249, 98.249, 100.000, 99.781, 99.781
4620, 98.249, 98.249, 100.000, 99.781, 99.781
4630, 98.249, 98.249, 100.000, 99.781, 99.781
4640, 98.249, 98.249, 100.000, 99.781, 99.781
4650, 98.249, 98.249, 100.000, 99.781, 99.781
4660, 98.249, 98.249, 100.000, 99.781, 99.781
4670, 98.249, 98.249, 100.000, 99.781, 99.781
4680, 98.249, 98.249, 100.000, 99.781, 99.781
4690, 98.249, 98.249, 100.000, 99.781, 99.781
4700, 98.249, 98.249, 100.000, 99.781, 99.781
4710, 98.249, 98.249, 100.000, 99.781, 99.781
4720, 98.249, 98.249, 100.000, 99.781, 99.781
4730, 98.249, 98.249, 100.000, 99.781, 99.781
4740, 98.249, 98.249, 100.000, 99.781, 99.781
4750, 98.249, 98.249, 100.000, 99.781, 99.781
4760, 98.249, 98.249, 100.000, 99.781, 99.781
4770, 98.249, 98.249, 100.000, 99.781, 99.781
4780, 98.249, 98.249, 100.000, 99.781, 99.781
4790, 98.249, 98.249, 100.000, 99.781, 99.781
4800, 98.249, 98.249, 100.000, 99.781, 99.781
4810, 98.249, 98.249, 100.000, 99.781, 99.781
4820, 98.249, 98.249, 100.000, 99.781, 99.781
4830, 98.249, 98.249, 100.000, 99.781, 99.781
4840, 98.249, 98.468, 100.000, 99.781, 99.781
4850, 98.249, 98.468, 100.000, 99.781, 99.781
4860, 98.249, 98.468, 100.000, 99.781, 99.781
4870, 98.249, 98.468, 100.000, 99.781, 99.781
4880, 98.249, 98.468, 100.000, 99.781, 99.781
4890, 98.249, 98.468, 100.000, 99.781, 99.781
4900, 98.249, 98.468, 100.000, 99.781, 99.781
4910, 98.249, 98.468, 100.000, 99.781, 99.781
4920, 98.249, 98.468, 100.000, 99.781, 99.781
4930, 98.249, 98.468, 100.000, 99.781, 99.781
4940, 98.249, 98.468, 100.000, 99.781, 99.781
4950, 98.249, 98.468, 100.000, 99.781, 99.781
4960, 98.249, 98.468, 100.000, 99.781, 99.781
4970, 98.249, 98.468, 100.000, 99.781, 99.781
4980, 98.249, 98.468, 100.000, 99.781, 99.781
4990, 98.249, 98.468, 100.000, 99.781, 99.781
5000, 98.249, 98.468, 100.000, 99.781, 99.781


==> CSV_final/embedding/BERT_MNLI_5000.csv <==
qrs,   TF-pre,  LSH-pre, Ours-dpp_posterior-textfooler-pre-twelv, Ours-dpp_posterior-lsh-pre-hhug
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.229, 6.636, 6.865
20, 0.915, 2.517, 31.808, 32.037
30, 5.034, 10.984, 49.657, 48.970
40, 11.899, 23.341, 56.979, 56.064
50, 21.968, 39.130, 59.725, 59.039
60, 36.156, 54.462, 64.302, 62.471
70, 49.199, 66.819, 69.108, 64.989
80, 59.268, 76.201, 75.973, 68.421
90, 68.879, 81.236, 79.863, 70.481
100, 76.659, 83.753, 83.295, 73.455
110, 81.465, 86.041, 85.584, 74.371
120, 83.066, 87.872, 86.957, 75.515
130, 84.897, 89.016, 88.330, 76.888
140, 86.728, 89.931, 89.245, 78.261
150, 87.414, 90.618, 90.847, 80.320
160, 88.558, 91.533, 91.533, 81.465
170, 89.245, 91.533, 91.762, 82.609
180, 90.160, 91.533, 92.220, 83.982
190, 90.389, 91.762, 92.220, 85.126
200, 91.304, 92.220, 92.677, 86.957
210, 91.533, 92.220, 92.906, 88.558
220, 91.762, 92.220, 92.906, 89.474
230, 92.220, 92.220, 92.906, 90.160
240, 92.220, 92.449, 92.906, 91.076
250, 92.220, 92.677, 92.906, 91.533
260, 92.220, 92.677, 92.906, 91.762
270, 92.220, 92.677, 92.906, 91.991
280, 92.449, 92.677, 92.906, 92.220
290, 92.449, 92.677, 92.906, 92.449
300, 92.449, 92.677, 92.906, 92.677
310, 92.449, 92.677, 92.906, 92.906


==> CSV_final/embedding/BERT_MR.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 2.398
20, 1.439, 9.592
30, 6.235, 17.986
40, 13.189, 25.180
50, 22.062, 31.894
60, 34.772, 37.170
70, 41.007, 41.727
80, 45.564, 47.962
90, 51.799, 55.635
100, 56.355, 61.871
110, 59.472, 67.146
120, 63.549, 72.422
130, 65.947, 80.336
140, 67.386, 83.453
150, 70.743, 86.571
160, 71.942, 88.249
170, 73.141, 89.688
180, 75.540, 90.647
190, 75.540, 91.607
200, 76.978, 92.806
210, 78.417, 93.046
220, 80.096, 93.046
230, 80.576, 93.765
240, 81.775, 94.245
250, 82.734, 94.724
260, 83.693, 95.204
270, 84.412, 95.204
280, 85.132, 95.444
290, 85.372, 95.683
300, 85.612, 95.683
310, 86.811, 95.683
320, 87.050, 95.683
330, 87.290, 95.683
340, 87.290, 95.683
350, 87.530, 95.683
360, 87.770, 95.683
370, 88.249, 95.683
380, 88.489, 95.683
390, 88.489, 95.683
400, 88.729, 95.683
410, 88.729, 95.683
420, 88.729, 95.683
430, 88.729, 95.683
440, 88.729, 95.683
450, 88.969, 95.683
460, 88.969, 95.683
470, 89.209, 95.683


==> CSV_final/embedding/BERT_MR_5000.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 2.398
20, 1.439, 9.592
30, 6.235, 17.986
40, 13.189, 25.180
50, 22.062, 31.894
60, 34.772, 37.170
70, 41.007, 41.727
80, 45.564, 47.962
90, 51.799, 55.635
100, 56.355, 61.871
110, 59.472, 67.146
120, 63.549, 72.422
130, 65.947, 80.336
140, 67.386, 83.453
150, 70.743, 86.571
160, 71.942, 88.249
170, 73.141, 89.688
180, 75.540, 90.647
190, 75.540, 91.607
200, 76.978, 92.806
210, 78.417, 93.046
220, 80.096, 93.046
230, 80.576, 93.765
240, 81.775, 94.245
250, 82.734, 94.724
260, 83.693, 95.204
270, 84.412, 95.204
280, 85.132, 95.444
290, 85.372, 95.683
300, 85.612, 95.683
310, 86.811, 95.683
320, 87.050, 95.683
330, 87.290, 95.683
340, 87.290, 95.683
350, 87.530, 95.683
360, 87.770, 95.683
370, 88.249, 95.683
380, 88.489, 95.683
390, 88.489, 95.683
400, 88.729, 95.683
410, 88.729, 95.683
420, 88.729, 95.683
430, 88.729, 95.683
440, 88.729, 95.683
450, 88.969, 95.683
460, 88.969, 95.683
470, 89.209, 95.683


==> CSV_final/embedding/BERT_QNLI.csv <==
qrs,   TF-pre,  LSH-pre, Ours-dpp_posterior-textfooler-pre-twelv, Ours-dpp_posterior-lsh-pre-hhug
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.217, 0.868, 0.868
30, 1.085, 0.868, 4.555, 3.905
40, 3.037, 2.820, 8.026, 7.375
50, 7.592, 4.989, 12.581, 11.280
60, 11.714, 8.026, 15.184, 14.317
70, 17.354, 10.846, 19.306, 17.787
80, 25.813, 17.570, 23.644, 20.607
90, 30.586, 22.560, 28.850, 22.560
100, 34.707, 29.284, 34.056, 22.993
110, 40.347, 33.406, 39.046, 23.427
120, 43.167, 39.046, 43.818, 23.861
130, 46.421, 41.866, 49.241, 24.729
140, 51.627, 46.421, 52.278, 25.597
150, 55.098, 50.108, 55.748, 26.247
160, 57.050, 54.881, 59.436, 26.898
170, 59.436, 57.918, 62.907, 28.200
180, 61.605, 60.954, 65.510, 28.850
190, 63.774, 62.907, 69.848, 30.803
200, 65.293, 65.510, 73.102, 34.056
210, 66.594, 66.811, 73.970, 39.046
220, 68.764, 67.679, 76.139, 41.649
230, 69.848, 68.330, 77.007, 46.204
240, 71.150, 68.764, 78.742, 49.458
250, 72.017, 70.499, 79.610, 51.193
260, 72.234, 72.017, 80.694, 53.145
270, 72.885, 72.885, 81.128, 56.182
280, 73.753, 73.753, 81.562, 58.351
290, 75.054, 74.620, 82.430, 59.653
300, 75.922, 75.271, 82.646, 62.473
310, 76.573, 75.488, 83.297, 65.076
320, 77.223, 76.139, 83.297, 66.594
330, 77.657, 77.223, 83.731, 68.113
340, 77.657, 78.091, 83.731, 69.631
350, 78.091, 78.308, 83.731, 71.150
360, 78.091, 78.959, 83.731, 71.367
370, 78.525, 79.393, 83.948, 72.017
380, 79.393, 80.043, 84.165, 72.451
390, 79.393, 80.260, 84.165, 73.319
400, 79.826, 80.694, 84.165, 73.970
410, 80.911, 80.694, 84.165, 74.403
420, 81.128, 81.562, 84.165, 75.271
430, 81.128, 81.779, 84.382, 75.705
440, 81.345, 82.430, 84.599, 76.573
450, 81.345, 82.430, 84.599, 77.440
460, 81.562, 82.430, 84.599, 77.874
470, 81.779, 82.863, 84.599, 78.525
480, 81.996, 82.863, 84.599, 79.176
490, 81.996, 82.863, 84.599, 80.477
500, 82.213, 82.863, 85.033, 80.477
510, 82.213, 83.080, 85.249, 81.345
520, 82.213, 83.297, 85.466, 81.996
530, 82.430, 83.297, 85.466, 82.213
540, 82.430, 83.514, 85.466, 83.080
550, 82.430, 83.514, 85.466, 83.080
560, 82.646, 83.514, 85.466, 83.080
570, 82.646, 83.514, 85.466, 83.297
580, 82.646, 83.731, 85.466, 83.731
590, 82.646, 83.731, 85.466, 83.948
600, 82.646, 83.731, 85.683, 83.948
610, 82.646, 83.731, 85.900, 83.948
620, 82.646, 83.731, 85.900, 83.948
630, 82.863, 83.731, 85.900, 83.948
640, 82.863, 83.731, 85.900, 83.948
650, 83.080, 83.731, 85.900, 83.948
660, 83.080, 83.731, 85.900, 84.165
670, 83.080, 83.731, 85.900, 84.165
680, 83.080, 83.731, 85.900, 84.165
690, 83.080, 83.731, 85.900, 84.165
700, 83.080, 83.948, 85.900, 84.165
710, 83.080, 83.948, 85.900, 84.165
720, 83.080, 83.948, 85.900, 84.165
730, 83.080, 84.165, 85.900, 84.382
740, 83.080, 84.165, 85.900, 84.382
750, 83.297, 84.165, 85.900, 84.382
760, 83.514, 84.382, 85.900, 84.382
770, 83.514, 84.382, 85.900, 84.382
780, 83.514, 84.382, 85.900, 84.382
790, 83.514, 84.382, 85.900, 84.382
800, 83.514, 84.382, 85.900, 84.382
810, 83.514, 84.382, 85.900, 84.382
820, 83.514, 84.382, 85.900, 84.382
830, 83.514, 84.382, 85.900, 84.382
840, 83.514, 84.382, 85.900, 84.382
850, 83.514, 84.382, 85.900, 84.382
860, 83.514, 84.382, 85.900, 84.382
870, 83.514, 84.382, 85.900, 84.382
880, 83.514, 84.382, 85.900, 84.382
890, 83.514, 84.382, 85.900, 84.382
900, 83.514, 84.382, 85.900, 84.382
910, 83.514, 84.382, 85.900, 84.382
920, 83.514, 84.382, 85.900, 84.382
930, 83.514, 84.382, 85.900, 84.382
940, 83.514, 84.382, 85.900, 84.382
950, 83.514, 84.382, 85.900, 84.382
960, 83.514, 84.382, 85.900, 84.382
970, 83.514, 84.382, 85.900, 84.382
980, 83.514, 84.382, 85.900, 84.382
990, 83.514, 84.382, 85.900, 84.382
1000, 83.514, 84.382, 85.900, 84.382
1010, 83.514, 84.382, 85.900, 84.382
1020, 83.514, 84.382, 85.900, 84.382
1030, 83.514, 84.382, 85.900, 84.599
1040, 83.514, 84.382, 85.900, 84.599
1050, 83.514, 84.382, 85.900, 84.599
1060, 83.514, 84.382, 85.900, 84.599
1070, 83.514, 84.382, 85.900, 84.599
1080, 83.514, 84.382, 85.900, 84.599
1090, 83.514, 84.382, 85.900, 84.599
1100, 83.731, 84.382, 85.900, 84.599


==> CSV_final/embedding/BERT_QNLI_5000.csv <==
qrs,   TF-pre,  LSH-pre, Ours-dpp_posterior-textfooler-pre-twelv, Ours-dpp_posterior-lsh-pre-hhug
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.217, 0.868, 0.868
30, 1.085, 0.868, 4.555, 3.905
40, 3.037, 2.820, 8.026, 7.375
50, 7.592, 4.989, 12.581, 11.280
60, 11.714, 8.026, 15.184, 14.317
70, 17.354, 10.846, 19.306, 17.787
80, 25.813, 17.570, 23.644, 20.607
90, 30.586, 22.560, 28.850, 22.560
100, 34.707, 29.284, 34.056, 22.993
110, 40.347, 33.406, 39.046, 23.427
120, 43.167, 39.046, 43.818, 23.861
130, 46.421, 41.866, 49.241, 24.729
140, 51.627, 46.421, 52.278, 25.597
150, 55.098, 50.108, 55.748, 26.247
160, 57.050, 54.881, 59.436, 26.898
170, 59.436, 57.918, 62.907, 28.200
180, 61.605, 60.954, 65.510, 28.850
190, 63.774, 62.907, 69.848, 30.803
200, 65.293, 65.510, 73.102, 34.056
210, 66.594, 66.811, 73.970, 39.046
220, 68.764, 67.679, 76.139, 41.649
230, 69.848, 68.330, 77.007, 46.204
240, 71.150, 68.764, 78.742, 49.458
250, 72.017, 70.499, 79.610, 51.193
260, 72.234, 72.017, 80.694, 53.145
270, 72.885, 72.885, 81.128, 56.182
280, 73.753, 73.753, 81.562, 58.351
290, 75.054, 74.620, 82.430, 59.653
300, 75.922, 75.271, 82.646, 62.473
310, 76.573, 75.488, 83.297, 65.076
320, 77.223, 76.139, 83.297, 66.594
330, 77.657, 77.223, 83.731, 68.113
340, 77.657, 78.091, 83.731, 69.631
350, 78.091, 78.308, 83.731, 71.150
360, 78.091, 78.959, 83.731, 71.367
370, 78.525, 79.393, 83.948, 72.017
380, 79.393, 80.043, 84.165, 72.451
390, 79.393, 80.260, 84.165, 73.319
400, 79.826, 80.694, 84.165, 73.970
410, 80.911, 80.694, 84.165, 74.403
420, 81.128, 81.562, 84.165, 75.271
430, 81.128, 81.779, 84.382, 75.705
440, 81.345, 82.430, 84.599, 76.573
450, 81.345, 82.430, 84.599, 77.440
460, 81.562, 82.430, 84.599, 77.874
470, 81.779, 82.863, 84.599, 78.525
480, 81.996, 82.863, 84.599, 79.176
490, 81.996, 82.863, 84.599, 80.477
500, 82.213, 82.863, 85.033, 80.477
510, 82.213, 83.080, 85.249, 81.345
520, 82.213, 83.297, 85.466, 81.996
530, 82.430, 83.297, 85.466, 82.213
540, 82.430, 83.514, 85.466, 83.080
550, 82.430, 83.514, 85.466, 83.080
560, 82.646, 83.514, 85.466, 83.080
570, 82.646, 83.514, 85.466, 83.297
580, 82.646, 83.731, 85.466, 83.731
590, 82.646, 83.731, 85.466, 83.948
600, 82.646, 83.731, 85.683, 83.948
610, 82.646, 83.731, 85.900, 83.948
620, 82.646, 83.731, 85.900, 83.948
630, 82.863, 83.731, 85.900, 83.948
640, 82.863, 83.731, 85.900, 83.948
650, 83.080, 83.731, 85.900, 83.948
660, 83.080, 83.731, 85.900, 84.165
670, 83.080, 83.731, 85.900, 84.165
680, 83.080, 83.731, 85.900, 84.165
690, 83.080, 83.731, 85.900, 84.165
700, 83.080, 83.948, 85.900, 84.165
710, 83.080, 83.948, 85.900, 84.165
720, 83.080, 83.948, 85.900, 84.165
730, 83.080, 84.165, 85.900, 84.382
740, 83.080, 84.165, 85.900, 84.382
750, 83.297, 84.165, 85.900, 84.382
760, 83.514, 84.382, 85.900, 84.382
770, 83.514, 84.382, 85.900, 84.382
780, 83.514, 84.382, 85.900, 84.382
790, 83.514, 84.382, 85.900, 84.382
800, 83.514, 84.382, 85.900, 84.382
810, 83.514, 84.382, 85.900, 84.382
820, 83.514, 84.382, 85.900, 84.382
830, 83.514, 84.382, 85.900, 84.382
840, 83.514, 84.382, 85.900, 84.382
850, 83.514, 84.382, 85.900, 84.382
860, 83.514, 84.382, 85.900, 84.382
870, 83.514, 84.382, 85.900, 84.382
880, 83.514, 84.382, 85.900, 84.382
890, 83.514, 84.382, 85.900, 84.382
900, 83.514, 84.382, 85.900, 84.382
910, 83.514, 84.382, 85.900, 84.382
920, 83.514, 84.382, 85.900, 84.382
930, 83.514, 84.382, 85.900, 84.382
940, 83.514, 84.382, 85.900, 84.382
950, 83.514, 84.382, 85.900, 84.382
960, 83.514, 84.382, 85.900, 84.382
970, 83.514, 84.382, 85.900, 84.382
980, 83.514, 84.382, 85.900, 84.382
990, 83.514, 84.382, 85.900, 84.382
1000, 83.514, 84.382, 85.900, 84.382
1010, 83.514, 84.382, 85.900, 84.382
1020, 83.514, 84.382, 85.900, 84.382
1030, 83.514, 84.382, 85.900, 84.599
1040, 83.514, 84.382, 85.900, 84.599
1050, 83.514, 84.382, 85.900, 84.599
1060, 83.514, 84.382, 85.900, 84.599
1070, 83.514, 84.382, 85.900, 84.599
1080, 83.514, 84.382, 85.900, 84.599
1090, 83.514, 84.382, 85.900, 84.599
1100, 83.731, 84.382, 85.900, 84.599


==> CSV_final/embedding/BERT_Yelp.csv <==
qrs,   TF,  LSH, Ours-dpp_posterior-textfooler-short, Ours-dpp_posterior-lsh-ssho, Ours-dpp_posterior-lsh-eity
0, 0.000, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.613, 0.818, 0.613
20, 0.409, 0.000, 1.022, 1.227, 0.818
30, 1.431, 0.818, 1.227, 1.636, 1.636
40, 1.636, 1.431, 1.636, 1.636, 1.636
50, 2.454, 1.636, 2.045, 2.249, 2.658
60, 3.067, 2.249, 2.658, 2.863, 2.658
70, 4.090, 2.863, 4.703, 2.863, 3.067
80, 4.908, 3.476, 5.930, 5.317, 3.885
90, 6.953, 4.090, 7.771, 6.953, 5.112
100, 9.611, 4.499, 8.793, 7.975, 6.339
110, 10.634, 5.317, 11.452, 8.589, 6.748
120, 12.679, 6.953, 13.906, 10.225, 7.566
130, 14.315, 7.771, 16.769, 11.861, 8.793
140, 16.155, 9.816, 20.859, 13.497, 10.838
150, 17.791, 10.838, 22.904, 16.973, 12.474
160, 19.018, 12.474, 25.971, 21.268, 15.337
170, 20.859, 13.906, 29.448, 23.517, 16.564
180, 21.881, 15.542, 33.333, 26.585, 17.996
190, 23.722, 16.360, 37.832, 29.243, 19.836
200, 26.176, 18.405, 42.536, 32.311, 22.290
210, 28.425, 19.223, 46.626, 34.356, 24.744
220, 31.288, 20.450, 52.352, 37.832, 27.812
230, 33.947, 22.290, 55.828, 42.740, 30.879
240, 35.378, 24.949, 59.509, 45.194, 34.356
250, 37.219, 25.767, 61.759, 49.489, 37.628
260, 39.468, 27.403, 64.213, 53.988, 41.922
270, 41.513, 28.425, 66.053, 56.442, 44.581
280, 42.740, 30.675, 67.485, 59.305, 48.262
290, 44.172, 31.288, 70.961, 61.145, 50.716
300, 45.194, 32.311, 72.393, 62.577, 53.579
310, 47.035, 33.538, 74.847, 64.826, 56.237
320, 48.057, 35.583, 77.096, 66.462, 57.873
330, 50.102, 36.401, 78.528, 69.121, 60.327
340, 52.147, 38.037, 80.164, 70.757, 62.168
350, 53.579, 39.468, 80.982, 72.393, 63.599
360, 55.419, 41.104, 81.800, 74.029, 64.417
370, 56.033, 42.127, 82.822, 74.438, 65.644
380, 56.851, 43.354, 83.845, 75.256, 66.258
390, 58.282, 43.763, 85.072, 77.096, 69.121
400, 58.487, 44.785, 85.276, 78.119, 70.348
410, 60.327, 46.217, 86.299, 79.755, 71.575
420, 60.736, 47.648, 86.503, 80.982, 72.802
430, 61.350, 48.466, 86.503, 81.800, 73.211
440, 61.759, 49.898, 87.117, 82.413, 74.029
450, 62.577, 50.920, 87.117, 83.231, 75.665
460, 63.395, 52.352, 87.935, 83.845, 76.687
470, 64.213, 53.170, 88.139, 84.254, 78.528
480, 65.031, 54.397, 88.139, 84.458, 79.550
490, 65.440, 55.010, 88.344, 84.867, 79.755
500, 66.258, 56.646, 88.957, 85.072, 80.573
510, 67.280, 58.078, 89.775, 85.481, 81.595
520, 67.485, 58.078, 89.980, 85.481, 82.209
530, 68.712, 58.487, 90.389, 86.299, 83.231
540, 70.348, 59.509, 90.389, 86.912, 83.640
550, 70.961, 59.918, 90.798, 86.912, 83.845
560, 71.575, 60.736, 91.411, 87.117, 84.663
570, 72.597, 61.554, 91.820, 87.526, 85.685
580, 73.824, 62.168, 92.025, 87.526, 86.299
590, 74.029, 62.781, 92.025, 88.139, 86.912
600, 74.438, 62.986, 92.025, 88.548, 87.730
610, 75.051, 63.395, 92.025, 89.162, 88.548
620, 75.460, 63.599, 92.025, 89.162, 88.957
630, 75.869, 64.417, 92.229, 90.184, 89.571
640, 77.096, 65.440, 92.229, 90.389, 89.571
650, 77.505, 65.644, 92.229, 90.389, 89.980
660, 78.119, 66.258, 92.638, 90.593, 90.389
670, 78.323, 67.485, 92.843, 91.616, 90.389
680, 78.732, 67.689, 92.843, 92.025, 90.593
690, 79.550, 68.916, 93.047, 92.025, 90.798
700, 79.755, 69.530, 93.252, 92.025, 91.207
710, 79.959, 69.734, 93.252, 92.229, 91.207
720, 80.573, 70.552, 93.252, 92.229, 91.411
730, 80.982, 71.575, 93.456, 92.229, 91.616
740, 81.800, 72.188, 93.456, 92.229, 91.820
750, 81.800, 73.620, 93.456, 92.434, 92.229
760, 82.004, 73.620, 93.456, 92.434, 92.229
770, 82.209, 74.438, 93.456, 92.434, 92.434
780, 82.209, 75.460, 93.456, 92.638, 92.638
790, 83.027, 75.460, 93.661, 92.638, 92.843
800, 83.231, 75.460, 93.865, 92.638, 92.843
810, 83.436, 76.687, 93.865, 92.843, 92.843
820, 83.436, 77.301, 93.865, 92.843, 92.843
830, 83.845, 77.914, 93.865, 92.843, 92.843
840, 84.254, 79.346, 93.865, 93.252, 93.047
850, 84.254, 79.550, 93.865, 93.252, 93.252
860, 84.663, 79.959, 93.865, 93.252, 93.252
870, 84.867, 80.777, 93.865, 93.252, 93.456
880, 84.867, 81.391, 94.274, 93.456, 93.456
890, 85.072, 81.800, 94.274, 93.456, 93.456
900, 85.685, 81.800, 94.274, 93.456, 93.456
910, 85.890, 82.209, 94.274, 93.456, 93.456
920, 85.890, 82.209, 94.683, 93.865, 93.456
930, 86.299, 82.413, 94.683, 94.274, 93.456
940, 86.912, 83.231, 94.683, 94.274, 93.456
950, 87.117, 84.663, 94.683, 94.274, 93.661
960, 87.321, 85.276, 94.888, 94.274, 93.661
970, 87.526, 85.481, 94.888, 94.479, 93.661
980, 87.526, 85.685, 95.092, 94.479, 93.661
990, 87.526, 85.685, 95.092, 94.479, 93.661
1000, 87.526, 85.685, 95.092, 94.683, 93.661
1010, 87.730, 86.094, 95.092, 94.683, 93.661
1020, 87.730, 86.912, 95.297, 94.683, 93.661
1030, 87.935, 86.912, 95.297, 94.683, 93.865
1040, 88.139, 87.321, 95.297, 94.888, 94.070
1050, 88.548, 87.730, 95.297, 94.888, 94.479
1060, 88.548, 88.139, 95.297, 94.888, 94.479
1070, 88.753, 88.139, 95.297, 94.888, 94.479
1080, 88.753, 88.344, 95.501, 94.888, 94.479
1090, 88.753, 88.344, 95.501, 94.888, 94.479
1100, 89.162, 88.548, 95.501, 95.092, 94.479
1110, 89.162, 88.753, 95.706, 95.092, 94.479
1120, 89.571, 89.162, 95.910, 95.092, 94.683
1130, 89.571, 89.162, 96.115, 95.092, 94.888
1140, 89.571, 89.162, 96.115, 95.297, 95.297
1150, 89.571, 89.571, 96.115, 95.297, 95.297
1160, 89.571, 89.571, 96.115, 95.501, 95.297
1170, 89.571, 89.775, 96.319, 95.706, 95.501
1180, 89.571, 89.775, 96.524, 96.115, 95.501
1190, 89.571, 89.775, 96.524, 96.319, 95.706
1200, 89.571, 89.775, 96.524, 96.319, 95.910
1210, 89.571, 89.775, 96.524, 96.319, 95.910
1220, 89.571, 89.775, 96.728, 96.319, 95.910
1230, 89.775, 90.184, 96.728, 96.319, 95.910
1240, 89.775, 90.184, 96.933, 96.319, 96.115
1250, 89.775, 90.184, 97.546, 96.524, 96.115
1260, 89.775, 90.184, 97.546, 96.728, 96.115
1270, 90.184, 90.389, 97.546, 96.933, 96.115
1280, 90.389, 90.593, 97.751, 97.137, 96.115
1290, 90.389, 90.798, 97.751, 97.546, 96.115
1300, 90.593, 90.798, 97.751, 97.546, 96.115
1310, 90.798, 91.002, 97.751, 97.546, 96.319
1320, 91.002, 91.002, 97.955, 97.546, 96.319
1330, 91.207, 91.002, 97.955, 97.751, 96.319
1340, 91.207, 91.207, 98.160, 97.751, 96.524
1350, 91.207, 91.207, 98.160, 97.955, 96.524
1360, 91.411, 91.411, 98.364, 97.955, 96.524
1370, 91.411, 91.411, 98.364, 97.955, 96.524
1380, 91.411, 91.411, 98.364, 97.955, 96.524
1390, 91.411, 91.411, 98.364, 97.955, 96.728
1400, 91.411, 91.616, 98.364, 98.160, 96.728
1410, 91.411, 91.820, 98.364, 98.160, 96.933
1420, 91.411, 91.820, 98.364, 98.160, 96.933
1430, 91.411, 92.025, 98.364, 98.160, 97.137
1440, 91.411, 92.025, 98.364, 98.160, 97.342
1450, 91.616, 92.025, 98.364, 98.160, 97.342
1460, 91.616, 92.025, 98.569, 98.160, 97.546
1470, 91.616, 92.025, 98.569, 98.160, 97.546
1480, 91.820, 92.229, 98.569, 98.160, 97.546
1490, 91.820, 92.229, 98.569, 98.160, 97.546
1500, 91.820, 92.434, 98.569, 98.160, 97.546
1510, 91.820, 92.434, 98.569, 98.160, 97.546
1520, 92.025, 92.434, 98.569, 98.160, 97.546
1530, 92.025, 92.434, 98.569, 98.160, 97.546
1540, 92.025, 92.434, 98.569, 98.160, 97.546
1550, 92.025, 92.434, 98.569, 98.364, 97.546
1560, 92.025, 92.434, 98.569, 98.364, 97.546
1570, 92.229, 92.434, 98.569, 98.364, 97.546
1580, 92.229, 92.434, 98.569, 98.364, 97.546
1590, 92.229, 92.434, 98.569, 98.569, 97.546
1600, 92.229, 92.638, 98.569, 98.569, 97.546
1610, 92.229, 92.638, 98.773, 98.569, 97.751
1620, 92.229, 92.638, 98.773, 98.569, 97.751
1630, 92.229, 92.638, 98.773, 98.569, 97.751
1640, 92.229, 92.638, 98.773, 98.773, 97.751
1650, 92.229, 92.638, 98.773, 98.773, 97.751
1660, 92.229, 92.638, 98.773, 98.773, 97.751
1670, 92.229, 92.843, 98.773, 98.773, 97.751
1680, 92.434, 92.843, 98.773, 98.773, 97.751
1690, 92.638, 92.843, 98.773, 98.773, 97.955
1700, 92.638, 92.843, 98.773, 98.773, 97.955
1710, 92.638, 92.843, 98.773, 98.773, 98.160
1720, 92.638, 92.843, 98.773, 98.773, 98.160
1730, 92.638, 92.843, 98.773, 98.773, 98.160
1740, 92.638, 92.843, 98.773, 98.773, 98.160
1750, 92.843, 92.843, 98.773, 98.773, 98.160
1760, 92.843, 92.843, 98.978, 98.773, 98.160
1770, 92.843, 92.843, 98.978, 98.773, 98.160
1780, 92.843, 92.843, 98.978, 98.773, 98.160
1790, 92.843, 92.843, 98.978, 98.773, 98.160
1800, 92.843, 92.843, 99.182, 98.773, 98.160
1810, 92.843, 93.047, 99.182, 98.773, 98.160
1820, 93.047, 93.047, 99.182, 98.773, 98.160
1830, 93.047, 93.252, 99.182, 98.773, 98.364
1840, 93.047, 93.252, 99.182, 98.773, 98.569
1850, 93.252, 93.456, 99.182, 98.773, 98.569
1860, 93.252, 93.661, 99.182, 98.978, 98.569
1870, 93.252, 93.865, 99.182, 98.978, 98.569
1880, 93.252, 94.070, 99.182, 98.978, 98.569
1890, 93.252, 94.070, 99.182, 98.978, 98.569
1900, 93.252, 94.070, 99.182, 99.182, 98.569
1910, 93.252, 94.070, 99.182, 99.182, 98.569
1920, 93.252, 94.070, 99.182, 99.182, 98.569
1930, 93.456, 94.070, 99.182, 99.182, 98.569
1940, 93.456, 94.070, 99.182, 99.182, 98.569
1950, 93.456, 94.070, 99.182, 99.182, 98.569
1960, 93.456, 94.070, 99.182, 99.182, 98.569
1970, 93.456, 94.070, 99.387, 99.182, 98.569
1980, 93.456, 94.070, 99.387, 99.182, 98.569
1990, 93.456, 94.070, 99.387, 99.182, 98.569
2000, 93.456, 94.070, 99.387, 99.182, 98.569
2010, 93.456, 94.070, 99.387, 99.182, 98.569
2020, 93.456, 94.070, 99.387, 99.182, 98.569
2030, 93.456, 94.070, 99.387, 99.182, 98.569
2040, 93.456, 94.274, 99.387, 99.182, 98.569
2050, 93.456, 94.274, 99.387, 99.182, 98.569
2060, 93.456, 94.274, 99.387, 99.182, 98.569
2070, 93.456, 94.274, 99.387, 99.182, 98.569
2080, 93.456, 94.274, 99.387, 99.182, 98.569
2090, 93.456, 94.274, 99.387, 99.182, 98.569
2100, 93.456, 94.274, 99.387, 99.182, 98.569
2110, 93.456, 94.274, 99.387, 99.182, 98.773
2120, 93.456, 94.274, 99.387, 99.182, 98.773
2130, 93.456, 94.274, 99.387, 99.182, 98.773
2140, 93.456, 94.274, 99.387, 99.182, 98.773
2150, 93.456, 94.479, 99.387, 99.182, 98.773
2160, 93.456, 94.479, 99.387, 99.182, 98.773
2170, 93.456, 94.479, 99.387, 99.182, 98.773
2180, 93.456, 94.479, 99.387, 99.182, 98.773
2190, 93.456, 94.479, 99.387, 99.182, 98.773
2200, 93.456, 94.479, 99.387, 99.182, 98.773
2210, 93.456, 94.479, 99.387, 99.182, 98.773
2220, 93.456, 94.479, 99.387, 99.387, 98.773
2230, 93.456, 94.479, 99.387, 99.387, 98.773
2240, 93.456, 94.479, 99.387, 99.387, 98.773
2250, 93.456, 94.479, 99.387, 99.387, 98.773
2260, 93.456, 94.479, 99.387, 99.387, 98.773
2270, 93.456, 94.479, 99.387, 99.387, 98.773
2280, 93.456, 94.479, 99.387, 99.387, 98.773
2290, 93.456, 94.479, 99.387, 99.387, 98.978
2300, 93.456, 94.479, 99.387, 99.387, 98.978
2310, 93.456, 94.479, 99.387, 99.387, 98.978
2320, 93.456, 94.479, 99.387, 99.387, 98.978
2330, 93.456, 94.479, 99.387, 99.387, 98.978
2340, 93.456, 94.479, 99.387, 99.387, 98.978
2350, 93.456, 94.479, 99.387, 99.387, 98.978
2360, 93.456, 94.479, 99.387, 99.387, 98.978
2370, 93.456, 94.479, 99.387, 99.591, 98.978
2380, 93.456, 94.479, 99.387, 99.591, 98.978
2390, 93.456, 94.479, 99.387, 99.591, 99.182
2400, 93.456, 94.479, 99.387, 99.591, 99.182
2410, 93.456, 94.479, 99.387, 99.591, 99.387
2420, 93.456, 94.479, 99.387, 99.591, 99.387
2430, 93.456, 94.479, 99.387, 99.591, 99.387
2440, 93.456, 94.479, 99.387, 99.591, 99.387
2450, 93.456, 94.479, 99.387, 99.591, 99.387
2460, 93.456, 94.479, 99.387, 99.591, 99.387
2470, 93.456, 94.479, 99.387, 99.591, 99.387
2480, 93.456, 94.479, 99.387, 99.591, 99.387
2490, 93.456, 94.479, 99.387, 99.591, 99.387
2500, 93.456, 94.479, 99.387, 99.591, 99.387
2510, 93.456, 94.479, 99.387, 99.591, 99.387
2520, 93.456, 94.479, 99.387, 99.591, 99.387
2530, 93.456, 94.479, 99.387, 99.591, 99.387
2540, 93.456, 94.479, 99.387, 99.591, 99.387
2550, 93.456, 94.479, 99.387, 99.591, 99.591
2560, 93.456, 94.479, 99.387, 99.591, 99.591
2570, 93.456, 94.479, 99.387, 99.591, 99.591
2580, 93.456, 94.479, 99.387, 99.591, 99.591
2590, 93.456, 94.479, 99.387, 99.591, 99.591
2600, 93.456, 94.479, 99.387, 99.591, 99.591
2610, 93.456, 94.479, 99.387, 99.591, 99.591
2620, 93.456, 94.479, 99.387, 99.591, 99.591
2630, 93.456, 94.479, 99.387, 99.591, 99.591
2640, 93.456, 94.479, 99.387, 99.591, 99.591
2650, 93.456, 94.479, 99.387, 99.591, 99.591
2660, 93.456, 94.479, 99.387, 99.591, 99.591
2670, 93.456, 94.479, 99.387, 99.591, 99.591
2680, 93.456, 94.479, 99.387, 99.591, 99.591
2690, 93.456, 94.479, 99.387, 99.591, 99.591
2700, 93.456, 94.479, 99.387, 99.591, 99.591
2710, 93.456, 94.479, 99.387, 99.591, 99.591
2720, 93.456, 94.479, 99.387, 99.591, 99.591
2730, 93.456, 94.479, 99.387, 99.591, 99.591
2740, 93.456, 94.479, 99.387, 99.591, 99.591
2750, 93.456, 94.479, 99.387, 99.591, 99.591
2760, 93.456, 94.479, 99.387, 99.591, 99.591
2770, 93.456, 94.479, 99.387, 99.591, 99.591
2780, 93.456, 94.479, 99.387, 99.591, 99.591
2790, 93.456, 94.479, 99.387, 99.591, 99.591
2800, 93.456, 94.479, 99.387, 99.591, 99.591
2810, 93.456, 94.479, 99.387, 99.591, 99.591
2820, 93.456, 94.479, 99.387, 99.591, 99.591
2830, 93.456, 94.479, 99.387, 99.591, 99.591
2840, 93.456, 94.479, 99.387, 99.591, 99.591
2850, 93.456, 94.479, 99.387, 99.591, 99.591
2860, 93.456, 94.479, 99.387, 99.591, 99.591
2870, 93.456, 94.479, 99.387, 99.591, 99.591
2880, 93.456, 94.479, 99.387, 99.591, 99.591
2890, 93.456, 94.479, 99.387, 99.591, 99.591
2900, 93.456, 94.479, 99.387, 99.591, 99.591
2910, 93.456, 94.479, 99.387, 99.591, 99.591
2920, 93.456, 94.479, 99.387, 99.591, 99.591
2930, 93.456, 94.479, 99.387, 99.591, 99.591
2940, 93.456, 94.479, 99.387, 99.591, 99.591
2950, 93.456, 94.479, 99.387, 99.591, 99.591
2960, 93.456, 94.479, 99.387, 99.591, 99.591
2970, 93.456, 94.479, 99.387, 99.591, 99.591
2980, 93.456, 94.479, 99.387, 99.591, 99.591
2990, 93.456, 94.479, 99.387, 99.591, 99.591
3000, 93.456, 94.479, 99.387, 99.591, 99.591
3010, 93.456, 94.479, 99.387, 99.591, 99.591
3020, 93.456, 94.479, 99.387, 99.591, 99.591
3030, 93.456, 94.479, 99.387, 99.591, 99.591
3040, 93.456, 94.479, 99.387, 99.591, 99.591
3050, 93.456, 94.479, 99.387, 99.591, 99.591
3060, 93.456, 94.479, 99.387, 99.591, 99.591
3070, 93.456, 94.479, 99.387, 99.591, 99.591
3080, 93.456, 94.479, 99.387, 99.591, 99.591
3090, 93.456, 94.479, 99.387, 99.591, 99.591
3100, 93.456, 94.479, 99.387, 99.591, 99.591
3110, 93.456, 94.479, 99.387, 99.591, 99.591
3120, 93.456, 94.479, 99.387, 99.591, 99.591
3130, 93.456, 94.479, 99.387, 99.591, 99.591
3140, 93.456, 94.479, 99.387, 99.591, 99.591
3150, 93.456, 94.479, 99.387, 99.591, 99.591
3160, 93.456, 94.479, 99.387, 99.591, 99.591
3170, 93.456, 94.479, 99.387, 99.591, 99.591
3180, 93.456, 94.479, 99.387, 99.591, 99.591
3190, 93.456, 94.479, 99.387, 99.591, 99.591
3200, 93.456, 94.479, 99.387, 99.591, 99.591
3210, 93.456, 94.479, 99.387, 99.591, 99.591
3220, 93.456, 94.479, 99.387, 99.591, 99.591
3230, 93.456, 94.479, 99.387, 99.591, 99.796
3240, 93.456, 94.479, 99.387, 99.591, 99.796
3250, 93.456, 94.479, 99.387, 99.591, 99.796
3260, 93.456, 94.479, 99.387, 99.591, 99.796
3270, 93.456, 94.479, 99.387, 99.591, 99.796
3280, 93.456, 94.479, 99.387, 99.591, 99.796
3290, 93.456, 94.479, 99.387, 99.591, 99.796
3300, 93.456, 94.479, 99.387, 99.591, 99.796
3310, 93.456, 94.479, 99.387, 99.591, 99.796
3320, 93.456, 94.479, 99.387, 99.591, 99.796
3330, 93.456, 94.479, 99.387, 99.591, 99.796
3340, 93.456, 94.479, 99.387, 99.591, 99.796
3350, 93.456, 94.479, 99.387, 99.591, 99.796
3360, 93.456, 94.479, 99.387, 99.591, 99.796
3370, 93.456, 94.479, 99.387, 99.591, 99.796
3380, 93.456, 94.479, 99.387, 99.591, 99.796
3390, 93.456, 94.479, 99.387, 99.591, 99.796
3400, 93.456, 94.479, 99.387, 99.591, 99.796
3410, 93.456, 94.479, 99.387, 99.591, 99.796
3420, 93.456, 94.683, 99.387, 99.591, 99.796
3430, 93.456, 94.683, 99.387, 99.591, 99.796
3440, 93.456, 94.683, 99.387, 99.591, 99.796
3450, 93.456, 94.683, 99.387, 99.591, 99.796
3460, 93.456, 94.683, 99.387, 99.591, 99.796
3470, 93.456, 94.683, 99.387, 99.591, 99.796
3480, 93.456, 94.683, 99.387, 99.591, 99.796
3490, 93.456, 94.683, 99.387, 99.591, 99.796
3500, 93.456, 94.683, 99.387, 99.591, 99.796
3510, 93.456, 94.683, 99.387, 99.591, 99.796
3520, 93.456, 94.683, 99.387, 99.591, 99.796
3530, 93.456, 94.683, 99.387, 99.591, 99.796
3540, 93.456, 94.683, 99.387, 99.591, 99.796
3550, 93.456, 94.683, 99.387, 99.591, 99.796
3560, 93.456, 94.683, 99.387, 99.591, 99.796
3570, 93.456, 94.683, 99.387, 99.591, 99.796
3580, 93.456, 94.683, 99.387, 99.591, 99.796
3590, 93.456, 94.683, 99.387, 99.591, 99.796
3600, 93.456, 94.683, 99.387, 99.591, 99.796
3610, 93.456, 94.683, 99.387, 99.591, 99.796
3620, 93.456, 94.683, 99.387, 99.591, 99.796
3630, 93.456, 94.683, 99.387, 99.591, 99.796
3640, 93.456, 94.683, 99.387, 99.591, 99.796
3650, 93.456, 94.683, 99.387, 99.591, 99.796
3660, 93.456, 94.683, 99.387, 99.591, 99.796
3670, 93.456, 94.683, 99.387, 99.591, 99.796
3680, 93.456, 94.683, 99.387, 99.591, 99.796
3690, 93.456, 94.683, 99.387, 99.591, 99.796
3700, 93.456, 94.683, 99.387, 99.591, 99.796
3710, 93.456, 94.683, 99.387, 99.591, 99.796
3720, 93.456, 94.683, 99.387, 99.591, 99.796
3730, 93.456, 94.683, 99.387, 99.591, 99.796
3740, 93.456, 94.683, 99.387, 99.591, 99.796
3750, 93.456, 94.683, 99.387, 99.591, 99.796
3760, 93.456, 94.683, 99.387, 99.591, 99.796
3770, 93.456, 94.683, 99.387, 99.591, 99.796
3780, 93.456, 94.683, 99.387, 99.591, 99.796
3790, 93.456, 94.683, 99.387, 99.591, 99.796
3800, 93.456, 94.683, 99.387, 99.591, 99.796
3810, 93.456, 94.683, 99.387, 99.591, 99.796
3820, 93.456, 94.683, 99.387, 99.591, 99.796
3830, 93.456, 94.683, 99.387, 99.591, 99.796
3840, 93.456, 94.683, 99.387, 99.591, 99.796
3850, 93.456, 94.683, 99.387, 99.591, 99.796
3860, 93.456, 94.683, 99.387, 99.591, 99.796
3870, 93.456, 94.683, 99.387, 99.591, 99.796
3880, 93.456, 94.683, 99.387, 99.591, 99.796
3890, 93.456, 94.683, 99.387, 99.591, 99.796
3900, 93.456, 94.683, 99.387, 99.591, 99.796
3910, 93.456, 94.683, 99.387, 99.591, 99.796
3920, 93.456, 94.683, 99.387, 99.591, 99.796
3930, 93.456, 94.683, 99.387, 99.591, 99.796
3940, 93.456, 94.683, 99.387, 99.591, 99.796
3950, 93.456, 94.683, 99.387, 99.591, 99.796
3960, 93.456, 94.683, 99.387, 99.591, 99.796
3970, 93.456, 94.683, 99.387, 99.591, 99.796
3980, 93.456, 94.683, 99.387, 99.591, 99.796
3990, 93.456, 94.683, 99.387, 99.591, 99.796
4000, 93.456, 94.683, 99.387, 99.591, 99.796
4010, 93.456, 94.683, 99.387, 99.591, 99.796
4020, 93.456, 94.683, 99.387, 99.591, 99.796
4030, 93.456, 94.683, 99.387, 99.591, 99.796
4040, 93.456, 94.683, 99.387, 99.591, 99.796
4050, 93.456, 94.683, 99.387, 99.591, 99.796
4060, 93.456, 94.683, 99.387, 99.591, 99.796
4070, 93.456, 94.683, 99.387, 99.591, 99.796
4080, 93.456, 94.683, 99.387, 99.591, 99.796
4090, 93.456, 94.683, 99.387, 99.591, 99.796
4100, 93.456, 94.683, 99.387, 99.591, 99.796
4110, 93.456, 94.683, 99.387, 99.591, 99.796
4120, 93.456, 94.683, 99.387, 99.591, 99.796
4130, 93.456, 94.683, 99.387, 99.591, 99.796
4140, 93.456, 94.683, 99.387, 99.591, 99.796
4150, 93.456, 94.683, 99.387, 99.591, 99.796
4160, 93.456, 94.683, 99.387, 99.591, 99.796
4170, 93.456, 94.683, 99.387, 99.591, 99.796
4180, 93.456, 94.683, 99.387, 99.591, 99.796
4190, 93.456, 94.683, 99.387, 99.591, 99.796
4200, 93.456, 94.683, 99.387, 99.591, 99.796
4210, 93.456, 94.683, 99.387, 99.591, 99.796
4220, 93.456, 94.683, 99.387, 99.591, 99.796
4230, 93.456, 94.683, 99.387, 99.796, 99.796
4240, 93.456, 94.683, 99.387, 99.796, 99.796
4250, 93.456, 94.683, 99.387, 99.796, 99.796
4260, 93.456, 94.683, 99.387, 99.796, 99.796
4270, 93.456, 94.683, 99.387, 99.796, 99.796
4280, 93.456, 94.683, 99.387, 99.796, 99.796
4290, 93.456, 94.683, 99.387, 99.796, 99.796
4300, 93.456, 94.683, 99.387, 99.796, 99.796
4310, 93.456, 94.683, 99.387, 99.796, 99.796
4320, 93.456, 94.683, 99.387, 99.796, 99.796
4330, 93.456, 94.683, 99.387, 99.796, 99.796
4340, 93.456, 94.683, 99.387, 99.796, 99.796
4350, 93.456, 94.683, 99.387, 99.796, 99.796
4360, 93.456, 94.683, 99.387, 99.796, 99.796
4370, 93.456, 94.683, 99.387, 99.796, 99.796
4380, 93.456, 94.683, 99.387, 99.796, 99.796
4390, 93.456, 94.683, 99.387, 99.796, 99.796
4400, 93.456, 94.683, 99.387, 99.796, 99.796
4410, 93.456, 94.683, 99.387, 99.796, 99.796
4420, 93.456, 94.683, 99.387, 99.796, 99.796
4430, 93.456, 94.683, 99.387, 99.796, 99.796
4440, 93.456, 94.683, 99.387, 99.796, 99.796
4450, 93.456, 94.683, 99.387, 99.796, 99.796
4460, 93.456, 94.683, 99.387, 99.796, 99.796
4470, 93.456, 94.683, 99.387, 99.796, 99.796
4480, 93.456, 94.683, 99.387, 99.796, 99.796
4490, 93.456, 94.683, 99.387, 99.796, 99.796
4500, 93.456, 94.683, 99.387, 99.796, 99.796
4510, 93.456, 94.683, 99.387, 99.796, 99.796
4520, 93.456, 94.683, 99.387, 99.796, 99.796
4530, 93.456, 94.683, 99.387, 99.796, 99.796
4540, 93.456, 94.683, 99.387, 99.796, 99.796
4550, 93.456, 94.683, 99.387, 99.796, 99.796
4560, 93.456, 94.683, 99.387, 99.796, 99.796
4570, 93.456, 94.683, 99.387, 99.796, 99.796
4580, 93.456, 94.683, 99.387, 99.796, 99.796
4590, 93.456, 94.683, 99.591, 99.796, 99.796


==> CSV_final/embedding/BERT_Yelp_2000.csv <==
qrs,   TF,  LSH, Ours-dpp_posterior-textfooler-short, Ours-dpp_posterior-lsh-ssho, Ours-dpp_posterior-lsh-eity
0, 0.000, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.613, 0.818, 0.613
20, 0.409, 0.000, 1.022, 1.227, 0.818
30, 1.431, 0.818, 1.227, 1.636, 1.636
40, 1.636, 1.431, 1.636, 1.636, 1.636
50, 2.454, 1.636, 2.045, 2.249, 2.658
60, 3.067, 2.249, 2.658, 2.863, 2.658
70, 4.090, 2.863, 4.703, 2.863, 3.067
80, 4.908, 3.476, 5.930, 5.317, 3.885
90, 6.953, 4.090, 7.771, 6.953, 5.112
100, 9.611, 4.499, 8.793, 7.975, 6.339
110, 10.634, 5.317, 11.452, 8.589, 6.748
120, 12.679, 6.953, 13.906, 10.225, 7.566
130, 14.315, 7.771, 16.769, 11.861, 8.793
140, 16.155, 9.816, 20.859, 13.497, 10.838
150, 17.791, 10.838, 22.904, 16.973, 12.474
160, 19.018, 12.474, 25.971, 21.268, 15.337
170, 20.859, 13.906, 29.448, 23.517, 16.564
180, 21.881, 15.542, 33.333, 26.585, 17.996
190, 23.722, 16.360, 37.832, 29.243, 19.836
200, 26.176, 18.405, 42.536, 32.311, 22.290
210, 28.425, 19.223, 46.626, 34.356, 24.744
220, 31.288, 20.450, 52.352, 37.832, 27.812
230, 33.947, 22.290, 55.828, 42.740, 30.879
240, 35.378, 24.949, 59.509, 45.194, 34.356
250, 37.219, 25.767, 61.759, 49.489, 37.628
260, 39.468, 27.403, 64.213, 53.988, 41.922
270, 41.513, 28.425, 66.053, 56.442, 44.581
280, 42.740, 30.675, 67.485, 59.305, 48.262
290, 44.172, 31.288, 70.961, 61.145, 50.716
300, 45.194, 32.311, 72.393, 62.577, 53.579
310, 47.035, 33.538, 74.847, 64.826, 56.237
320, 48.057, 35.583, 77.096, 66.462, 57.873
330, 50.102, 36.401, 78.528, 69.121, 60.327
340, 52.147, 38.037, 80.164, 70.757, 62.168
350, 53.579, 39.468, 80.982, 72.393, 63.599
360, 55.419, 41.104, 81.800, 74.029, 64.417
370, 56.033, 42.127, 82.822, 74.438, 65.644
380, 56.851, 43.354, 83.845, 75.256, 66.258
390, 58.282, 43.763, 85.072, 77.096, 69.121
400, 58.487, 44.785, 85.276, 78.119, 70.348
410, 60.327, 46.217, 86.299, 79.755, 71.575
420, 60.736, 47.648, 86.503, 80.982, 72.802
430, 61.350, 48.466, 86.503, 81.800, 73.211
440, 61.759, 49.898, 87.117, 82.413, 74.029
450, 62.577, 50.920, 87.117, 83.231, 75.665
460, 63.395, 52.352, 87.935, 83.845, 76.687
470, 64.213, 53.170, 88.139, 84.254, 78.528
480, 65.031, 54.397, 88.139, 84.458, 79.550
490, 65.440, 55.010, 88.344, 84.867, 79.755
500, 66.258, 56.646, 88.957, 85.072, 80.573
510, 67.280, 58.078, 89.775, 85.481, 81.595
520, 67.485, 58.078, 89.980, 85.481, 82.209
530, 68.712, 58.487, 90.389, 86.299, 83.231
540, 70.348, 59.509, 90.389, 86.912, 83.640
550, 70.961, 59.918, 90.798, 86.912, 83.845
560, 71.575, 60.736, 91.411, 87.117, 84.663
570, 72.597, 61.554, 91.820, 87.526, 85.685
580, 73.824, 62.168, 92.025, 87.526, 86.299
590, 74.029, 62.781, 92.025, 88.139, 86.912
600, 74.438, 62.986, 92.025, 88.548, 87.730
610, 75.051, 63.395, 92.025, 89.162, 88.548
620, 75.460, 63.599, 92.025, 89.162, 88.957
630, 75.869, 64.417, 92.229, 90.184, 89.571
640, 77.096, 65.440, 92.229, 90.389, 89.571
650, 77.505, 65.644, 92.229, 90.389, 89.980
660, 78.119, 66.258, 92.638, 90.593, 90.389
670, 78.323, 67.485, 92.843, 91.616, 90.389
680, 78.732, 67.689, 92.843, 92.025, 90.593
690, 79.550, 68.916, 93.047, 92.025, 90.798
700, 79.755, 69.530, 93.252, 92.025, 91.207
710, 79.959, 69.734, 93.252, 92.229, 91.207
720, 80.573, 70.552, 93.252, 92.229, 91.411
730, 80.982, 71.575, 93.456, 92.229, 91.616
740, 81.800, 72.188, 93.456, 92.229, 91.820
750, 81.800, 73.620, 93.456, 92.434, 92.229
760, 82.004, 73.620, 93.456, 92.434, 92.229
770, 82.209, 74.438, 93.456, 92.434, 92.434
780, 82.209, 75.460, 93.456, 92.638, 92.638
790, 83.027, 75.460, 93.661, 92.638, 92.843
800, 83.231, 75.460, 93.865, 92.638, 92.843
810, 83.436, 76.687, 93.865, 92.843, 92.843
820, 83.436, 77.301, 93.865, 92.843, 92.843
830, 83.845, 77.914, 93.865, 92.843, 92.843
840, 84.254, 79.346, 93.865, 93.252, 93.047
850, 84.254, 79.550, 93.865, 93.252, 93.252
860, 84.663, 79.959, 93.865, 93.252, 93.252
870, 84.867, 80.777, 93.865, 93.252, 93.456
880, 84.867, 81.391, 94.274, 93.456, 93.456
890, 85.072, 81.800, 94.274, 93.456, 93.456
900, 85.685, 81.800, 94.274, 93.456, 93.456
910, 85.890, 82.209, 94.274, 93.456, 93.456
920, 85.890, 82.209, 94.683, 93.865, 93.456
930, 86.299, 82.413, 94.683, 94.274, 93.456
940, 86.912, 83.231, 94.683, 94.274, 93.456
950, 87.117, 84.663, 94.683, 94.274, 93.661
960, 87.321, 85.276, 94.888, 94.274, 93.661
970, 87.526, 85.481, 94.888, 94.479, 93.661
980, 87.526, 85.685, 95.092, 94.479, 93.661
990, 87.526, 85.685, 95.092, 94.479, 93.661
1000, 87.526, 85.685, 95.092, 94.683, 93.661
1010, 87.730, 86.094, 95.092, 94.683, 93.661
1020, 87.730, 86.912, 95.297, 94.683, 93.661
1030, 87.935, 86.912, 95.297, 94.683, 93.865
1040, 88.139, 87.321, 95.297, 94.888, 94.070
1050, 88.548, 87.730, 95.297, 94.888, 94.479
1060, 88.548, 88.139, 95.297, 94.888, 94.479
1070, 88.753, 88.139, 95.297, 94.888, 94.479
1080, 88.753, 88.344, 95.501, 94.888, 94.479
1090, 88.753, 88.344, 95.501, 94.888, 94.479
1100, 89.162, 88.548, 95.501, 95.092, 94.479
1110, 89.162, 88.753, 95.706, 95.092, 94.479
1120, 89.571, 89.162, 95.910, 95.092, 94.683
1130, 89.571, 89.162, 96.115, 95.092, 94.888
1140, 89.571, 89.162, 96.115, 95.297, 95.297
1150, 89.571, 89.571, 96.115, 95.297, 95.297
1160, 89.571, 89.571, 96.115, 95.501, 95.297
1170, 89.571, 89.775, 96.319, 95.706, 95.501
1180, 89.571, 89.775, 96.524, 96.115, 95.501
1190, 89.571, 89.775, 96.524, 96.319, 95.706
1200, 89.571, 89.775, 96.524, 96.319, 95.910
1210, 89.571, 89.775, 96.524, 96.319, 95.910
1220, 89.571, 89.775, 96.728, 96.319, 95.910
1230, 89.775, 90.184, 96.728, 96.319, 95.910
1240, 89.775, 90.184, 96.933, 96.319, 96.115
1250, 89.775, 90.184, 97.546, 96.524, 96.115
1260, 89.775, 90.184, 97.546, 96.728, 96.115
1270, 90.184, 90.389, 97.546, 96.933, 96.115
1280, 90.389, 90.593, 97.751, 97.137, 96.115
1290, 90.389, 90.798, 97.751, 97.546, 96.115
1300, 90.593, 90.798, 97.751, 97.546, 96.115
1310, 90.798, 91.002, 97.751, 97.546, 96.319
1320, 91.002, 91.002, 97.955, 97.546, 96.319
1330, 91.207, 91.002, 97.955, 97.751, 96.319
1340, 91.207, 91.207, 98.160, 97.751, 96.524
1350, 91.207, 91.207, 98.160, 97.955, 96.524
1360, 91.411, 91.411, 98.364, 97.955, 96.524
1370, 91.411, 91.411, 98.364, 97.955, 96.524
1380, 91.411, 91.411, 98.364, 97.955, 96.524
1390, 91.411, 91.411, 98.364, 97.955, 96.728
1400, 91.411, 91.616, 98.364, 98.160, 96.728
1410, 91.411, 91.820, 98.364, 98.160, 96.933
1420, 91.411, 91.820, 98.364, 98.160, 96.933
1430, 91.411, 92.025, 98.364, 98.160, 97.137
1440, 91.411, 92.025, 98.364, 98.160, 97.342
1450, 91.616, 92.025, 98.364, 98.160, 97.342
1460, 91.616, 92.025, 98.569, 98.160, 97.546
1470, 91.616, 92.025, 98.569, 98.160, 97.546
1480, 91.820, 92.229, 98.569, 98.160, 97.546
1490, 91.820, 92.229, 98.569, 98.160, 97.546
1500, 91.820, 92.434, 98.569, 98.160, 97.546
1510, 91.820, 92.434, 98.569, 98.160, 97.546
1520, 92.025, 92.434, 98.569, 98.160, 97.546
1530, 92.025, 92.434, 98.569, 98.160, 97.546
1540, 92.025, 92.434, 98.569, 98.160, 97.546
1550, 92.025, 92.434, 98.569, 98.364, 97.546
1560, 92.025, 92.434, 98.569, 98.364, 97.546
1570, 92.229, 92.434, 98.569, 98.364, 97.546
1580, 92.229, 92.434, 98.569, 98.364, 97.546
1590, 92.229, 92.434, 98.569, 98.569, 97.546
1600, 92.229, 92.638, 98.569, 98.569, 97.546
1610, 92.229, 92.638, 98.773, 98.569, 97.751
1620, 92.229, 92.638, 98.773, 98.569, 97.751
1630, 92.229, 92.638, 98.773, 98.569, 97.751
1640, 92.229, 92.638, 98.773, 98.773, 97.751
1650, 92.229, 92.638, 98.773, 98.773, 97.751
1660, 92.229, 92.638, 98.773, 98.773, 97.751
1670, 92.229, 92.843, 98.773, 98.773, 97.751
1680, 92.434, 92.843, 98.773, 98.773, 97.751
1690, 92.638, 92.843, 98.773, 98.773, 97.955
1700, 92.638, 92.843, 98.773, 98.773, 97.955
1710, 92.638, 92.843, 98.773, 98.773, 98.160
1720, 92.638, 92.843, 98.773, 98.773, 98.160
1730, 92.638, 92.843, 98.773, 98.773, 98.160
1740, 92.638, 92.843, 98.773, 98.773, 98.160
1750, 92.843, 92.843, 98.773, 98.773, 98.160
1760, 92.843, 92.843, 98.978, 98.773, 98.160
1770, 92.843, 92.843, 98.978, 98.773, 98.160
1780, 92.843, 92.843, 98.978, 98.773, 98.160
1790, 92.843, 92.843, 98.978, 98.773, 98.160
1800, 92.843, 92.843, 99.182, 98.773, 98.160
1810, 92.843, 93.047, 99.182, 98.773, 98.160
1820, 93.047, 93.047, 99.182, 98.773, 98.160
1830, 93.047, 93.252, 99.182, 98.773, 98.364
1840, 93.047, 93.252, 99.182, 98.773, 98.569
1850, 93.252, 93.456, 99.182, 98.773, 98.569
1860, 93.252, 93.661, 99.182, 98.978, 98.569
1870, 93.252, 93.865, 99.182, 98.978, 98.569
1880, 93.252, 94.070, 99.182, 98.978, 98.569
1890, 93.252, 94.070, 99.182, 98.978, 98.569
1900, 93.252, 94.070, 99.182, 99.182, 98.569
1910, 93.252, 94.070, 99.182, 99.182, 98.569
1920, 93.252, 94.070, 99.182, 99.182, 98.569
1930, 93.456, 94.070, 99.182, 99.182, 98.569
1940, 93.456, 94.070, 99.182, 99.182, 98.569
1950, 93.456, 94.070, 99.182, 99.182, 98.569
1960, 93.456, 94.070, 99.182, 99.182, 98.569
1970, 93.456, 94.070, 99.387, 99.182, 98.569

==> CSV_final/embedding/BERT_Yelp_5000.csv <==
qrs,   TF,  LSH, Ours-dpp_posterior-textfooler-short, Ours-dpp_posterior-lsh-ssho, Ours-dpp_posterior-lsh-eity
0, 0.000, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.613, 0.818, 0.613
20, 0.409, 0.000, 1.022, 1.227, 0.818
30, 1.431, 0.818, 1.227, 1.636, 1.636
40, 1.636, 1.431, 1.636, 1.636, 1.636
50, 2.454, 1.636, 2.045, 2.249, 2.658
60, 3.067, 2.249, 2.658, 2.863, 2.658
70, 4.090, 2.863, 4.703, 2.863, 3.067
80, 4.908, 3.476, 5.930, 5.317, 3.885
90, 6.953, 4.090, 7.771, 6.953, 5.112
100, 9.611, 4.499, 8.793, 7.975, 6.339
110, 10.634, 5.317, 11.452, 8.589, 6.748
120, 12.679, 6.953, 13.906, 10.225, 7.566
130, 14.315, 7.771, 16.769, 11.861, 8.793
140, 16.155, 9.816, 20.859, 13.497, 10.838
150, 17.791, 10.838, 22.904, 16.973, 12.474
160, 19.018, 12.474, 25.971, 21.268, 15.337
170, 20.859, 13.906, 29.448, 23.517, 16.564
180, 21.881, 15.542, 33.333, 26.585, 17.996
190, 23.722, 16.360, 37.832, 29.243, 19.836
200, 26.176, 18.405, 42.536, 32.311, 22.290
210, 28.425, 19.223, 46.626, 34.356, 24.744
220, 31.288, 20.450, 52.352, 37.832, 27.812
230, 33.947, 22.290, 55.828, 42.740, 30.879
240, 35.378, 24.949, 59.509, 45.194, 34.356
250, 37.219, 25.767, 61.759, 49.489, 37.628
260, 39.468, 27.403, 64.213, 53.988, 41.922
270, 41.513, 28.425, 66.053, 56.442, 44.581
280, 42.740, 30.675, 67.485, 59.305, 48.262
290, 44.172, 31.288, 70.961, 61.145, 50.716
300, 45.194, 32.311, 72.393, 62.577, 53.579
310, 47.035, 33.538, 74.847, 64.826, 56.237
320, 48.057, 35.583, 77.096, 66.462, 57.873
330, 50.102, 36.401, 78.528, 69.121, 60.327
340, 52.147, 38.037, 80.164, 70.757, 62.168
350, 53.579, 39.468, 80.982, 72.393, 63.599
360, 55.419, 41.104, 81.800, 74.029, 64.417
370, 56.033, 42.127, 82.822, 74.438, 65.644
380, 56.851, 43.354, 83.845, 75.256, 66.258
390, 58.282, 43.763, 85.072, 77.096, 69.121
400, 58.487, 44.785, 85.276, 78.119, 70.348
410, 60.327, 46.217, 86.299, 79.755, 71.575
420, 60.736, 47.648, 86.503, 80.982, 72.802
430, 61.350, 48.466, 86.503, 81.800, 73.211
440, 61.759, 49.898, 87.117, 82.413, 74.029
450, 62.577, 50.920, 87.117, 83.231, 75.665
460, 63.395, 52.352, 87.935, 83.845, 76.687
470, 64.213, 53.170, 88.139, 84.254, 78.528
480, 65.031, 54.397, 88.139, 84.458, 79.550
490, 65.440, 55.010, 88.344, 84.867, 79.755
500, 66.258, 56.646, 88.957, 85.072, 80.573
510, 67.280, 58.078, 89.775, 85.481, 81.595
520, 67.485, 58.078, 89.980, 85.481, 82.209
530, 68.712, 58.487, 90.389, 86.299, 83.231
540, 70.348, 59.509, 90.389, 86.912, 83.640
550, 70.961, 59.918, 90.798, 86.912, 83.845
560, 71.575, 60.736, 91.411, 87.117, 84.663
570, 72.597, 61.554, 91.820, 87.526, 85.685
580, 73.824, 62.168, 92.025, 87.526, 86.299
590, 74.029, 62.781, 92.025, 88.139, 86.912
600, 74.438, 62.986, 92.025, 88.548, 87.730
610, 75.051, 63.395, 92.025, 89.162, 88.548
620, 75.460, 63.599, 92.025, 89.162, 88.957
630, 75.869, 64.417, 92.229, 90.184, 89.571
640, 77.096, 65.440, 92.229, 90.389, 89.571
650, 77.505, 65.644, 92.229, 90.389, 89.980
660, 78.119, 66.258, 92.638, 90.593, 90.389
670, 78.323, 67.485, 92.843, 91.616, 90.389
680, 78.732, 67.689, 92.843, 92.025, 90.593
690, 79.550, 68.916, 93.047, 92.025, 90.798
700, 79.755, 69.530, 93.252, 92.025, 91.207
710, 79.959, 69.734, 93.252, 92.229, 91.207
720, 80.573, 70.552, 93.252, 92.229, 91.411
730, 80.982, 71.575, 93.456, 92.229, 91.616
740, 81.800, 72.188, 93.456, 92.229, 91.820
750, 81.800, 73.620, 93.456, 92.434, 92.229
760, 82.004, 73.620, 93.456, 92.434, 92.229
770, 82.209, 74.438, 93.456, 92.434, 92.434
780, 82.209, 75.460, 93.456, 92.638, 92.638
790, 83.027, 75.460, 93.661, 92.638, 92.843
800, 83.231, 75.460, 93.865, 92.638, 92.843
810, 83.436, 76.687, 93.865, 92.843, 92.843
820, 83.436, 77.301, 93.865, 92.843, 92.843
830, 83.845, 77.914, 93.865, 92.843, 92.843
840, 84.254, 79.346, 93.865, 93.252, 93.047
850, 84.254, 79.550, 93.865, 93.252, 93.252
860, 84.663, 79.959, 93.865, 93.252, 93.252
870, 84.867, 80.777, 93.865, 93.252, 93.456
880, 84.867, 81.391, 94.274, 93.456, 93.456
890, 85.072, 81.800, 94.274, 93.456, 93.456
900, 85.685, 81.800, 94.274, 93.456, 93.456
910, 85.890, 82.209, 94.274, 93.456, 93.456
920, 85.890, 82.209, 94.683, 93.865, 93.456
930, 86.299, 82.413, 94.683, 94.274, 93.456
940, 86.912, 83.231, 94.683, 94.274, 93.456
950, 87.117, 84.663, 94.683, 94.274, 93.661
960, 87.321, 85.276, 94.888, 94.274, 93.661
970, 87.526, 85.481, 94.888, 94.479, 93.661
980, 87.526, 85.685, 95.092, 94.479, 93.661
990, 87.526, 85.685, 95.092, 94.479, 93.661
1000, 87.526, 85.685, 95.092, 94.683, 93.661
1010, 87.730, 86.094, 95.092, 94.683, 93.661
1020, 87.730, 86.912, 95.297, 94.683, 93.661
1030, 87.935, 86.912, 95.297, 94.683, 93.865
1040, 88.139, 87.321, 95.297, 94.888, 94.070
1050, 88.548, 87.730, 95.297, 94.888, 94.479
1060, 88.548, 88.139, 95.297, 94.888, 94.479
1070, 88.753, 88.139, 95.297, 94.888, 94.479
1080, 88.753, 88.344, 95.501, 94.888, 94.479
1090, 88.753, 88.344, 95.501, 94.888, 94.479
1100, 89.162, 88.548, 95.501, 95.092, 94.479
1110, 89.162, 88.753, 95.706, 95.092, 94.479
1120, 89.571, 89.162, 95.910, 95.092, 94.683
1130, 89.571, 89.162, 96.115, 95.092, 94.888
1140, 89.571, 89.162, 96.115, 95.297, 95.297
1150, 89.571, 89.571, 96.115, 95.297, 95.297
1160, 89.571, 89.571, 96.115, 95.501, 95.297
1170, 89.571, 89.775, 96.319, 95.706, 95.501
1180, 89.571, 89.775, 96.524, 96.115, 95.501
1190, 89.571, 89.775, 96.524, 96.319, 95.706
1200, 89.571, 89.775, 96.524, 96.319, 95.910
1210, 89.571, 89.775, 96.524, 96.319, 95.910
1220, 89.571, 89.775, 96.728, 96.319, 95.910
1230, 89.775, 90.184, 96.728, 96.319, 95.910
1240, 89.775, 90.184, 96.933, 96.319, 96.115
1250, 89.775, 90.184, 97.546, 96.524, 96.115
1260, 89.775, 90.184, 97.546, 96.728, 96.115
1270, 90.184, 90.389, 97.546, 96.933, 96.115
1280, 90.389, 90.593, 97.751, 97.137, 96.115
1290, 90.389, 90.798, 97.751, 97.546, 96.115
1300, 90.593, 90.798, 97.751, 97.546, 96.115
1310, 90.798, 91.002, 97.751, 97.546, 96.319
1320, 91.002, 91.002, 97.955, 97.546, 96.319
1330, 91.207, 91.002, 97.955, 97.751, 96.319
1340, 91.207, 91.207, 98.160, 97.751, 96.524
1350, 91.207, 91.207, 98.160, 97.955, 96.524
1360, 91.411, 91.411, 98.364, 97.955, 96.524
1370, 91.411, 91.411, 98.364, 97.955, 96.524
1380, 91.411, 91.411, 98.364, 97.955, 96.524
1390, 91.411, 91.411, 98.364, 97.955, 96.728
1400, 91.411, 91.616, 98.364, 98.160, 96.728
1410, 91.411, 91.820, 98.364, 98.160, 96.933
1420, 91.411, 91.820, 98.364, 98.160, 96.933
1430, 91.411, 92.025, 98.364, 98.160, 97.137
1440, 91.411, 92.025, 98.364, 98.160, 97.342
1450, 91.616, 92.025, 98.364, 98.160, 97.342
1460, 91.616, 92.025, 98.569, 98.160, 97.546
1470, 91.616, 92.025, 98.569, 98.160, 97.546
1480, 91.820, 92.229, 98.569, 98.160, 97.546
1490, 91.820, 92.229, 98.569, 98.160, 97.546
1500, 91.820, 92.434, 98.569, 98.160, 97.546
1510, 91.820, 92.434, 98.569, 98.160, 97.546
1520, 92.025, 92.434, 98.569, 98.160, 97.546
1530, 92.025, 92.434, 98.569, 98.160, 97.546
1540, 92.025, 92.434, 98.569, 98.160, 97.546
1550, 92.025, 92.434, 98.569, 98.364, 97.546
1560, 92.025, 92.434, 98.569, 98.364, 97.546
1570, 92.229, 92.434, 98.569, 98.364, 97.546
1580, 92.229, 92.434, 98.569, 98.364, 97.546
1590, 92.229, 92.434, 98.569, 98.569, 97.546
1600, 92.229, 92.638, 98.569, 98.569, 97.546
1610, 92.229, 92.638, 98.773, 98.569, 97.751
1620, 92.229, 92.638, 98.773, 98.569, 97.751
1630, 92.229, 92.638, 98.773, 98.569, 97.751
1640, 92.229, 92.638, 98.773, 98.773, 97.751
1650, 92.229, 92.638, 98.773, 98.773, 97.751
1660, 92.229, 92.638, 98.773, 98.773, 97.751
1670, 92.229, 92.843, 98.773, 98.773, 97.751
1680, 92.434, 92.843, 98.773, 98.773, 97.751
1690, 92.638, 92.843, 98.773, 98.773, 97.955
1700, 92.638, 92.843, 98.773, 98.773, 97.955
1710, 92.638, 92.843, 98.773, 98.773, 98.160
1720, 92.638, 92.843, 98.773, 98.773, 98.160
1730, 92.638, 92.843, 98.773, 98.773, 98.160
1740, 92.638, 92.843, 98.773, 98.773, 98.160
1750, 92.843, 92.843, 98.773, 98.773, 98.160
1760, 92.843, 92.843, 98.978, 98.773, 98.160
1770, 92.843, 92.843, 98.978, 98.773, 98.160
1780, 92.843, 92.843, 98.978, 98.773, 98.160
1790, 92.843, 92.843, 98.978, 98.773, 98.160
1800, 92.843, 92.843, 99.182, 98.773, 98.160
1810, 92.843, 93.047, 99.182, 98.773, 98.160
1820, 93.047, 93.047, 99.182, 98.773, 98.160
1830, 93.047, 93.252, 99.182, 98.773, 98.364
1840, 93.047, 93.252, 99.182, 98.773, 98.569
1850, 93.252, 93.456, 99.182, 98.773, 98.569
1860, 93.252, 93.661, 99.182, 98.978, 98.569
1870, 93.252, 93.865, 99.182, 98.978, 98.569
1880, 93.252, 94.070, 99.182, 98.978, 98.569
1890, 93.252, 94.070, 99.182, 98.978, 98.569
1900, 93.252, 94.070, 99.182, 99.182, 98.569
1910, 93.252, 94.070, 99.182, 99.182, 98.569
1920, 93.252, 94.070, 99.182, 99.182, 98.569
1930, 93.456, 94.070, 99.182, 99.182, 98.569
1940, 93.456, 94.070, 99.182, 99.182, 98.569
1950, 93.456, 94.070, 99.182, 99.182, 98.569
1960, 93.456, 94.070, 99.182, 99.182, 98.569
1970, 93.456, 94.070, 99.387, 99.182, 98.569
1980, 93.456, 94.070, 99.387, 99.182, 98.569
1990, 93.456, 94.070, 99.387, 99.182, 98.569
2000, 93.456, 94.070, 99.387, 99.182, 98.569
2010, 93.456, 94.070, 99.387, 99.182, 98.569
2020, 93.456, 94.070, 99.387, 99.182, 98.569
2030, 93.456, 94.070, 99.387, 99.182, 98.569
2040, 93.456, 94.274, 99.387, 99.182, 98.569
2050, 93.456, 94.274, 99.387, 99.182, 98.569
2060, 93.456, 94.274, 99.387, 99.182, 98.569
2070, 93.456, 94.274, 99.387, 99.182, 98.569
2080, 93.456, 94.274, 99.387, 99.182, 98.569
2090, 93.456, 94.274, 99.387, 99.182, 98.569
2100, 93.456, 94.274, 99.387, 99.182, 98.569
2110, 93.456, 94.274, 99.387, 99.182, 98.773
2120, 93.456, 94.274, 99.387, 99.182, 98.773
2130, 93.456, 94.274, 99.387, 99.182, 98.773
2140, 93.456, 94.274, 99.387, 99.182, 98.773
2150, 93.456, 94.479, 99.387, 99.182, 98.773
2160, 93.456, 94.479, 99.387, 99.182, 98.773
2170, 93.456, 94.479, 99.387, 99.182, 98.773
2180, 93.456, 94.479, 99.387, 99.182, 98.773
2190, 93.456, 94.479, 99.387, 99.182, 98.773
2200, 93.456, 94.479, 99.387, 99.182, 98.773
2210, 93.456, 94.479, 99.387, 99.182, 98.773
2220, 93.456, 94.479, 99.387, 99.387, 98.773
2230, 93.456, 94.479, 99.387, 99.387, 98.773
2240, 93.456, 94.479, 99.387, 99.387, 98.773
2250, 93.456, 94.479, 99.387, 99.387, 98.773
2260, 93.456, 94.479, 99.387, 99.387, 98.773
2270, 93.456, 94.479, 99.387, 99.387, 98.773
2280, 93.456, 94.479, 99.387, 99.387, 98.773
2290, 93.456, 94.479, 99.387, 99.387, 98.978
2300, 93.456, 94.479, 99.387, 99.387, 98.978
2310, 93.456, 94.479, 99.387, 99.387, 98.978
2320, 93.456, 94.479, 99.387, 99.387, 98.978
2330, 93.456, 94.479, 99.387, 99.387, 98.978
2340, 93.456, 94.479, 99.387, 99.387, 98.978
2350, 93.456, 94.479, 99.387, 99.387, 98.978
2360, 93.456, 94.479, 99.387, 99.387, 98.978
2370, 93.456, 94.479, 99.387, 99.591, 98.978
2380, 93.456, 94.479, 99.387, 99.591, 98.978
2390, 93.456, 94.479, 99.387, 99.591, 99.182
2400, 93.456, 94.479, 99.387, 99.591, 99.182
2410, 93.456, 94.479, 99.387, 99.591, 99.387
2420, 93.456, 94.479, 99.387, 99.591, 99.387
2430, 93.456, 94.479, 99.387, 99.591, 99.387
2440, 93.456, 94.479, 99.387, 99.591, 99.387
2450, 93.456, 94.479, 99.387, 99.591, 99.387
2460, 93.456, 94.479, 99.387, 99.591, 99.387
2470, 93.456, 94.479, 99.387, 99.591, 99.387
2480, 93.456, 94.479, 99.387, 99.591, 99.387
2490, 93.456, 94.479, 99.387, 99.591, 99.387
2500, 93.456, 94.479, 99.387, 99.591, 99.387
2510, 93.456, 94.479, 99.387, 99.591, 99.387
2520, 93.456, 94.479, 99.387, 99.591, 99.387
2530, 93.456, 94.479, 99.387, 99.591, 99.387
2540, 93.456, 94.479, 99.387, 99.591, 99.387
2550, 93.456, 94.479, 99.387, 99.591, 99.591
2560, 93.456, 94.479, 99.387, 99.591, 99.591
2570, 93.456, 94.479, 99.387, 99.591, 99.591
2580, 93.456, 94.479, 99.387, 99.591, 99.591
2590, 93.456, 94.479, 99.387, 99.591, 99.591
2600, 93.456, 94.479, 99.387, 99.591, 99.591
2610, 93.456, 94.479, 99.387, 99.591, 99.591
2620, 93.456, 94.479, 99.387, 99.591, 99.591
2630, 93.456, 94.479, 99.387, 99.591, 99.591
2640, 93.456, 94.479, 99.387, 99.591, 99.591
2650, 93.456, 94.479, 99.387, 99.591, 99.591
2660, 93.456, 94.479, 99.387, 99.591, 99.591
2670, 93.456, 94.479, 99.387, 99.591, 99.591
2680, 93.456, 94.479, 99.387, 99.591, 99.591
2690, 93.456, 94.479, 99.387, 99.591, 99.591
2700, 93.456, 94.479, 99.387, 99.591, 99.591
2710, 93.456, 94.479, 99.387, 99.591, 99.591
2720, 93.456, 94.479, 99.387, 99.591, 99.591
2730, 93.456, 94.479, 99.387, 99.591, 99.591
2740, 93.456, 94.479, 99.387, 99.591, 99.591
2750, 93.456, 94.479, 99.387, 99.591, 99.591
2760, 93.456, 94.479, 99.387, 99.591, 99.591
2770, 93.456, 94.479, 99.387, 99.591, 99.591
2780, 93.456, 94.479, 99.387, 99.591, 99.591
2790, 93.456, 94.479, 99.387, 99.591, 99.591
2800, 93.456, 94.479, 99.387, 99.591, 99.591
2810, 93.456, 94.479, 99.387, 99.591, 99.591
2820, 93.456, 94.479, 99.387, 99.591, 99.591
2830, 93.456, 94.479, 99.387, 99.591, 99.591
2840, 93.456, 94.479, 99.387, 99.591, 99.591
2850, 93.456, 94.479, 99.387, 99.591, 99.591
2860, 93.456, 94.479, 99.387, 99.591, 99.591
2870, 93.456, 94.479, 99.387, 99.591, 99.591
2880, 93.456, 94.479, 99.387, 99.591, 99.591
2890, 93.456, 94.479, 99.387, 99.591, 99.591
2900, 93.456, 94.479, 99.387, 99.591, 99.591
2910, 93.456, 94.479, 99.387, 99.591, 99.591
2920, 93.456, 94.479, 99.387, 99.591, 99.591
2930, 93.456, 94.479, 99.387, 99.591, 99.591
2940, 93.456, 94.479, 99.387, 99.591, 99.591
2950, 93.456, 94.479, 99.387, 99.591, 99.591
2960, 93.456, 94.479, 99.387, 99.591, 99.591
2970, 93.456, 94.479, 99.387, 99.591, 99.591
2980, 93.456, 94.479, 99.387, 99.591, 99.591
2990, 93.456, 94.479, 99.387, 99.591, 99.591
3000, 93.456, 94.479, 99.387, 99.591, 99.591
3010, 93.456, 94.479, 99.387, 99.591, 99.591
3020, 93.456, 94.479, 99.387, 99.591, 99.591
3030, 93.456, 94.479, 99.387, 99.591, 99.591
3040, 93.456, 94.479, 99.387, 99.591, 99.591
3050, 93.456, 94.479, 99.387, 99.591, 99.591
3060, 93.456, 94.479, 99.387, 99.591, 99.591
3070, 93.456, 94.479, 99.387, 99.591, 99.591
3080, 93.456, 94.479, 99.387, 99.591, 99.591
3090, 93.456, 94.479, 99.387, 99.591, 99.591
3100, 93.456, 94.479, 99.387, 99.591, 99.591
3110, 93.456, 94.479, 99.387, 99.591, 99.591
3120, 93.456, 94.479, 99.387, 99.591, 99.591
3130, 93.456, 94.479, 99.387, 99.591, 99.591
3140, 93.456, 94.479, 99.387, 99.591, 99.591
3150, 93.456, 94.479, 99.387, 99.591, 99.591
3160, 93.456, 94.479, 99.387, 99.591, 99.591
3170, 93.456, 94.479, 99.387, 99.591, 99.591
3180, 93.456, 94.479, 99.387, 99.591, 99.591
3190, 93.456, 94.479, 99.387, 99.591, 99.591
3200, 93.456, 94.479, 99.387, 99.591, 99.591
3210, 93.456, 94.479, 99.387, 99.591, 99.591
3220, 93.456, 94.479, 99.387, 99.591, 99.591
3230, 93.456, 94.479, 99.387, 99.591, 99.796
3240, 93.456, 94.479, 99.387, 99.591, 99.796
3250, 93.456, 94.479, 99.387, 99.591, 99.796
3260, 93.456, 94.479, 99.387, 99.591, 99.796
3270, 93.456, 94.479, 99.387, 99.591, 99.796
3280, 93.456, 94.479, 99.387, 99.591, 99.796
3290, 93.456, 94.479, 99.387, 99.591, 99.796
3300, 93.456, 94.479, 99.387, 99.591, 99.796
3310, 93.456, 94.479, 99.387, 99.591, 99.796
3320, 93.456, 94.479, 99.387, 99.591, 99.796
3330, 93.456, 94.479, 99.387, 99.591, 99.796
3340, 93.456, 94.479, 99.387, 99.591, 99.796
3350, 93.456, 94.479, 99.387, 99.591, 99.796
3360, 93.456, 94.479, 99.387, 99.591, 99.796
3370, 93.456, 94.479, 99.387, 99.591, 99.796
3380, 93.456, 94.479, 99.387, 99.591, 99.796
3390, 93.456, 94.479, 99.387, 99.591, 99.796
3400, 93.456, 94.479, 99.387, 99.591, 99.796
3410, 93.456, 94.479, 99.387, 99.591, 99.796
3420, 93.456, 94.683, 99.387, 99.591, 99.796
3430, 93.456, 94.683, 99.387, 99.591, 99.796
3440, 93.456, 94.683, 99.387, 99.591, 99.796
3450, 93.456, 94.683, 99.387, 99.591, 99.796
3460, 93.456, 94.683, 99.387, 99.591, 99.796
3470, 93.456, 94.683, 99.387, 99.591, 99.796
3480, 93.456, 94.683, 99.387, 99.591, 99.796
3490, 93.456, 94.683, 99.387, 99.591, 99.796
3500, 93.456, 94.683, 99.387, 99.591, 99.796
3510, 93.456, 94.683, 99.387, 99.591, 99.796
3520, 93.456, 94.683, 99.387, 99.591, 99.796
3530, 93.456, 94.683, 99.387, 99.591, 99.796
3540, 93.456, 94.683, 99.387, 99.591, 99.796
3550, 93.456, 94.683, 99.387, 99.591, 99.796
3560, 93.456, 94.683, 99.387, 99.591, 99.796
3570, 93.456, 94.683, 99.387, 99.591, 99.796
3580, 93.456, 94.683, 99.387, 99.591, 99.796
3590, 93.456, 94.683, 99.387, 99.591, 99.796
3600, 93.456, 94.683, 99.387, 99.591, 99.796
3610, 93.456, 94.683, 99.387, 99.591, 99.796
3620, 93.456, 94.683, 99.387, 99.591, 99.796
3630, 93.456, 94.683, 99.387, 99.591, 99.796
3640, 93.456, 94.683, 99.387, 99.591, 99.796
3650, 93.456, 94.683, 99.387, 99.591, 99.796
3660, 93.456, 94.683, 99.387, 99.591, 99.796
3670, 93.456, 94.683, 99.387, 99.591, 99.796
3680, 93.456, 94.683, 99.387, 99.591, 99.796
3690, 93.456, 94.683, 99.387, 99.591, 99.796
3700, 93.456, 94.683, 99.387, 99.591, 99.796
3710, 93.456, 94.683, 99.387, 99.591, 99.796
3720, 93.456, 94.683, 99.387, 99.591, 99.796
3730, 93.456, 94.683, 99.387, 99.591, 99.796
3740, 93.456, 94.683, 99.387, 99.591, 99.796
3750, 93.456, 94.683, 99.387, 99.591, 99.796
3760, 93.456, 94.683, 99.387, 99.591, 99.796
3770, 93.456, 94.683, 99.387, 99.591, 99.796
3780, 93.456, 94.683, 99.387, 99.591, 99.796
3790, 93.456, 94.683, 99.387, 99.591, 99.796
3800, 93.456, 94.683, 99.387, 99.591, 99.796
3810, 93.456, 94.683, 99.387, 99.591, 99.796
3820, 93.456, 94.683, 99.387, 99.591, 99.796
3830, 93.456, 94.683, 99.387, 99.591, 99.796
3840, 93.456, 94.683, 99.387, 99.591, 99.796
3850, 93.456, 94.683, 99.387, 99.591, 99.796
3860, 93.456, 94.683, 99.387, 99.591, 99.796
3870, 93.456, 94.683, 99.387, 99.591, 99.796
3880, 93.456, 94.683, 99.387, 99.591, 99.796
3890, 93.456, 94.683, 99.387, 99.591, 99.796
3900, 93.456, 94.683, 99.387, 99.591, 99.796
3910, 93.456, 94.683, 99.387, 99.591, 99.796
3920, 93.456, 94.683, 99.387, 99.591, 99.796
3930, 93.456, 94.683, 99.387, 99.591, 99.796
3940, 93.456, 94.683, 99.387, 99.591, 99.796
3950, 93.456, 94.683, 99.387, 99.591, 99.796
3960, 93.456, 94.683, 99.387, 99.591, 99.796
3970, 93.456, 94.683, 99.387, 99.591, 99.796
3980, 93.456, 94.683, 99.387, 99.591, 99.796
3990, 93.456, 94.683, 99.387, 99.591, 99.796
4000, 93.456, 94.683, 99.387, 99.591, 99.796
4010, 93.456, 94.683, 99.387, 99.591, 99.796
4020, 93.456, 94.683, 99.387, 99.591, 99.796
4030, 93.456, 94.683, 99.387, 99.591, 99.796
4040, 93.456, 94.683, 99.387, 99.591, 99.796
4050, 93.456, 94.683, 99.387, 99.591, 99.796
4060, 93.456, 94.683, 99.387, 99.591, 99.796
4070, 93.456, 94.683, 99.387, 99.591, 99.796
4080, 93.456, 94.683, 99.387, 99.591, 99.796
4090, 93.456, 94.683, 99.387, 99.591, 99.796
4100, 93.456, 94.683, 99.387, 99.591, 99.796
4110, 93.456, 94.683, 99.387, 99.591, 99.796
4120, 93.456, 94.683, 99.387, 99.591, 99.796
4130, 93.456, 94.683, 99.387, 99.591, 99.796
4140, 93.456, 94.683, 99.387, 99.591, 99.796
4150, 93.456, 94.683, 99.387, 99.591, 99.796
4160, 93.456, 94.683, 99.387, 99.591, 99.796
4170, 93.456, 94.683, 99.387, 99.591, 99.796
4180, 93.456, 94.683, 99.387, 99.591, 99.796
4190, 93.456, 94.683, 99.387, 99.591, 99.796
4200, 93.456, 94.683, 99.387, 99.591, 99.796
4210, 93.456, 94.683, 99.387, 99.591, 99.796
4220, 93.456, 94.683, 99.387, 99.591, 99.796
4230, 93.456, 94.683, 99.387, 99.796, 99.796
4240, 93.456, 94.683, 99.387, 99.796, 99.796
4250, 93.456, 94.683, 99.387, 99.796, 99.796
4260, 93.456, 94.683, 99.387, 99.796, 99.796
4270, 93.456, 94.683, 99.387, 99.796, 99.796
4280, 93.456, 94.683, 99.387, 99.796, 99.796
4290, 93.456, 94.683, 99.387, 99.796, 99.796
4300, 93.456, 94.683, 99.387, 99.796, 99.796
4310, 93.456, 94.683, 99.387, 99.796, 99.796
4320, 93.456, 94.683, 99.387, 99.796, 99.796
4330, 93.456, 94.683, 99.387, 99.796, 99.796
4340, 93.456, 94.683, 99.387, 99.796, 99.796
4350, 93.456, 94.683, 99.387, 99.796, 99.796
4360, 93.456, 94.683, 99.387, 99.796, 99.796
4370, 93.456, 94.683, 99.387, 99.796, 99.796
4380, 93.456, 94.683, 99.387, 99.796, 99.796
4390, 93.456, 94.683, 99.387, 99.796, 99.796
4400, 93.456, 94.683, 99.387, 99.796, 99.796
4410, 93.456, 94.683, 99.387, 99.796, 99.796
4420, 93.456, 94.683, 99.387, 99.796, 99.796
4430, 93.456, 94.683, 99.387, 99.796, 99.796
4440, 93.456, 94.683, 99.387, 99.796, 99.796
4450, 93.456, 94.683, 99.387, 99.796, 99.796
4460, 93.456, 94.683, 99.387, 99.796, 99.796
4470, 93.456, 94.683, 99.387, 99.796, 99.796
4480, 93.456, 94.683, 99.387, 99.796, 99.796
4490, 93.456, 94.683, 99.387, 99.796, 99.796
4500, 93.456, 94.683, 99.387, 99.796, 99.796
4510, 93.456, 94.683, 99.387, 99.796, 99.796
4520, 93.456, 94.683, 99.387, 99.796, 99.796
4530, 93.456, 94.683, 99.387, 99.796, 99.796
4540, 93.456, 94.683, 99.387, 99.796, 99.796
4550, 93.456, 94.683, 99.387, 99.796, 99.796
4560, 93.456, 94.683, 99.387, 99.796, 99.796
4570, 93.456, 94.683, 99.387, 99.796, 99.796
4580, 93.456, 94.683, 99.387, 99.796, 99.796
4590, 93.456, 94.683, 99.591, 99.796, 99.796


==> CSV_final/embedding/LSTM_AG.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.000
30, 0.221, 0.000
40, 0.664, 0.000
50, 3.097, 0.664
60, 4.646, 1.106
70, 7.965, 1.770
80, 10.841, 3.540
90, 15.929, 5.531
100, 19.469, 7.301
110, 23.894, 9.956
120, 27.212, 15.044
130, 30.531, 21.903
140, 34.292, 28.097
150, 37.389, 35.619
160, 41.814, 44.469
170, 44.469, 49.779
180, 46.903, 57.743
190, 50.885, 65.265
200, 53.319, 70.133
210, 56.637, 74.779
220, 58.407, 77.655
230, 61.947, 81.416
240, 63.938, 84.292
250, 66.150, 85.619
260, 66.814, 86.947
270, 68.142, 87.389
280, 70.133, 87.832
290, 71.903, 88.274
300, 73.451, 88.938
310, 75.442, 89.823
320, 77.212, 90.929
330, 78.982, 91.150
340, 80.752, 91.814
350, 81.858, 92.257
360, 82.965, 92.920
370, 83.407, 93.142
380, 83.850, 93.142
390, 85.619, 93.142
400, 86.062, 93.142
410, 86.504, 93.142
420, 87.168, 93.805
430, 87.389, 94.027
440, 88.274, 94.027
450, 88.717, 94.248
460, 89.159, 94.248
470, 89.823, 94.469
480, 90.044, 94.469
490, 90.265, 94.469
500, 90.708, 94.469
510, 90.929, 94.469
520, 90.929, 94.469
530, 91.150, 94.690
540, 91.593, 94.690
550, 92.257, 95.133
560, 92.478, 95.133
570, 92.699, 95.133
580, 92.920, 95.133
590, 93.363, 95.133
600, 93.584, 95.133
610, 93.584, 95.133
620, 94.027, 95.133
630, 94.027, 95.133
640, 94.027, 95.133
650, 94.027, 95.133
660, 94.469, 95.354
670, 94.469, 95.354
680, 94.469, 95.354
690, 94.469, 95.354
700, 94.690, 95.354
710, 94.690, 95.354
720, 94.690, 95.354
730, 94.690, 95.354
740, 94.690, 95.354
750, 94.690, 95.354
760, 94.690, 95.354
770, 94.690, 95.354
780, 94.690, 95.354
790, 94.912, 95.354


==> CSV_final/embedding/LSTM_AG_5000.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.000
30, 0.221, 0.000
40, 0.664, 0.000
50, 3.097, 0.664
60, 4.646, 1.106
70, 7.965, 1.770
80, 10.841, 3.540
90, 15.929, 5.531
100, 19.469, 7.301
110, 23.894, 9.956
120, 27.212, 15.044
130, 30.531, 21.903
140, 34.292, 28.097
150, 37.389, 35.619
160, 41.814, 44.469
170, 44.469, 49.779
180, 46.903, 57.743
190, 50.885, 65.265
200, 53.319, 70.133
210, 56.637, 74.779
220, 58.407, 77.655
230, 61.947, 81.416
240, 63.938, 84.292
250, 66.150, 85.619
260, 66.814, 86.947
270, 68.142, 87.389
280, 70.133, 87.832
290, 71.903, 88.274
300, 73.451, 88.938
310, 75.442, 89.823
320, 77.212, 90.929
330, 78.982, 91.150
340, 80.752, 91.814
350, 81.858, 92.257
360, 82.965, 92.920
370, 83.407, 93.142
380, 83.850, 93.142
390, 85.619, 93.142
400, 86.062, 93.142
410, 86.504, 93.142
420, 87.168, 93.805
430, 87.389, 94.027
440, 88.274, 94.027
450, 88.717, 94.248
460, 89.159, 94.248
470, 89.823, 94.469
480, 90.044, 94.469
490, 90.265, 94.469
500, 90.708, 94.469
510, 90.929, 94.469
520, 90.929, 94.469
530, 91.150, 94.690
540, 91.593, 94.690
550, 92.257, 95.133
560, 92.478, 95.133
570, 92.699, 95.133
580, 92.920, 95.133
590, 93.363, 95.133
600, 93.584, 95.133
610, 93.584, 95.133
620, 94.027, 95.133
630, 94.027, 95.133
640, 94.027, 95.133
650, 94.027, 95.133
660, 94.469, 95.354
670, 94.469, 95.354
680, 94.469, 95.354
690, 94.469, 95.354
700, 94.690, 95.354
710, 94.690, 95.354
720, 94.690, 95.354
730, 94.690, 95.354
740, 94.690, 95.354
750, 94.690, 95.354
760, 94.690, 95.354
770, 94.690, 95.354
780, 94.690, 95.354
790, 94.912, 95.354


==> CSV_final/embedding/LSTM_MR.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 3.562
20, 0.763, 10.687
30, 9.160, 22.392
40, 18.066, 33.842
50, 30.534, 44.275
60, 47.074, 50.891
70, 59.288, 56.997
80, 69.975, 63.613
90, 75.827, 71.756
100, 80.153, 78.626
110, 85.242, 82.697
120, 88.550, 86.514
130, 90.076, 88.550
140, 93.384, 91.858
150, 94.656, 93.639
160, 95.165, 94.402
170, 96.183, 95.674
180, 96.692, 96.438
190, 96.947, 96.692
200, 96.947, 96.947
210, 96.947, 97.455
220, 97.201, 97.455
230, 97.201, 97.710
240, 97.201, 97.964
250, 97.455, 98.219
260, 97.710, 98.219
270, 97.964, 98.219
280, 97.964, 98.219
290, 97.964, 98.219
300, 97.964, 98.219
310, 97.964, 98.219
320, 97.964, 98.219
330, 97.964, 98.219
340, 97.964, 98.219
350, 98.219, 98.219


==> CSV_final/embedding/LSTM_MR_5000.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 3.562
20, 0.763, 10.687
30, 9.160, 22.392
40, 18.066, 33.842
50, 30.534, 44.275
60, 47.074, 50.891
70, 59.288, 56.997
80, 69.975, 63.613
90, 75.827, 71.756
100, 80.153, 78.626
110, 85.242, 82.697
120, 88.550, 86.514
130, 90.076, 88.550
140, 93.384, 91.858
150, 94.656, 93.639
160, 95.165, 94.402
170, 96.183, 95.674
180, 96.692, 96.438
190, 96.947, 96.692
200, 96.947, 96.947
210, 96.947, 97.455
220, 97.201, 97.455
230, 97.201, 97.710
240, 97.201, 97.964
250, 97.455, 98.219
260, 97.710, 98.219
270, 97.964, 98.219
280, 97.964, 98.219
290, 97.964, 98.219
300, 97.964, 98.219
310, 97.964, 98.219
320, 97.964, 98.219
330, 97.964, 98.219
340, 97.964, 98.219
350, 98.219, 98.219


==> CSV_final/embedding/XLNet_MR.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 1.835
20, 1.606, 8.257
30, 4.817, 16.055
40, 12.844, 24.771
50, 23.624, 32.569
60, 36.697, 36.697
70, 44.495, 42.202
80, 50.000, 48.853
90, 54.587, 56.651
100, 58.716, 62.385
110, 64.220, 67.890
120, 67.890, 72.248
130, 72.477, 75.688
140, 75.000, 80.046
150, 78.440, 83.257
160, 80.505, 85.780
170, 82.798, 88.073
180, 85.321, 89.679
190, 86.468, 91.284
200, 87.385, 91.972
210, 88.532, 92.431
220, 89.908, 93.119
230, 90.596, 93.578
240, 91.284, 93.807
250, 91.972, 94.266
260, 92.661, 94.495
270, 92.661, 94.495
280, 93.119, 94.495
290, 93.119, 94.725
300, 93.119, 94.954
310, 93.349, 94.954
320, 93.578, 94.954
330, 93.578, 94.954
340, 93.807, 94.954
350, 93.807, 94.954
360, 93.807, 94.954
370, 93.807, 94.954
380, 94.037, 94.954
390, 94.037, 94.954
400, 94.037, 94.954
410, 94.266, 95.183
420, 94.495, 95.183
430, 94.495, 95.183
440, 94.725, 95.183
450, 94.725, 95.183
460, 94.725, 95.183
470, 94.954, 95.183


==> CSV_final/embedding/XLNet_MR_5000.csv <==
qrs,   TF, Ours-dpp_posterior-textfooler-twelv
0, 0.000, 0.000
10, 0.000, 1.835
20, 1.606, 8.257
30, 4.817, 16.055
40, 12.844, 24.771
50, 23.624, 32.569
60, 36.697, 36.697
70, 44.495, 42.202
80, 50.000, 48.853
90, 54.587, 56.651
100, 58.716, 62.385
110, 64.220, 67.890
120, 67.890, 72.248
130, 72.477, 75.688
140, 75.000, 80.046
150, 78.440, 83.257
160, 80.505, 85.780
170, 82.798, 88.073
180, 85.321, 89.679
190, 86.468, 91.284
200, 87.385, 91.972
210, 88.532, 92.431
220, 89.908, 93.119
230, 90.596, 93.578
240, 91.284, 93.807
250, 91.972, 94.266
260, 92.661, 94.495
270, 92.661, 94.495
280, 93.119, 94.495
290, 93.119, 94.725
300, 93.119, 94.954
310, 93.349, 94.954
320, 93.578, 94.954
330, 93.578, 94.954
340, 93.807, 94.954
350, 93.807, 94.954
360, 93.807, 94.954
370, 93.807, 94.954
380, 94.037, 94.954
390, 94.037, 94.954
400, 94.037, 94.954
410, 94.266, 95.183
420, 94.495, 95.183
430, 94.495, 95.183
440, 94.725, 95.183
450, 94.725, 95.183
460, 94.725, 95.183
470, 94.954, 95.183


==> CSV_final/hownet/BERT_AG.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.213
30, 0.000, 1.279
40, 0.000, 2.132
50, 0.000, 3.838
60, 0.213, 4.264
70, 0.213, 5.117
80, 0.213, 5.970
90, 0.213, 6.397
100, 0.213, 6.610
110, 0.213, 6.610
120, 1.066, 7.249
130, 1.493, 7.676
140, 1.706, 8.316
150, 1.919, 10.448
160, 2.132, 12.580
170, 2.559, 14.286
180, 2.985, 15.565
190, 4.051, 18.550
200, 4.051, 20.469
210, 4.264, 22.814
220, 4.264, 24.520
230, 4.478, 26.439
240, 4.691, 28.785
250, 4.904, 31.557
260, 4.904, 33.902
270, 5.330, 34.968
280, 5.757, 36.247
290, 5.970, 37.527
300, 6.397, 38.380
310, 6.823, 40.725
320, 7.036, 42.004
330, 7.249, 43.710
340, 7.463, 45.629
350, 7.463, 46.482
360, 7.889, 46.482
370, 8.316, 46.908
380, 8.529, 47.761
390, 8.742, 48.401
400, 8.955, 49.041
410, 8.955, 50.320
420, 9.168, 50.320
430, 9.382, 50.959
440, 9.595, 52.239
450, 9.595, 53.305
460, 9.595, 53.518
470, 9.595, 53.731
480, 9.595, 53.945
490, 9.595, 54.584
500, 9.595, 55.224
510, 9.595, 55.650
520, 9.595, 55.650
530, 9.808, 56.077
540, 9.808, 56.503
550, 10.021, 56.930
560, 10.021, 57.356
570, 10.021, 57.356
580, 10.021, 57.356
590, 10.021, 57.569
600, 10.235, 58.209
610, 10.235, 58.635
620, 10.235, 59.062
630, 10.235, 59.275
640, 10.235, 59.275
650, 10.235, 59.275
660, 10.235, 59.488
670, 10.235, 59.915
680, 10.235, 59.915
690, 10.235, 60.128
700, 10.235, 60.341
710, 10.235, 60.341
720, 10.235, 60.341
730, 10.235, 60.554
740, 10.235, 60.554
750, 10.235, 60.554
760, 10.235, 60.554
770, 10.448, 60.554
780, 10.448, 60.554
790, 10.448, 60.554
800, 10.448, 60.554
810, 10.448, 60.554
820, 10.448, 60.554
830, 10.448, 60.768
840, 10.448, 60.768
850, 10.448, 60.768
860, 10.448, 60.768
870, 10.661, 60.768
880, 10.661, 60.768
890, 10.661, 60.768
900, 10.874, 60.981
910, 10.874, 61.194
920, 10.874, 61.407
930, 10.874, 61.407
940, 10.874, 61.407
950, 10.874, 61.407
960, 10.874, 61.407
970, 11.087, 61.620
980, 11.087, 61.620
990, 11.087, 61.620
1000, 11.087, 61.834
1010, 11.087, 61.834
1020, 11.087, 61.834
1030, 11.087, 61.834
1040, 11.087, 61.834
1050, 11.087, 61.834
1060, 11.087, 61.834
1070, 11.087, 61.834
1080, 11.087, 61.834
1090, 11.301, 61.834
1100, 11.301, 61.834
1110, 11.301, 61.834
1120, 11.301, 61.834
1130, 11.301, 62.047
1140, 11.301, 62.047
1150, 11.301, 62.047
1160, 11.301, 62.047
1170, 11.514, 62.047
1180, 11.514, 62.047
1190, 11.727, 62.047
1200, 11.727, 62.260
1210, 11.727, 62.260
1220, 11.727, 62.473
1230, 11.727, 62.473
1240, 11.727, 62.473
1250, 11.727, 62.473
1260, 11.727, 62.687
1270, 11.727, 62.687
1280, 11.727, 62.687
1290, 11.727, 62.687
1300, 11.727, 62.687
1310, 11.727, 62.900
1320, 11.727, 62.900
1330, 11.727, 62.900
1340, 11.727, 62.900
1350, 11.727, 62.900
1360, 11.940, 62.900
1370, 11.940, 62.900
1380, 11.940, 62.900
1390, 11.940, 62.900
1400, 11.940, 62.900
1410, 11.940, 62.900
1420, 11.940, 62.900
1430, 11.940, 63.113
1440, 11.940, 63.113
1450, 11.940, 63.113
1460, 11.940, 63.326
1470, 11.940, 63.326
1480, 11.940, 63.326
1490, 11.940, 63.326
1500, 11.940, 63.326
1510, 11.940, 63.539
1520, 11.940, 63.539
1530, 11.940, 63.539
1540, 11.940, 63.753
1550, 11.940, 63.753
1560, 12.154, 63.753
1570, 12.154, 63.753
1580, 12.154, 63.753
1590, 12.154, 63.753
1600, 12.154, 63.966
1610, 12.154, 63.966
1620, 12.154, 63.966
1630, 12.154, 63.966
1640, 12.154, 63.966
1650, 12.154, 63.966
1660, 12.154, 64.179
1670, 12.154, 64.179
1680, 12.154, 64.179
1690, 12.154, 64.179
1700, 12.154, 64.179
1710, 12.154, 64.179
1720, 12.154, 64.179
1730, 12.154, 64.179
1740, 12.154, 64.179
1750, 12.154, 64.179
1760, 12.154, 64.179
1770, 12.154, 64.179
1780, 12.367, 64.179
1790, 12.367, 64.179
1800, 12.367, 64.179
1810, 12.367, 64.179
1820, 12.367, 64.179
1830, 12.367, 64.179
1840, 12.367, 64.179
1850, 12.367, 64.392
1860, 12.367, 64.392
1870, 12.367, 64.392
1880, 12.367, 64.392
1890, 12.367, 64.392
1900, 12.367, 64.392
1910, 12.367, 64.392
1920, 12.367, 64.606
1930, 12.367, 64.606
1940, 12.367, 64.606
1950, 12.367, 64.606
1960, 12.367, 64.606
1970, 12.367, 64.606
1980, 12.367, 64.606
1990, 12.367, 64.606
2000, 12.367, 64.606
2010, 12.367, 64.606
2020, 12.367, 64.819
2030, 12.367, 65.032
2040, 12.367, 65.032
2050, 12.367, 65.032
2060, 12.367, 65.032
2070, 12.367, 65.032
2080, 12.367, 65.032
2090, 12.580, 65.032
2100, 12.580, 65.032
2110, 12.580, 65.032
2120, 12.580, 65.032
2130, 12.793, 65.032
2140, 12.793, 65.032
2150, 13.006, 65.245
2160, 13.006, 65.458
2170, 13.006, 65.458
2180, 13.220, 65.458
2190, 13.220, 65.458
2200, 13.433, 65.458
2210, 13.433, 65.458
2220, 13.433, 65.458
2230, 13.433, 65.458
2240, 13.433, 65.458
2250, 13.433, 65.458
2260, 13.433, 65.458
2270, 13.646, 65.458
2280, 13.646, 65.458
2290, 13.646, 65.458
2300, 13.646, 65.458
2310, 13.859, 65.458
2320, 13.859, 65.458
2330, 13.859, 65.458
2340, 13.859, 65.458
2350, 13.859, 65.458
2360, 13.859, 65.458
2370, 13.859, 65.458
2380, 13.859, 65.458
2390, 14.072, 65.458
2400, 14.072, 65.458
2410, 14.072, 65.458
2420, 14.072, 65.458
2430, 14.072, 65.458
2440, 14.072, 65.458
2450, 14.072, 65.458
2460, 14.286, 65.458
2470, 14.286, 65.672
2480, 14.286, 65.672
2490, 14.286, 65.672
2500, 14.286, 65.672
2510, 14.286, 65.672
2520, 14.286, 65.672
2530, 14.286, 65.672
2540, 14.286, 65.672
2550, 14.286, 65.672
2560, 14.286, 65.672
2570, 14.499, 65.672
2580, 14.499, 65.672
2590, 14.712, 65.672
2600, 14.712, 65.672
2610, 14.925, 65.672
2620, 14.925, 65.672
2630, 14.925, 65.672
2640, 14.925, 65.672
2650, 14.925, 65.672
2660, 14.925, 65.672
2670, 15.139, 65.672
2680, 15.139, 65.885
2690, 15.139, 65.885
2700, 15.139, 65.885
2710, 15.139, 65.885
2720, 15.139, 65.885
2730, 15.139, 65.885
2740, 15.139, 65.885
2750, 15.139, 65.885
2760, 15.352, 65.885
2770, 15.352, 65.885
2780, 15.352, 65.885
2790, 15.352, 65.885
2800, 15.352, 65.885
2810, 15.352, 65.885
2820, 15.352, 65.885
2830, 15.352, 65.885
2840, 15.352, 65.885
2850, 15.352, 65.885
2860, 15.352, 65.885
2870, 15.352, 65.885
2880, 15.352, 65.885
2890, 15.565, 65.885
2900, 15.565, 65.885
2910, 15.565, 65.885
2920, 15.565, 65.885
2930, 15.565, 65.885
2940, 15.565, 65.885
2950, 15.565, 65.885
2960, 15.565, 65.885
2970, 15.565, 65.885
2980, 15.565, 65.885
2990, 15.565, 65.885
3000, 15.778, 65.885
3010, 15.778, 65.885
3020, 15.778, 65.885
3030, 15.778, 65.885
3040, 15.778, 65.885
3050, 15.778, 65.885
3060, 15.991, 65.885
3070, 15.991, 65.885
3080, 15.991, 65.885
3090, 15.991, 65.885
3100, 15.991, 65.885
3110, 15.991, 65.885
3120, 16.205, 65.885
3130, 16.205, 65.885
3140, 16.205, 65.885
3150, 16.418, 65.885
3160, 16.418, 65.885
3170, 16.631, 65.885
3180, 16.631, 66.098
3190, 16.631, 66.098
3200, 16.631, 66.098
3210, 16.631, 66.098
3220, 16.631, 66.098
3230, 16.631, 66.098
3240, 16.631, 66.098
3250, 16.631, 66.098
3260, 16.631, 66.098
3270, 16.844, 66.098
3280, 16.844, 66.098
3290, 16.844, 66.098
3300, 16.844, 66.098
3310, 16.844, 66.098
3320, 16.844, 66.098
3330, 17.058, 66.098
3340, 17.058, 66.098
3350, 17.271, 66.098
3360, 17.484, 66.098
3370, 17.484, 66.098
3380, 17.484, 66.098
3390, 17.484, 66.098
3400, 17.484, 66.098
3410, 17.484, 66.098
3420, 17.484, 66.098
3430, 17.697, 66.098
3440, 17.697, 66.098
3450, 17.910, 66.098
3460, 18.124, 66.098
3470, 18.124, 66.098
3480, 18.124, 66.098
3490, 18.337, 66.098
3500, 18.337, 66.098
3510, 18.550, 66.098
3520, 18.550, 66.098
3530, 18.550, 66.098
3540, 18.763, 66.098
3550, 18.763, 66.311
3560, 18.763, 66.525
3570, 18.763, 66.525
3580, 18.763, 66.525
3590, 18.763, 66.525
3600, 18.763, 66.525
3610, 18.763, 66.525
3620, 18.977, 66.525
3630, 18.977, 66.525
3640, 19.190, 66.525
3650, 19.190, 66.525
3660, 19.190, 66.525
3670, 19.190, 66.525
3680, 19.403, 66.525
3690, 19.403, 66.525
3700, 19.403, 66.525
3710, 19.616, 66.525
3720, 19.616, 66.525
3730, 19.616, 66.525
3740, 19.616, 66.525
3750, 19.616, 66.525
3760, 19.829, 66.525
3770, 20.043, 66.525
3780, 20.043, 66.525
3790, 20.043, 66.525
3800, 20.043, 66.525
3810, 20.043, 66.525
3820, 20.043, 66.525
3830, 20.256, 66.525
3840, 20.469, 66.525
3850, 20.469, 66.525
3860, 20.469, 66.525
3870, 20.469, 66.525
3880, 20.469, 66.525
3890, 20.469, 66.525
3900, 20.469, 66.525
3910, 20.469, 66.525
3920, 20.469, 66.525
3930, 20.469, 66.525
3940, 20.469, 66.525
3950, 20.682, 66.525
3960, 20.682, 66.525
3970, 20.682, 66.525
3980, 20.682, 66.525
3990, 20.896, 66.525
4000, 20.896, 66.525
4010, 20.896, 66.525
4020, 21.109, 66.738
4030, 21.109, 66.738
4040, 21.109, 66.738
4050, 21.109, 66.738
4060, 21.109, 66.738
4070, 21.322, 66.738
4080, 21.535, 66.738
4090, 21.535, 66.738
4100, 21.535, 66.738
4110, 21.535, 66.738
4120, 21.535, 66.738
4130, 21.535, 66.738
4140, 21.535, 66.738
4150, 21.535, 66.738
4160, 21.535, 66.738
4170, 21.535, 66.738
4180, 21.535, 66.738
4190, 21.748, 66.738
4200, 21.748, 66.738
4210, 21.748, 66.738
4220, 21.748, 66.738
4230, 21.748, 66.738
4240, 21.748, 66.738
4250, 21.748, 66.738
4260, 21.748, 66.738
4270, 21.748, 66.738
4280, 21.748, 66.738
4290, 21.748, 66.738
4300, 21.748, 66.738
4310, 21.748, 66.738
4320, 22.175, 66.738
4330, 22.388, 66.738
4340, 22.388, 66.738
4350, 22.388, 66.951
4360, 22.388, 66.951
4370, 22.388, 66.951
4380, 22.601, 66.951
4390, 22.601, 66.951
4400, 22.601, 66.951
4410, 22.814, 66.951
4420, 23.028, 66.951
4430, 23.028, 66.951
4440, 23.241, 66.951
4450, 23.241, 66.951
4460, 23.454, 66.951
4470, 23.454, 66.951
4480, 23.667, 66.951
4490, 23.667, 66.951
4500, 23.667, 66.951
4510, 23.667, 66.951
4520, 23.881, 66.951
4530, 23.881, 66.951
4540, 23.881, 66.951
4550, 23.881, 66.951
4560, 23.881, 66.951
4570, 23.881, 66.951
4580, 23.881, 66.951
4590, 23.881, 66.951
4600, 23.881, 66.951
4610, 24.094, 66.951
4620, 24.094, 66.951
4630, 24.307, 66.951
4640, 24.307, 66.951
4650, 24.307, 66.951
4660, 24.307, 66.951
4670, 24.733, 66.951
4680, 24.733, 66.951
4690, 24.733, 66.951
4700, 24.733, 66.951
4710, 24.733, 66.951
4720, 24.733, 66.951
4730, 24.947, 66.951
4740, 24.947, 66.951
4750, 24.947, 66.951
4760, 24.947, 66.951
4770, 24.947, 66.951
4780, 24.947, 66.951
4790, 24.947, 66.951
4800, 24.947, 66.951
4810, 24.947, 66.951
4820, 24.947, 66.951
4830, 24.947, 66.951
4840, 24.947, 66.951
4850, 24.947, 66.951
4860, 24.947, 66.951
4870, 24.947, 66.951
4880, 24.947, 66.951
4890, 25.160, 66.951
4900, 25.160, 66.951
4910, 25.160, 66.951
4920, 25.373, 66.951
4930, 25.373, 66.951
4940, 25.373, 66.951
4950, 25.373, 66.951
4960, 26.013, 66.951
4970, 26.013, 66.951
4980, 26.013, 66.951
4990, 26.013, 66.951
5000, 26.013, 66.951
5010, 26.013, 66.951
5020, 26.013, 66.951
5030, 26.013, 66.951
5040, 26.013, 66.951
5050, 26.013, 66.951
5060, 26.013, 66.951
5070, 26.226, 66.951
5080, 26.226, 66.951
5090, 26.226, 66.951
5100, 26.226, 66.951
5110, 26.226, 66.951
5120, 26.226, 66.951
5130, 26.226, 66.951
5140, 26.439, 66.951
5150, 26.439, 66.951
5160, 26.439, 66.951
5170, 26.652, 66.951
5180, 26.652, 66.951
5190, 26.652, 66.951
5200, 26.652, 66.951
5210, 26.652, 66.951
5220, 26.652, 66.951
5230, 26.652, 66.951
5240, 26.652, 66.951
5250, 26.866, 66.951
5260, 27.079, 66.951
5270, 27.079, 66.951
5280, 27.079, 66.951
5290, 27.079, 66.951
5300, 27.079, 66.951
5310, 27.079, 66.951
5320, 27.079, 66.951
5330, 27.079, 66.951
5340, 27.079, 66.951
5350, 27.079, 66.951
5360, 27.079, 66.951
5370, 27.079, 66.951
5380, 27.079, 66.951
5390, 27.292, 66.951
5400, 27.292, 66.951
5410, 27.292, 66.951
5420, 27.292, 67.164
5430, 27.505, 67.164
5440, 27.505, 67.164
5450, 27.505, 67.164
5460, 27.505, 67.164
5470, 27.505, 67.164
5480, 27.505, 67.164
5490, 27.505, 67.164
5500, 27.505, 67.164
5510, 27.505, 67.164
5520, 27.505, 67.164
5530, 27.505, 67.164
5540, 27.505, 67.164
5550, 28.145, 67.164
5560, 28.145, 67.164
5570, 28.145, 67.164
5580, 28.145, 67.164
5590, 28.358, 67.164
5600, 28.358, 67.164
5610, 28.358, 67.164
5620, 28.358, 67.164
5630, 28.358, 67.164
5640, 28.358, 67.164
5650, 28.571, 67.377
5660, 28.998, 67.377
5670, 28.998, 67.377
5680, 28.998, 67.377
5690, 29.211, 67.377
5700, 29.211, 67.377
5710, 29.211, 67.377
5720, 29.211, 67.377
5730, 29.424, 67.377
5740, 29.424, 67.377
5750, 29.424, 67.377
5760, 29.424, 67.377
5770, 29.424, 67.377
5780, 29.638, 67.377
5790, 29.638, 67.377
5800, 29.638, 67.377
5810, 29.638, 67.377
5820, 29.638, 67.377
5830, 29.638, 67.377
5840, 29.851, 67.377
5850, 29.851, 67.377
5860, 30.064, 67.377
5870, 30.277, 67.377
5880, 30.277, 67.377
5890, 30.277, 67.377
5900, 30.277, 67.377
5910, 30.490, 67.591
5920, 30.490, 67.591
5930, 30.490, 67.591
5940, 30.704, 67.591
5950, 30.704, 67.591
5960, 31.130, 67.591
5970, 31.130, 67.591
5980, 31.130, 67.591
5990, 31.130, 67.591
6000, 31.343, 67.591
6010, 31.557, 67.591
6020, 31.557, 67.591
6030, 31.557, 67.591
6040, 31.557, 67.591
6050, 31.557, 67.591
6060, 31.557, 67.591
6070, 31.557, 67.591
6080, 31.557, 67.591
6090, 31.557, 67.591
6100, 31.557, 67.591
6110, 31.770, 67.591
6120, 31.770, 67.591
6130, 31.983, 67.591
6140, 31.983, 67.591
6150, 31.983, 67.591
6160, 31.983, 67.591
6170, 31.983, 67.591
6180, 31.983, 67.591
6190, 32.196, 67.591
6200, 32.409, 67.591
6210, 32.409, 67.591
6220, 32.409, 67.591
6230, 32.409, 67.591
6240, 32.409, 67.591
6250, 32.409, 67.591
6260, 32.409, 67.591
6270, 32.409, 67.591
6280, 32.409, 67.591
6290, 32.409, 67.591
6300, 32.409, 67.591
6310, 32.409, 67.591
6320, 32.409, 67.591
6330, 32.409, 67.591
6340, 32.409, 67.591
6350, 32.409, 67.591
6360, 32.409, 67.591
6370, 32.409, 67.591
6380, 32.409, 67.591
6390, 32.409, 67.591
6400, 32.409, 67.591
6410, 32.409, 67.591
6420, 32.409, 67.591
6430, 32.409, 67.591
6440, 32.409, 67.591
6450, 32.409, 67.591
6460, 32.409, 67.591
6470, 32.623, 67.591
6480, 32.623, 67.591
6490, 32.623, 67.591
6500, 32.623, 67.591
6510, 32.836, 67.591
6520, 32.836, 67.591
6530, 32.836, 67.591
6540, 32.836, 67.591
6550, 32.836, 67.591
6560, 32.836, 67.591
6570, 32.836, 67.591
6580, 32.836, 67.591
6590, 32.836, 67.591
6600, 32.836, 67.591
6610, 32.836, 67.591
6620, 32.836, 67.591
6630, 32.836, 67.591
6640, 32.836, 67.591
6650, 32.836, 67.591
6660, 32.836, 67.591
6670, 32.836, 67.591
6680, 32.836, 67.591
6690, 32.836, 67.591
6700, 32.836, 67.591
6710, 32.836, 67.591
6720, 32.836, 67.591
6730, 32.836, 67.591
6740, 33.049, 67.591
6750, 33.049, 67.591
6760, 33.262, 67.591
6770, 33.262, 67.591
6780, 33.262, 67.591
6790, 33.475, 67.591
6800, 33.475, 67.591
6810, 33.475, 67.591
6820, 33.475, 67.591
6830, 33.475, 67.591
6840, 33.689, 67.591
6850, 33.689, 67.591
6860, 33.689, 67.591
6870, 33.689, 67.591
6880, 33.689, 67.591
6890, 33.689, 67.591
6900, 33.689, 67.591
6910, 33.902, 67.591
6920, 33.902, 67.591
6930, 33.902, 67.591
6940, 33.902, 67.591
6950, 33.902, 67.591
6960, 33.902, 67.591
6970, 33.902, 67.591
6980, 33.902, 67.591
6990, 33.902, 67.591
7000, 34.115, 67.591
7010, 34.115, 67.591
7020, 34.328, 67.591
7030, 34.328, 67.591
7040, 34.328, 67.591
7050, 34.328, 67.591
7060, 34.328, 67.591
7070, 34.328, 67.591
7080, 34.328, 67.591
7090, 34.328, 67.591
7100, 34.328, 67.591
7110, 34.542, 67.591
7120, 34.542, 67.591
7130, 34.542, 67.591
7140, 34.542, 67.591
7150, 34.755, 67.591
7160, 34.755, 67.804
7170, 34.755, 67.804
7180, 34.755, 67.804
7190, 34.755, 67.804
7200, 34.755, 67.804
7210, 34.968, 67.804
7220, 34.968, 67.804
7230, 35.181, 67.804
7240, 35.181, 67.804
7250, 35.394, 67.804
7260, 35.608, 67.804
7270, 35.608, 67.804
7280, 35.608, 67.804
7290, 35.608, 67.804
7300, 35.608, 67.804
7310, 35.608, 67.804
7320, 35.608, 67.804
7330, 35.821, 67.804
7340, 35.821, 67.804
7350, 35.821, 67.804
7360, 35.821, 67.804
7370, 35.821, 67.804
7380, 35.821, 67.804
7390, 35.821, 67.804
7400, 35.821, 67.804
7410, 35.821, 67.804
7420, 35.821, 67.804
7430, 35.821, 67.804
7440, 35.821, 67.804
7450, 36.034, 67.804
7460, 36.034, 67.804
7470, 36.247, 67.804
7480, 36.247, 67.804
7490, 36.461, 67.804
7500, 36.461, 67.804
7510, 36.461, 67.804
7520, 36.461, 67.804
7530, 36.461, 67.804
7540, 36.461, 67.804
7550, 36.461, 67.804
7560, 36.674, 67.804
7570, 36.674, 67.804
7580, 36.674, 67.804
7590, 36.674, 67.804
7600, 36.674, 67.804
7610, 36.674, 67.804
7620, 36.674, 67.804
7630, 36.674, 67.804
7640, 36.674, 67.804
7650, 36.887, 67.804
7660, 36.887, 67.804
7670, 36.887, 67.804
7680, 36.887, 67.804
7690, 37.100, 67.804
7700, 37.100, 67.804
7710, 37.100, 67.804
7720, 37.100, 67.804
7730, 37.100, 67.804
7740, 37.100, 67.804
7750, 37.100, 67.804
7760, 37.100, 67.804
7770, 37.100, 67.804
7780, 37.100, 67.804
7790, 37.100, 67.804
7800, 37.100, 67.804
7810, 37.100, 67.804
7820, 37.100, 67.804
7830, 37.100, 67.804
7840, 37.100, 67.804
7850, 37.100, 67.804
7860, 37.100, 67.804
7870, 37.100, 67.804
7880, 37.100, 67.804
7890, 37.100, 67.804
7900, 37.100, 67.804
7910, 37.100, 67.804
7920, 37.100, 67.804
7930, 37.100, 67.804
7940, 37.313, 67.804
7950, 37.313, 67.804
7960, 37.313, 67.804
7970, 37.313, 67.804
7980, 37.313, 67.804
7990, 37.313, 67.804
8000, 37.313, 67.804


==> CSV_final/hownet/BERT_AG_5000.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.213
30, 0.000, 1.279
40, 0.000, 2.132
50, 0.000, 3.838
60, 0.213, 4.264
70, 0.213, 5.117
80, 0.213, 5.970
90, 0.213, 6.397
100, 0.213, 6.610
110, 0.213, 6.610
120, 1.066, 7.249
130, 1.493, 7.676
140, 1.706, 8.316
150, 1.919, 10.448
160, 2.132, 12.580
170, 2.559, 14.286
180, 2.985, 15.565
190, 4.051, 18.550
200, 4.051, 20.469
210, 4.264, 22.814
220, 4.264, 24.520
230, 4.478, 26.439
240, 4.691, 28.785
250, 4.904, 31.557
260, 4.904, 33.902
270, 5.330, 34.968
280, 5.757, 36.247
290, 5.970, 37.527
300, 6.397, 38.380
310, 6.823, 40.725
320, 7.036, 42.004
330, 7.249, 43.710
340, 7.463, 45.629
350, 7.463, 46.482
360, 7.889, 46.482
370, 8.316, 46.908
380, 8.529, 47.761
390, 8.742, 48.401
400, 8.955, 49.041
410, 8.955, 50.320
420, 9.168, 50.320
430, 9.382, 50.959
440, 9.595, 52.239
450, 9.595, 53.305
460, 9.595, 53.518
470, 9.595, 53.731
480, 9.595, 53.945
490, 9.595, 54.584
500, 9.595, 55.224
510, 9.595, 55.650
520, 9.595, 55.650
530, 9.808, 56.077
540, 9.808, 56.503
550, 10.021, 56.930
560, 10.021, 57.356
570, 10.021, 57.356
580, 10.021, 57.356
590, 10.021, 57.569
600, 10.235, 58.209
610, 10.235, 58.635
620, 10.235, 59.062
630, 10.235, 59.275
640, 10.235, 59.275
650, 10.235, 59.275
660, 10.235, 59.488
670, 10.235, 59.915
680, 10.235, 59.915
690, 10.235, 60.128
700, 10.235, 60.341
710, 10.235, 60.341
720, 10.235, 60.341
730, 10.235, 60.554
740, 10.235, 60.554
750, 10.235, 60.554
760, 10.235, 60.554
770, 10.448, 60.554
780, 10.448, 60.554
790, 10.448, 60.554
800, 10.448, 60.554
810, 10.448, 60.554
820, 10.448, 60.554
830, 10.448, 60.768
840, 10.448, 60.768
850, 10.448, 60.768
860, 10.448, 60.768
870, 10.661, 60.768
880, 10.661, 60.768
890, 10.661, 60.768
900, 10.874, 60.981
910, 10.874, 61.194
920, 10.874, 61.407
930, 10.874, 61.407
940, 10.874, 61.407
950, 10.874, 61.407
960, 10.874, 61.407
970, 11.087, 61.620
980, 11.087, 61.620
990, 11.087, 61.620
1000, 11.087, 61.834
1010, 11.087, 61.834
1020, 11.087, 61.834
1030, 11.087, 61.834
1040, 11.087, 61.834
1050, 11.087, 61.834
1060, 11.087, 61.834
1070, 11.087, 61.834
1080, 11.087, 61.834
1090, 11.301, 61.834
1100, 11.301, 61.834
1110, 11.301, 61.834
1120, 11.301, 61.834
1130, 11.301, 62.047
1140, 11.301, 62.047
1150, 11.301, 62.047
1160, 11.301, 62.047
1170, 11.514, 62.047
1180, 11.514, 62.047
1190, 11.727, 62.047
1200, 11.727, 62.260
1210, 11.727, 62.260
1220, 11.727, 62.473
1230, 11.727, 62.473
1240, 11.727, 62.473
1250, 11.727, 62.473
1260, 11.727, 62.687
1270, 11.727, 62.687
1280, 11.727, 62.687
1290, 11.727, 62.687
1300, 11.727, 62.687
1310, 11.727, 62.900
1320, 11.727, 62.900
1330, 11.727, 62.900
1340, 11.727, 62.900
1350, 11.727, 62.900
1360, 11.940, 62.900
1370, 11.940, 62.900
1380, 11.940, 62.900
1390, 11.940, 62.900
1400, 11.940, 62.900
1410, 11.940, 62.900
1420, 11.940, 62.900
1430, 11.940, 63.113
1440, 11.940, 63.113
1450, 11.940, 63.113
1460, 11.940, 63.326
1470, 11.940, 63.326
1480, 11.940, 63.326
1490, 11.940, 63.326
1500, 11.940, 63.326
1510, 11.940, 63.539
1520, 11.940, 63.539
1530, 11.940, 63.539
1540, 11.940, 63.753
1550, 11.940, 63.753
1560, 12.154, 63.753
1570, 12.154, 63.753
1580, 12.154, 63.753
1590, 12.154, 63.753
1600, 12.154, 63.966
1610, 12.154, 63.966
1620, 12.154, 63.966
1630, 12.154, 63.966
1640, 12.154, 63.966
1650, 12.154, 63.966
1660, 12.154, 64.179
1670, 12.154, 64.179
1680, 12.154, 64.179
1690, 12.154, 64.179
1700, 12.154, 64.179
1710, 12.154, 64.179
1720, 12.154, 64.179
1730, 12.154, 64.179
1740, 12.154, 64.179
1750, 12.154, 64.179
1760, 12.154, 64.179
1770, 12.154, 64.179
1780, 12.367, 64.179
1790, 12.367, 64.179
1800, 12.367, 64.179
1810, 12.367, 64.179
1820, 12.367, 64.179
1830, 12.367, 64.179
1840, 12.367, 64.179
1850, 12.367, 64.392
1860, 12.367, 64.392
1870, 12.367, 64.392
1880, 12.367, 64.392
1890, 12.367, 64.392
1900, 12.367, 64.392
1910, 12.367, 64.392
1920, 12.367, 64.606
1930, 12.367, 64.606
1940, 12.367, 64.606
1950, 12.367, 64.606
1960, 12.367, 64.606
1970, 12.367, 64.606
1980, 12.367, 64.606
1990, 12.367, 64.606
2000, 12.367, 64.606
2010, 12.367, 64.606
2020, 12.367, 64.819
2030, 12.367, 65.032
2040, 12.367, 65.032
2050, 12.367, 65.032
2060, 12.367, 65.032
2070, 12.367, 65.032
2080, 12.367, 65.032
2090, 12.580, 65.032
2100, 12.580, 65.032
2110, 12.580, 65.032
2120, 12.580, 65.032
2130, 12.793, 65.032
2140, 12.793, 65.032
2150, 13.006, 65.245
2160, 13.006, 65.458
2170, 13.006, 65.458
2180, 13.220, 65.458
2190, 13.220, 65.458
2200, 13.433, 65.458
2210, 13.433, 65.458
2220, 13.433, 65.458
2230, 13.433, 65.458
2240, 13.433, 65.458
2250, 13.433, 65.458
2260, 13.433, 65.458
2270, 13.646, 65.458
2280, 13.646, 65.458
2290, 13.646, 65.458
2300, 13.646, 65.458
2310, 13.859, 65.458
2320, 13.859, 65.458
2330, 13.859, 65.458
2340, 13.859, 65.458
2350, 13.859, 65.458
2360, 13.859, 65.458
2370, 13.859, 65.458
2380, 13.859, 65.458
2390, 14.072, 65.458
2400, 14.072, 65.458
2410, 14.072, 65.458
2420, 14.072, 65.458
2430, 14.072, 65.458
2440, 14.072, 65.458
2450, 14.072, 65.458
2460, 14.286, 65.458
2470, 14.286, 65.672
2480, 14.286, 65.672
2490, 14.286, 65.672
2500, 14.286, 65.672
2510, 14.286, 65.672
2520, 14.286, 65.672
2530, 14.286, 65.672
2540, 14.286, 65.672
2550, 14.286, 65.672
2560, 14.286, 65.672
2570, 14.499, 65.672
2580, 14.499, 65.672
2590, 14.712, 65.672
2600, 14.712, 65.672
2610, 14.925, 65.672
2620, 14.925, 65.672
2630, 14.925, 65.672
2640, 14.925, 65.672
2650, 14.925, 65.672
2660, 14.925, 65.672
2670, 15.139, 65.672
2680, 15.139, 65.885
2690, 15.139, 65.885
2700, 15.139, 65.885
2710, 15.139, 65.885
2720, 15.139, 65.885
2730, 15.139, 65.885
2740, 15.139, 65.885
2750, 15.139, 65.885
2760, 15.352, 65.885
2770, 15.352, 65.885
2780, 15.352, 65.885
2790, 15.352, 65.885
2800, 15.352, 65.885
2810, 15.352, 65.885
2820, 15.352, 65.885
2830, 15.352, 65.885
2840, 15.352, 65.885
2850, 15.352, 65.885
2860, 15.352, 65.885
2870, 15.352, 65.885
2880, 15.352, 65.885
2890, 15.565, 65.885
2900, 15.565, 65.885
2910, 15.565, 65.885
2920, 15.565, 65.885
2930, 15.565, 65.885
2940, 15.565, 65.885
2950, 15.565, 65.885
2960, 15.565, 65.885
2970, 15.565, 65.885
2980, 15.565, 65.885
2990, 15.565, 65.885
3000, 15.778, 65.885
3010, 15.778, 65.885
3020, 15.778, 65.885
3030, 15.778, 65.885
3040, 15.778, 65.885
3050, 15.778, 65.885
3060, 15.991, 65.885
3070, 15.991, 65.885
3080, 15.991, 65.885
3090, 15.991, 65.885
3100, 15.991, 65.885
3110, 15.991, 65.885
3120, 16.205, 65.885
3130, 16.205, 65.885
3140, 16.205, 65.885
3150, 16.418, 65.885
3160, 16.418, 65.885
3170, 16.631, 65.885
3180, 16.631, 66.098
3190, 16.631, 66.098
3200, 16.631, 66.098
3210, 16.631, 66.098
3220, 16.631, 66.098
3230, 16.631, 66.098
3240, 16.631, 66.098
3250, 16.631, 66.098
3260, 16.631, 66.098
3270, 16.844, 66.098
3280, 16.844, 66.098
3290, 16.844, 66.098
3300, 16.844, 66.098
3310, 16.844, 66.098
3320, 16.844, 66.098
3330, 17.058, 66.098
3340, 17.058, 66.098
3350, 17.271, 66.098
3360, 17.484, 66.098
3370, 17.484, 66.098
3380, 17.484, 66.098
3390, 17.484, 66.098
3400, 17.484, 66.098
3410, 17.484, 66.098
3420, 17.484, 66.098
3430, 17.697, 66.098
3440, 17.697, 66.098
3450, 17.910, 66.098
3460, 18.124, 66.098
3470, 18.124, 66.098
3480, 18.124, 66.098
3490, 18.337, 66.098
3500, 18.337, 66.098
3510, 18.550, 66.098
3520, 18.550, 66.098
3530, 18.550, 66.098
3540, 18.763, 66.098
3550, 18.763, 66.311
3560, 18.763, 66.525
3570, 18.763, 66.525
3580, 18.763, 66.525
3590, 18.763, 66.525
3600, 18.763, 66.525
3610, 18.763, 66.525
3620, 18.977, 66.525
3630, 18.977, 66.525
3640, 19.190, 66.525
3650, 19.190, 66.525
3660, 19.190, 66.525
3670, 19.190, 66.525
3680, 19.403, 66.525
3690, 19.403, 66.525
3700, 19.403, 66.525
3710, 19.616, 66.525
3720, 19.616, 66.525
3730, 19.616, 66.525
3740, 19.616, 66.525
3750, 19.616, 66.525
3760, 19.829, 66.525
3770, 20.043, 66.525
3780, 20.043, 66.525
3790, 20.043, 66.525
3800, 20.043, 66.525
3810, 20.043, 66.525
3820, 20.043, 66.525
3830, 20.256, 66.525
3840, 20.469, 66.525
3850, 20.469, 66.525
3860, 20.469, 66.525
3870, 20.469, 66.525
3880, 20.469, 66.525
3890, 20.469, 66.525
3900, 20.469, 66.525
3910, 20.469, 66.525
3920, 20.469, 66.525
3930, 20.469, 66.525
3940, 20.469, 66.525
3950, 20.682, 66.525
3960, 20.682, 66.525
3970, 20.682, 66.525
3980, 20.682, 66.525
3990, 20.896, 66.525
4000, 20.896, 66.525
4010, 20.896, 66.525
4020, 21.109, 66.738
4030, 21.109, 66.738
4040, 21.109, 66.738
4050, 21.109, 66.738
4060, 21.109, 66.738
4070, 21.322, 66.738
4080, 21.535, 66.738
4090, 21.535, 66.738
4100, 21.535, 66.738
4110, 21.535, 66.738
4120, 21.535, 66.738
4130, 21.535, 66.738
4140, 21.535, 66.738
4150, 21.535, 66.738
4160, 21.535, 66.738
4170, 21.535, 66.738
4180, 21.535, 66.738
4190, 21.748, 66.738
4200, 21.748, 66.738
4210, 21.748, 66.738
4220, 21.748, 66.738
4230, 21.748, 66.738
4240, 21.748, 66.738
4250, 21.748, 66.738
4260, 21.748, 66.738
4270, 21.748, 66.738
4280, 21.748, 66.738
4290, 21.748, 66.738
4300, 21.748, 66.738
4310, 21.748, 66.738
4320, 22.175, 66.738
4330, 22.388, 66.738
4340, 22.388, 66.738
4350, 22.388, 66.951
4360, 22.388, 66.951
4370, 22.388, 66.951
4380, 22.601, 66.951
4390, 22.601, 66.951
4400, 22.601, 66.951
4410, 22.814, 66.951
4420, 23.028, 66.951
4430, 23.028, 66.951
4440, 23.241, 66.951
4450, 23.241, 66.951
4460, 23.454, 66.951
4470, 23.454, 66.951
4480, 23.667, 66.951
4490, 23.667, 66.951
4500, 23.667, 66.951
4510, 23.667, 66.951
4520, 23.881, 66.951
4530, 23.881, 66.951
4540, 23.881, 66.951
4550, 23.881, 66.951
4560, 23.881, 66.951
4570, 23.881, 66.951
4580, 23.881, 66.951
4590, 23.881, 66.951
4600, 23.881, 66.951
4610, 24.094, 66.951
4620, 24.094, 66.951
4630, 24.307, 66.951
4640, 24.307, 66.951
4650, 24.307, 66.951
4660, 24.307, 66.951
4670, 24.733, 66.951
4680, 24.733, 66.951
4690, 24.733, 66.951
4700, 24.733, 66.951
4710, 24.733, 66.951
4720, 24.733, 66.951
4730, 24.947, 66.951
4740, 24.947, 66.951
4750, 24.947, 66.951
4760, 24.947, 66.951
4770, 24.947, 66.951
4780, 24.947, 66.951
4790, 24.947, 66.951
4800, 24.947, 66.951
4810, 24.947, 66.951
4820, 24.947, 66.951
4830, 24.947, 66.951
4840, 24.947, 66.951
4850, 24.947, 66.951
4860, 24.947, 66.951
4870, 24.947, 66.951
4880, 24.947, 66.951
4890, 25.160, 66.951
4900, 25.160, 66.951
4910, 25.160, 66.951
4920, 25.373, 66.951
4930, 25.373, 66.951
4940, 25.373, 66.951
4950, 25.373, 66.951
4960, 26.013, 66.951
4970, 26.013, 66.951
4980, 26.013, 66.951
4990, 26.013, 66.951
5000, 26.013, 66.951


==> CSV_final/hownet/BERT_IMDB.csv <==
qrs,  PSO,  LSH, Ours-dpp_posterior-pso-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.000, 0.000, 0.000
30, 0.000, 0.000, 0.000, 0.219
40, 0.000, 0.000, 0.219, 0.219
50, 0.000, 0.000, 0.875, 0.875
60, 0.000, 0.000, 1.969, 1.532
70, 0.000, 0.000, 2.626, 2.188
80, 0.000, 0.000, 2.626, 2.845
90, 0.000, 0.438, 3.282, 3.063
100, 0.000, 0.656, 4.158, 3.501
110, 0.000, 1.313, 4.814, 4.814
120, 0.000, 1.751, 5.252, 5.252
130, 0.000, 2.188, 6.127, 6.346
140, 0.000, 2.407, 7.221, 8.315
150, 0.000, 3.063, 8.753, 10.503
160, 0.000, 3.282, 14.004, 15.098
170, 0.000, 3.720, 16.630, 18.162
180, 0.000, 5.470, 17.724, 19.694
190, 0.000, 5.689, 18.381, 22.319
200, 0.000, 7.002, 19.475, 23.414
210, 0.000, 8.315, 19.475, 25.602
220, 0.000, 9.190, 20.350, 27.571
230, 0.000, 10.066, 21.007, 28.009
240, 0.000, 11.379, 21.663, 29.978
250, 0.000, 13.348, 22.976, 33.698
260, 0.000, 16.849, 23.851, 37.418
270, 0.000, 17.724, 24.726, 41.357
280, 0.000, 19.912, 25.821, 44.420
290, 0.000, 21.444, 26.696, 47.702
300, 0.000, 22.101, 28.009, 49.015
310, 0.000, 24.726, 28.446, 51.860
320, 0.000, 26.477, 28.446, 54.267
330, 0.000, 27.352, 29.103, 57.112
340, 0.000, 28.446, 30.416, 57.987
350, 0.000, 30.197, 33.260, 60.613
360, 0.000, 33.479, 35.667, 62.582
370, 0.000, 34.792, 38.293, 65.208
380, 0.000, 36.105, 39.825, 66.958
390, 0.000, 37.856, 42.232, 69.584
400, 0.000, 39.606, 43.982, 70.460
410, 0.000, 41.138, 47.702, 72.429
420, 0.000, 42.232, 48.578, 73.961
430, 0.000, 44.858, 49.891, 74.836
440, 0.000, 46.171, 52.079, 75.274
450, 0.000, 48.140, 54.486, 75.492
460, 0.000, 48.796, 55.580, 76.149
470, 0.438, 49.453, 57.987, 77.024
480, 0.438, 50.109, 59.300, 77.681
490, 0.656, 50.985, 60.613, 78.337
500, 0.656, 52.298, 62.363, 79.212
510, 0.656, 53.173, 63.020, 80.525
520, 0.656, 53.392, 63.676, 81.182
530, 0.875, 54.048, 65.646, 81.838
540, 0.875, 55.361, 66.521, 82.495
550, 0.875, 55.799, 67.177, 82.495
560, 0.875, 56.893, 68.490, 84.245
570, 0.875, 57.549, 68.709, 84.464
580, 0.875, 58.206, 70.460, 84.464
590, 1.094, 59.956, 70.678, 84.902
600, 1.094, 61.707, 70.897, 85.339
610, 1.313, 63.239, 71.335, 86.214
620, 1.313, 64.114, 72.429, 86.433
630, 1.532, 64.551, 73.085, 86.871
640, 1.532, 66.083, 73.742, 87.527
650, 1.532, 68.053, 74.836, 87.965
660, 1.532, 69.584, 75.274, 88.184
670, 1.532, 70.678, 75.711, 88.184
680, 1.751, 71.335, 75.930, 88.403
690, 1.751, 71.991, 76.149, 89.278
700, 1.751, 72.648, 76.805, 89.278
710, 1.969, 72.867, 77.462, 89.278
720, 1.969, 74.179, 77.899, 89.497
730, 2.407, 74.398, 78.118, 90.153
740, 2.407, 74.617, 78.556, 90.372
750, 2.845, 75.055, 79.869, 90.372
760, 3.063, 75.274, 79.869, 90.372
770, 3.282, 75.930, 80.306, 90.810
780, 3.282, 76.149, 80.744, 91.028
790, 3.282, 77.243, 81.182, 91.247
800, 3.501, 77.899, 81.619, 91.466
810, 3.501, 78.337, 82.057, 91.685
820, 3.501, 78.775, 82.276, 91.685
830, 3.501, 79.650, 82.932, 91.904
840, 3.720, 79.650, 83.589, 92.123
850, 3.720, 79.869, 84.026, 92.123
860, 4.158, 81.182, 84.683, 92.123
870, 4.158, 81.400, 84.683, 92.560
880, 4.376, 81.838, 84.902, 92.560
890, 4.595, 81.838, 85.120, 92.560
900, 4.595, 82.057, 85.120, 92.779
910, 4.595, 82.276, 85.120, 92.779
920, 4.595, 82.495, 85.777, 92.779
930, 4.595, 82.495, 85.996, 93.217
940, 4.595, 82.495, 86.214, 93.217
950, 4.595, 82.713, 86.652, 93.217
960, 4.595, 82.932, 87.090, 93.217
970, 4.814, 83.370, 87.527, 93.435
980, 4.814, 84.026, 87.965, 93.435
990, 5.033, 84.245, 88.403, 93.654
1000, 5.033, 84.464, 88.621, 93.654
1010, 5.252, 84.902, 88.840, 93.654
1020, 5.252, 84.902, 88.840, 93.654
1030, 5.470, 85.120, 88.840, 93.873
1040, 5.689, 85.339, 89.497, 94.092
1050, 5.908, 85.558, 90.153, 94.092
1060, 5.908, 86.214, 90.372, 94.092
1070, 6.127, 86.652, 90.372, 94.092
1080, 6.346, 86.871, 90.810, 94.092
1090, 6.346, 87.090, 91.247, 94.311
1100, 6.783, 87.309, 91.466, 94.311
1110, 7.002, 87.527, 92.123, 94.311
1120, 7.221, 87.527, 92.341, 94.311
1130, 7.877, 88.403, 92.560, 94.530
1140, 8.096, 88.621, 92.560, 94.748
1150, 8.315, 89.059, 92.560, 94.967
1160, 8.315, 89.059, 92.779, 94.967
1170, 8.315, 89.278, 92.998, 94.967
1180, 8.315, 89.278, 92.998, 94.967
1190, 8.315, 89.934, 92.998, 94.967
1200, 8.534, 89.934, 92.998, 94.967
1210, 8.534, 90.153, 92.998, 94.967
1220, 8.534, 90.372, 93.217, 94.967
1230, 8.972, 90.591, 93.217, 94.967
1240, 9.409, 90.591, 93.217, 94.967
1250, 9.409, 90.591, 93.435, 94.967
1260, 9.628, 91.028, 93.435, 94.967
1270, 9.628, 91.247, 93.435, 94.967
1280, 10.284, 91.466, 93.435, 94.967
1290, 10.284, 91.685, 93.435, 94.967
1300, 10.284, 91.904, 93.435, 94.967
1310, 10.284, 92.123, 93.654, 94.967
1320, 10.503, 92.123, 93.654, 94.967
1330, 10.503, 92.341, 93.873, 94.967
1340, 10.722, 92.998, 93.873, 95.186
1350, 10.722, 93.217, 94.092, 95.186
1360, 11.160, 93.217, 94.092, 95.186
1370, 11.160, 93.217, 94.311, 95.186
1380, 12.035, 93.217, 94.311, 95.186
1390, 12.254, 93.217, 94.530, 95.186
1400, 12.254, 93.217, 94.748, 95.186
1410, 12.473, 93.435, 94.748, 95.186
1420, 12.691, 93.654, 94.748, 95.186
1430, 12.910, 94.092, 94.748, 95.186
1440, 12.910, 94.092, 94.748, 95.405
1450, 12.910, 94.092, 94.748, 95.405
1460, 12.910, 94.311, 94.967, 95.405
1470, 12.910, 94.311, 94.967, 95.405
1480, 13.129, 94.530, 95.186, 95.405
1490, 13.567, 94.530, 95.186, 95.624
1500, 13.567, 94.530, 95.186, 95.624
1510, 13.786, 94.530, 95.186, 95.624
1520, 13.786, 94.748, 95.186, 95.624
1530, 13.786, 94.748, 95.186, 95.624
1540, 14.004, 94.748, 95.186, 95.624
1550, 14.223, 94.748, 95.186, 95.624
1560, 14.661, 94.967, 95.186, 95.624
1570, 15.098, 94.967, 95.186, 95.624
1580, 15.098, 94.967, 95.186, 95.624
1590, 15.098, 95.186, 95.186, 95.624
1600, 15.317, 95.186, 95.186, 95.842
1610, 15.536, 95.186, 95.186, 95.842
1620, 15.755, 95.186, 95.405, 96.061
1630, 15.755, 95.186, 95.405, 96.280
1640, 15.974, 95.186, 95.405, 96.499
1650, 15.974, 95.186, 95.405, 96.499
1660, 16.193, 95.186, 95.405, 96.499
1670, 16.193, 95.186, 95.405, 96.718
1680, 16.411, 95.186, 95.405, 96.718
1690, 17.068, 95.405, 95.405, 96.937
1700, 17.068, 95.405, 95.624, 97.155
1710, 17.505, 95.405, 95.624, 97.155
1720, 18.162, 95.405, 95.624, 97.155
1730, 18.162, 95.405, 95.624, 97.155
1740, 18.381, 95.405, 95.624, 97.155
1750, 18.818, 95.405, 95.624, 97.155
1760, 19.037, 95.624, 95.842, 97.155
1770, 19.037, 95.624, 95.842, 97.155
1780, 19.256, 95.624, 95.842, 97.155
1790, 19.256, 95.624, 95.842, 97.155
1800, 19.256, 95.624, 95.842, 97.155
1810, 19.694, 95.624, 95.842, 97.155
1820, 19.694, 95.624, 96.061, 97.155
1830, 19.912, 95.624, 96.061, 97.155
1840, 20.131, 95.624, 96.061, 97.374
1850, 20.350, 95.624, 96.061, 97.593
1860, 20.569, 95.624, 96.280, 97.593
1870, 20.788, 95.842, 96.280, 97.593
1880, 21.007, 96.061, 96.499, 97.593
1890, 21.007, 96.061, 96.499, 97.812
1900, 21.225, 96.061, 96.499, 97.812
1910, 21.225, 96.061, 96.499, 97.812
1920, 21.444, 96.280, 96.499, 97.812
1930, 21.444, 96.280, 96.499, 97.812
1940, 21.444, 96.499, 96.499, 98.031
1950, 21.444, 96.718, 96.499, 98.031
1960, 21.882, 96.718, 96.718, 98.031
1970, 21.882, 96.718, 96.937, 98.031
1980, 22.101, 96.718, 96.937, 98.031
1990, 22.101, 96.718, 96.937, 98.031
2000, 22.319, 96.718, 96.937, 98.031
2010, 22.319, 96.937, 96.937, 98.031
2020, 22.976, 97.155, 96.937, 98.031
2030, 22.976, 97.155, 96.937, 98.031
2040, 23.195, 97.155, 96.937, 98.031
2050, 23.414, 97.155, 97.155, 98.249
2060, 23.414, 97.155, 97.155, 98.249
2070, 23.632, 97.155, 97.155, 98.249
2080, 24.070, 97.155, 97.155, 98.249
2090, 24.289, 97.155, 97.155, 98.468
2100, 24.508, 97.155, 97.155, 98.687
2110, 24.726, 97.155, 97.155, 98.687
2120, 24.726, 97.155, 97.155, 98.687
2130, 24.726, 97.155, 97.374, 98.687
2140, 24.726, 97.155, 97.374, 98.687
2150, 24.726, 97.155, 97.374, 98.687
2160, 24.726, 97.155, 97.374, 98.687
2170, 24.945, 97.155, 97.374, 98.687
2180, 24.945, 97.155, 97.374, 98.687
2190, 25.383, 97.155, 97.374, 98.687
2200, 25.383, 97.155, 97.593, 98.687
2210, 25.383, 97.155, 97.593, 98.687
2220, 25.602, 97.155, 97.593, 98.687
2230, 25.821, 97.155, 97.812, 98.687
2240, 25.821, 97.155, 97.812, 98.687
2250, 25.821, 97.155, 97.812, 98.687
2260, 25.821, 97.155, 98.031, 98.906
2270, 25.821, 97.155, 98.031, 98.906
2280, 26.039, 97.155, 98.031, 98.906
2290, 26.258, 97.155, 98.031, 98.906
2300, 26.258, 97.155, 98.031, 98.906
2310, 26.258, 97.155, 98.249, 98.906
2320, 26.477, 97.155, 98.249, 98.906
2330, 26.696, 97.155, 98.249, 98.906
2340, 26.915, 97.155, 98.249, 99.125
2350, 26.915, 97.155, 98.249, 99.125
2360, 26.915, 97.155, 98.249, 99.125
2370, 26.915, 97.155, 98.249, 99.125
2380, 27.133, 97.374, 98.468, 99.125
2390, 27.352, 97.374, 98.468, 99.125
2400, 27.571, 97.374, 98.468, 99.125
2410, 27.571, 97.374, 98.687, 99.125
2420, 27.790, 97.374, 98.687, 99.125
2430, 27.790, 97.374, 98.687, 99.125
2440, 27.790, 97.374, 98.687, 99.125
2450, 28.009, 97.374, 98.687, 99.125
2460, 28.228, 97.374, 98.687, 99.125
2470, 28.228, 97.374, 98.687, 99.125
2480, 28.446, 97.374, 98.687, 99.125
2490, 28.446, 97.374, 98.687, 99.125
2500, 28.665, 97.374, 98.687, 99.125
2510, 28.665, 97.374, 98.687, 99.125
2520, 28.665, 97.374, 98.687, 99.125
2530, 28.665, 97.593, 98.687, 99.125
2540, 28.665, 97.593, 98.687, 99.125
2550, 28.665, 97.593, 98.687, 99.125
2560, 28.665, 97.593, 98.687, 99.125
2570, 28.665, 97.593, 98.687, 99.125
2580, 28.665, 97.593, 98.687, 99.125
2590, 28.665, 97.593, 98.687, 99.125
2600, 28.665, 97.593, 98.687, 99.125
2610, 28.665, 97.593, 98.687, 99.125
2620, 28.665, 97.593, 98.906, 99.125
2630, 28.665, 97.593, 98.906, 99.125
2640, 28.665, 97.593, 98.906, 99.125
2650, 28.665, 97.593, 98.906, 99.125
2660, 28.665, 97.593, 98.906, 99.125
2670, 28.665, 97.593, 98.906, 99.125
2680, 28.665, 97.593, 99.125, 99.125
2690, 28.665, 97.593, 99.125, 99.125
2700, 28.665, 97.593, 99.125, 99.125
2710, 28.665, 97.593, 99.125, 99.125
2720, 28.665, 97.593, 99.125, 99.125
2730, 28.665, 97.593, 99.125, 99.125
2740, 28.665, 97.593, 99.125, 99.125
2750, 29.103, 97.593, 99.125, 99.125
2760, 29.103, 97.593, 99.125, 99.125
2770, 29.103, 97.593, 99.125, 99.125
2780, 29.322, 97.593, 99.125, 99.125
2790, 29.540, 97.593, 99.125, 99.125
2800, 29.540, 97.593, 99.125, 99.125
2810, 29.540, 97.593, 99.125, 99.125
2820, 29.759, 97.593, 99.125, 99.125
2830, 29.978, 97.593, 99.125, 99.125
2840, 29.978, 97.593, 99.125, 99.125
2850, 29.978, 97.593, 99.125, 99.125
2860, 29.978, 97.593, 99.125, 99.125
2870, 30.853, 97.593, 99.125, 99.125
2880, 30.853, 97.593, 99.125, 99.125
2890, 30.853, 97.593, 99.125, 99.125
2900, 30.853, 97.593, 99.125, 99.125
2910, 30.853, 97.593, 99.125, 99.125
2920, 31.072, 97.593, 99.125, 99.125
2930, 31.291, 97.593, 99.125, 99.125
2940, 31.291, 97.593, 99.125, 99.125
2950, 31.291, 97.593, 99.125, 99.125
2960, 31.291, 97.593, 99.125, 99.125
2970, 31.510, 97.593, 99.125, 99.125
2980, 31.510, 97.593, 99.125, 99.125
2990, 31.510, 97.593, 99.125, 99.125
3000, 31.510, 97.593, 99.125, 99.125
3010, 31.510, 97.593, 99.125, 99.125
3020, 31.947, 97.593, 99.125, 99.125
3030, 31.947, 97.593, 99.125, 99.125
3040, 31.947, 97.593, 99.125, 99.125
3050, 31.947, 97.593, 99.125, 99.125
3060, 31.947, 97.593, 99.125, 99.125
3070, 31.947, 97.593, 99.125, 99.125
3080, 32.166, 97.593, 99.125, 99.125
3090, 32.166, 97.812, 99.125, 99.125
3100, 32.385, 97.812, 99.125, 99.125
3110, 32.385, 97.812, 99.125, 99.125
3120, 32.385, 97.812, 99.125, 99.125
3130, 32.604, 97.812, 99.125, 99.125
3140, 32.604, 97.812, 99.125, 99.344
3150, 32.604, 97.812, 99.125, 99.344
3160, 32.823, 97.812, 99.125, 99.344
3170, 32.823, 97.812, 99.125, 99.344
3180, 32.823, 97.812, 99.125, 99.344
3190, 32.823, 97.812, 99.125, 99.344
3200, 33.042, 97.812, 99.125, 99.344
3210, 33.042, 97.812, 99.125, 99.344
3220, 33.042, 97.812, 99.125, 99.344
3230, 33.042, 97.812, 99.125, 99.344
3240, 33.042, 97.812, 99.125, 99.344
3250, 33.042, 97.812, 99.125, 99.344
3260, 33.042, 97.812, 99.125, 99.344
3270, 33.042, 97.812, 99.125, 99.344
3280, 33.042, 97.812, 99.125, 99.344
3290, 33.042, 97.812, 99.125, 99.344
3300, 33.260, 97.812, 99.125, 99.344
3310, 33.260, 97.812, 99.125, 99.344
3320, 33.260, 97.812, 99.125, 99.344
3330, 33.260, 97.812, 99.125, 99.344
3340, 33.479, 97.812, 99.125, 99.344
3350, 33.479, 97.812, 99.125, 99.344
3360, 33.479, 97.812, 99.125, 99.344
3370, 33.479, 97.812, 99.344, 99.344
3380, 33.479, 97.812, 99.344, 99.344
3390, 33.479, 98.031, 99.344, 99.344
3400, 33.479, 98.031, 99.344, 99.344
3410, 33.479, 98.031, 99.344, 99.344
3420, 33.479, 98.031, 99.344, 99.344
3430, 33.917, 98.031, 99.344, 99.344
3440, 34.136, 98.031, 99.344, 99.344
3450, 34.354, 98.031, 99.344, 99.344
3460, 34.354, 98.031, 99.344, 99.562
3470, 34.354, 98.031, 99.344, 99.562
3480, 34.354, 98.031, 99.344, 99.562
3490, 34.354, 98.031, 99.344, 99.562
3500, 34.354, 98.031, 99.344, 99.562
3510, 34.354, 98.031, 99.344, 99.562
3520, 34.573, 98.031, 99.344, 99.562
3530, 34.573, 98.031, 99.344, 99.562
3540, 34.573, 98.249, 99.344, 99.562
3550, 34.573, 98.249, 99.344, 99.562
3560, 34.573, 98.249, 99.562, 99.562
3570, 34.573, 98.249, 99.562, 99.562
3580, 34.573, 98.249, 99.562, 99.562
3590, 34.573, 98.249, 99.562, 99.562
3600, 34.792, 98.249, 99.562, 99.562
3610, 34.792, 98.249, 99.562, 99.562
3620, 34.792, 98.249, 99.562, 99.562
3630, 34.792, 98.249, 99.562, 99.562
3640, 34.792, 98.249, 99.562, 99.562
3650, 34.792, 98.249, 99.562, 99.562
3660, 34.792, 98.249, 99.562, 99.562
3670, 34.792, 98.249, 99.562, 99.562
3680, 35.011, 98.249, 99.562, 99.562
3690, 35.011, 98.249, 99.562, 99.562
3700, 35.011, 98.249, 99.562, 99.562
3710, 35.011, 98.249, 99.562, 99.562
3720, 35.011, 98.249, 99.781, 99.562
3730, 35.011, 98.249, 99.781, 99.562
3740, 35.011, 98.249, 99.781, 99.562
3750, 35.011, 98.249, 99.781, 99.562
3760, 35.011, 98.249, 99.781, 99.562
3770, 35.011, 98.249, 99.781, 99.562
3780, 35.011, 98.249, 99.781, 99.562
3790, 35.011, 98.249, 99.781, 99.562
3800, 35.011, 98.249, 99.781, 99.562
3810, 35.011, 98.249, 99.781, 99.562
3820, 35.011, 98.249, 99.781, 99.562
3830, 35.011, 98.249, 99.781, 99.562
3840, 35.011, 98.249, 99.781, 99.562
3850, 35.011, 98.249, 99.781, 99.562
3860, 35.011, 98.249, 99.781, 99.562
3870, 35.230, 98.249, 99.781, 99.562
3880, 35.230, 98.249, 99.781, 99.562
3890, 35.230, 98.249, 99.781, 99.562
3900, 35.230, 98.249, 99.781, 99.562
3910, 35.230, 98.249, 99.781, 99.562
3920, 35.230, 98.249, 99.781, 99.562
3930, 35.230, 98.249, 99.781, 99.562
3940, 35.230, 98.249, 99.781, 99.562
3950, 35.230, 98.249, 99.781, 99.562
3960, 35.230, 98.249, 99.781, 99.562
3970, 35.230, 98.249, 99.781, 99.562
3980, 35.230, 98.249, 99.781, 99.562
3990, 35.230, 98.249, 99.781, 99.562
4000, 35.230, 98.249, 99.781, 99.562
4010, 35.230, 98.249, 99.781, 99.562
4020, 35.230, 98.249, 99.781, 99.562
4030, 35.230, 98.249, 99.781, 99.562
4040, 35.230, 98.249, 99.781, 99.562
4050, 35.230, 98.249, 99.781, 99.562
4060, 35.449, 98.249, 99.781, 99.562
4070, 35.667, 98.249, 99.781, 99.562
4080, 35.667, 98.249, 99.781, 99.562
4090, 35.886, 98.249, 99.781, 99.562
4100, 35.886, 98.249, 99.781, 99.562
4110, 36.105, 98.249, 99.781, 99.562
4120, 36.105, 98.249, 99.781, 99.562
4130, 36.324, 98.249, 99.781, 99.562
4140, 36.324, 98.249, 99.781, 99.562
4150, 36.324, 98.249, 99.781, 99.562
4160, 36.324, 98.249, 99.781, 99.562
4170, 36.324, 98.249, 99.781, 99.562
4180, 36.324, 98.249, 99.781, 99.562
4190, 36.324, 98.249, 99.781, 99.562
4200, 36.324, 98.249, 99.781, 99.562
4210, 36.543, 98.249, 99.781, 99.562
4220, 36.543, 98.249, 99.781, 99.562
4230, 36.543, 98.249, 99.781, 99.562
4240, 36.543, 98.249, 99.781, 99.562
4250, 36.543, 98.249, 99.781, 99.562
4260, 36.543, 98.249, 99.781, 99.562
4270, 36.543, 98.249, 99.781, 99.562
4280, 36.543, 98.249, 99.781, 99.562
4290, 36.543, 98.249, 99.781, 99.562
4300, 36.761, 98.249, 99.781, 99.562
4310, 36.761, 98.249, 99.781, 99.562
4320, 36.761, 98.468, 99.781, 99.562
4330, 36.980, 98.468, 99.781, 99.562
4340, 36.980, 98.468, 99.781, 99.562
4350, 36.980, 98.468, 99.781, 99.562
4360, 36.980, 98.468, 99.781, 99.562
4370, 36.980, 98.468, 99.781, 99.562
4380, 37.199, 98.468, 99.781, 99.562
4390, 37.199, 98.468, 99.781, 99.562
4400, 37.199, 98.468, 99.781, 99.562
4410, 37.199, 98.468, 99.781, 99.562
4420, 37.199, 98.468, 99.781, 99.562
4430, 37.637, 98.468, 99.781, 99.562
4440, 37.637, 98.468, 99.781, 99.562
4450, 37.637, 98.468, 99.781, 99.562
4460, 37.637, 98.468, 99.781, 99.562
4470, 37.637, 98.468, 99.781, 99.562
4480, 37.637, 98.468, 99.781, 99.562
4490, 37.637, 98.468, 99.781, 99.562
4500, 37.637, 98.468, 99.781, 99.562
4510, 37.637, 98.468, 99.781, 99.562
4520, 37.637, 98.468, 99.781, 99.562
4530, 37.637, 98.468, 99.781, 99.562
4540, 37.637, 98.468, 99.781, 99.562
4550, 37.637, 98.468, 99.781, 99.562
4560, 37.637, 98.468, 99.781, 99.562
4570, 37.637, 98.468, 99.781, 99.562
4580, 37.637, 98.468, 99.781, 99.562
4590, 37.637, 98.468, 99.781, 99.562
4600, 37.637, 98.468, 99.781, 99.562
4610, 37.637, 98.468, 99.781, 99.562
4620, 37.856, 98.468, 99.781, 99.562
4630, 37.856, 98.468, 99.781, 99.562
4640, 37.856, 98.468, 99.781, 99.562
4650, 37.856, 98.468, 99.781, 99.562
4660, 37.856, 98.687, 99.781, 99.562
4670, 37.856, 98.687, 99.781, 99.562
4680, 37.856, 98.687, 99.781, 99.562
4690, 37.856, 98.687, 99.781, 99.562
4700, 37.856, 98.687, 99.781, 99.562
4710, 37.856, 98.687, 99.781, 99.562
4720, 37.856, 98.687, 99.781, 99.562
4730, 37.856, 98.687, 99.781, 99.562
4740, 37.856, 98.687, 99.781, 99.562
4750, 37.856, 98.687, 99.781, 99.562
4760, 37.856, 98.687, 99.781, 99.562
4770, 37.856, 98.687, 99.781, 99.562
4780, 37.856, 98.687, 99.781, 99.562
4790, 37.856, 98.687, 99.781, 99.562
4800, 37.856, 98.687, 99.781, 99.562
4810, 37.856, 98.687, 99.781, 99.562
4820, 37.856, 98.687, 99.781, 99.562
4830, 38.074, 98.687, 99.781, 99.562
4840, 38.074, 98.687, 99.781, 99.562
4850, 38.293, 98.687, 99.781, 99.562
4860, 38.293, 98.687, 99.781, 99.562
4870, 38.293, 98.687, 99.781, 99.562
4880, 38.293, 98.687, 99.781, 99.562
4890, 38.293, 98.687, 99.781, 99.562
4900, 38.293, 98.687, 99.781, 99.562
4910, 38.293, 98.687, 99.781, 99.562
4920, 38.293, 98.687, 99.781, 99.562
4930, 38.512, 98.687, 99.781, 99.562
4940, 38.512, 98.687, 99.781, 99.562
4950, 38.512, 98.687, 99.781, 99.562
4960, 38.512, 98.687, 99.781, 99.562
4970, 38.512, 98.687, 99.781, 99.562
4980, 38.512, 98.687, 99.781, 99.562
4990, 38.731, 98.687, 99.781, 99.562
5000, 38.950, 98.687, 99.781, 99.562
5010, 38.950, 98.687, 99.781, 99.562
5020, 38.950, 98.687, 99.781, 99.562
5030, 38.950, 98.687, 99.781, 99.562
5040, 38.950, 98.687, 99.781, 99.562
5050, 38.950, 98.687, 99.781, 99.562
5060, 38.950, 98.687, 99.781, 99.562
5070, 38.950, 98.687, 99.781, 99.562
5080, 38.950, 98.687, 99.781, 99.562
5090, 38.950, 98.687, 99.781, 99.562
5100, 38.950, 98.687, 99.781, 99.562
5110, 38.950, 98.687, 99.781, 99.562
5120, 38.950, 98.687, 99.781, 99.562
5130, 38.950, 98.687, 99.781, 99.562
5140, 38.950, 98.687, 99.781, 99.562
5150, 38.950, 98.687, 99.781, 99.562
5160, 38.950, 98.687, 99.781, 99.562
5170, 38.950, 98.687, 99.781, 99.781
5180, 38.950, 98.687, 99.781, 99.781
5190, 38.950, 98.687, 99.781, 99.781
5200, 38.950, 98.687, 99.781, 99.781
5210, 38.950, 98.687, 99.781, 99.781
5220, 38.950, 98.687, 99.781, 99.781
5230, 38.950, 98.687, 99.781, 99.781
5240, 38.950, 98.687, 99.781, 99.781
5250, 38.950, 98.687, 99.781, 99.781
5260, 38.950, 98.687, 99.781, 99.781
5270, 38.950, 98.687, 99.781, 99.781
5280, 38.950, 98.687, 99.781, 99.781
5290, 39.168, 98.687, 99.781, 99.781
5300, 39.168, 98.687, 99.781, 99.781
5310, 39.168, 98.687, 99.781, 99.781
5320, 39.168, 98.687, 99.781, 99.781
5330, 39.168, 98.687, 99.781, 99.781
5340, 39.168, 98.687, 99.781, 99.781
5350, 39.168, 98.687, 99.781, 99.781
5360, 39.168, 98.687, 99.781, 99.781
5370, 39.168, 98.687, 99.781, 99.781
5380, 39.168, 98.687, 99.781, 99.781
5390, 39.168, 98.687, 99.781, 99.781
5400, 39.387, 98.687, 99.781, 99.781
5410, 39.387, 98.687, 99.781, 99.781
5420, 39.387, 98.687, 99.781, 99.781
5430, 39.387, 98.687, 99.781, 99.781
5440, 39.387, 98.687, 99.781, 99.781
5450, 39.387, 98.687, 99.781, 99.781
5460, 39.387, 98.687, 99.781, 99.781
5470, 39.387, 98.687, 99.781, 99.781
5480, 39.387, 98.687, 99.781, 99.781
5490, 39.387, 98.687, 99.781, 99.781
5500, 39.387, 98.687, 99.781, 99.781
5510, 39.387, 98.687, 99.781, 99.781
5520, 39.387, 98.687, 99.781, 99.781
5530, 39.387, 98.687, 99.781, 99.781
5540, 39.387, 98.687, 99.781, 99.781
5550, 39.387, 98.687, 99.781, 99.781
5560, 39.387, 98.687, 99.781, 99.781
5570, 39.387, 98.687, 99.781, 99.781
5580, 39.387, 98.687, 99.781, 99.781
5590, 39.387, 98.687, 99.781, 99.781
5600, 39.387, 98.687, 99.781, 99.781
5610, 39.606, 98.687, 99.781, 99.781
5620, 39.606, 98.687, 99.781, 99.781
5630, 39.606, 98.687, 99.781, 99.781
5640, 39.825, 98.687, 99.781, 99.781
5650, 39.825, 98.687, 99.781, 99.781
5660, 39.825, 98.687, 99.781, 99.781
5670, 39.825, 98.687, 99.781, 99.781
5680, 39.825, 98.687, 99.781, 99.781
5690, 39.825, 98.687, 99.781, 99.781
5700, 39.825, 98.687, 99.781, 99.781
5710, 39.825, 98.687, 99.781, 99.781
5720, 39.825, 98.687, 99.781, 99.781
5730, 39.825, 98.687, 99.781, 99.781
5740, 39.825, 98.687, 99.781, 99.781
5750, 39.825, 98.687, 99.781, 99.781
5760, 40.044, 98.687, 99.781, 99.781
5770, 40.044, 98.687, 99.781, 99.781
5780, 40.044, 98.687, 99.781, 99.781
5790, 40.044, 98.687, 99.781, 99.781
5800, 40.044, 98.687, 99.781, 99.781
5810, 40.044, 98.687, 99.781, 99.781
5820, 40.044, 98.687, 99.781, 99.781
5830, 40.044, 98.687, 99.781, 99.781
5840, 40.044, 98.687, 99.781, 99.781
5850, 40.044, 98.687, 99.781, 99.781
5860, 40.044, 98.687, 99.781, 99.781
5870, 40.044, 98.687, 99.781, 99.781
5880, 40.044, 98.687, 99.781, 99.781
5890, 40.044, 98.687, 99.781, 99.781
5900, 40.044, 98.687, 99.781, 99.781
5910, 40.044, 98.687, 99.781, 99.781
5920, 40.044, 98.687, 99.781, 99.781
5930, 40.044, 98.687, 99.781, 99.781
5940, 40.044, 98.687, 99.781, 100.000
5950, 40.044, 98.687, 99.781, 100.000
5960, 40.044, 98.687, 99.781, 100.000
5970, 40.044, 98.687, 99.781, 100.000
5980, 40.044, 98.687, 99.781, 100.000
5990, 40.044, 98.687, 99.781, 100.000
6000, 40.044, 98.687, 99.781, 100.000
6010, 40.044, 98.687, 99.781, 100.000
6020, 40.044, 98.687, 99.781, 100.000
6030, 40.263, 98.687, 99.781, 100.000
6040, 40.263, 98.687, 99.781, 100.000
6050, 40.263, 98.687, 100.000, 100.000
6060, 40.263, 98.687, 100.000, 100.000
6070, 40.263, 98.687, 100.000, 100.000
6080, 40.263, 98.687, 100.000, 100.000
6090, 40.263, 98.687, 100.000, 100.000
6100, 40.263, 98.687, 100.000, 100.000
6110, 40.263, 98.687, 100.000, 100.000
6120, 40.263, 98.687, 100.000, 100.000
6130, 40.263, 98.687, 100.000, 100.000
6140, 40.263, 98.687, 100.000, 100.000
6150, 40.263, 98.687, 100.000, 100.000
6160, 40.263, 98.687, 100.000, 100.000
6170, 40.263, 98.687, 100.000, 100.000
6180, 40.263, 98.687, 100.000, 100.000
6190, 40.263, 98.687, 100.000, 100.000
6200, 40.263, 98.687, 100.000, 100.000
6210, 40.263, 98.687, 100.000, 100.000
6220, 40.481, 98.687, 100.000, 100.000
6230, 40.481, 98.687, 100.000, 100.000
6240, 40.481, 98.687, 100.000, 100.000
6250, 40.481, 98.687, 100.000, 100.000
6260, 40.481, 98.687, 100.000, 100.000
6270, 40.481, 98.687, 100.000, 100.000
6280, 40.481, 98.687, 100.000, 100.000
6290, 40.481, 98.687, 100.000, 100.000
6300, 40.481, 98.687, 100.000, 100.000
6310, 40.481, 98.687, 100.000, 100.000
6320, 40.481, 98.687, 100.000, 100.000
6330, 40.481, 98.687, 100.000, 100.000
6340, 40.481, 98.687, 100.000, 100.000
6350, 40.700, 98.687, 100.000, 100.000
6360, 40.700, 98.687, 100.000, 100.000
6370, 40.700, 98.687, 100.000, 100.000
6380, 40.700, 98.687, 100.000, 100.000
6390, 40.700, 98.687, 100.000, 100.000
6400, 40.700, 98.687, 100.000, 100.000
6410, 40.700, 98.687, 100.000, 100.000
6420, 40.700, 98.687, 100.000, 100.000
6430, 40.700, 98.687, 100.000, 100.000
6440, 40.700, 98.687, 100.000, 100.000
6450, 40.700, 98.687, 100.000, 100.000
6460, 40.700, 98.687, 100.000, 100.000
6470, 40.700, 98.687, 100.000, 100.000
6480, 40.700, 98.687, 100.000, 100.000
6490, 40.700, 98.687, 100.000, 100.000
6500, 40.700, 98.687, 100.000, 100.000
6510, 40.700, 98.687, 100.000, 100.000
6520, 40.700, 98.687, 100.000, 100.000
6530, 40.700, 98.687, 100.000, 100.000
6540, 40.700, 98.687, 100.000, 100.000
6550, 40.700, 98.687, 100.000, 100.000
6560, 40.700, 98.687, 100.000, 100.000
6570, 40.700, 98.687, 100.000, 100.000
6580, 40.700, 98.687, 100.000, 100.000
6590, 40.919, 98.687, 100.000, 100.000
6600, 40.919, 98.687, 100.000, 100.000
6610, 40.919, 98.687, 100.000, 100.000
6620, 41.138, 98.687, 100.000, 100.000
6630, 41.138, 98.687, 100.000, 100.000
6640, 41.138, 98.687, 100.000, 100.000
6650, 41.138, 98.687, 100.000, 100.000
6660, 41.138, 98.687, 100.000, 100.000
6670, 41.138, 98.687, 100.000, 100.000
6680, 41.138, 98.687, 100.000, 100.000
6690, 41.138, 98.687, 100.000, 100.000
6700, 41.138, 98.687, 100.000, 100.000
6710, 41.138, 98.687, 100.000, 100.000
6720, 41.138, 98.687, 100.000, 100.000
6730, 41.138, 98.687, 100.000, 100.000
6740, 41.138, 98.687, 100.000, 100.000
6750, 41.138, 98.687, 100.000, 100.000
6760, 41.138, 98.687, 100.000, 100.000
6770, 41.138, 98.687, 100.000, 100.000
6780, 41.138, 98.687, 100.000, 100.000
6790, 41.138, 98.687, 100.000, 100.000
6800, 41.138, 98.687, 100.000, 100.000
6810, 41.138, 98.687, 100.000, 100.000
6820, 41.138, 98.687, 100.000, 100.000
6830, 41.138, 98.687, 100.000, 100.000
6840, 41.138, 98.687, 100.000, 100.000
6850, 41.138, 98.687, 100.000, 100.000
6860, 41.138, 98.687, 100.000, 100.000
6870, 41.138, 98.687, 100.000, 100.000
6880, 41.138, 98.687, 100.000, 100.000
6890, 41.138, 98.687, 100.000, 100.000
6900, 41.138, 98.687, 100.000, 100.000
6910, 41.357, 98.687, 100.000, 100.000
6920, 41.357, 98.687, 100.000, 100.000
6930, 41.357, 98.687, 100.000, 100.000
6940, 41.357, 98.687, 100.000, 100.000
6950, 41.357, 98.687, 100.000, 100.000
6960, 41.357, 98.687, 100.000, 100.000
6970, 41.357, 98.687, 100.000, 100.000
6980, 41.357, 98.687, 100.000, 100.000
6990, 41.357, 98.687, 100.000, 100.000
7000, 41.357, 98.687, 100.000, 100.000
7010, 41.357, 98.687, 100.000, 100.000
7020, 41.357, 98.687, 100.000, 100.000
7030, 41.357, 98.687, 100.000, 100.000
7040, 41.357, 98.687, 100.000, 100.000
7050, 41.357, 98.687, 100.000, 100.000
7060, 41.357, 98.687, 100.000, 100.000
7070, 41.575, 98.687, 100.000, 100.000
7080, 41.575, 98.687, 100.000, 100.000
7090, 41.794, 98.687, 100.000, 100.000
7100, 41.794, 98.687, 100.000, 100.000
7110, 41.794, 98.687, 100.000, 100.000
7120, 41.794, 98.687, 100.000, 100.000
7130, 42.013, 98.687, 100.000, 100.000
7140, 42.232, 98.687, 100.000, 100.000
7150, 42.232, 98.687, 100.000, 100.000
7160, 42.232, 98.687, 100.000, 100.000
7170, 42.232, 98.687, 100.000, 100.000
7180, 42.232, 98.687, 100.000, 100.000
7190, 42.232, 98.687, 100.000, 100.000
7200, 42.232, 98.687, 100.000, 100.000
7210, 42.451, 98.687, 100.000, 100.000
7220, 42.451, 98.687, 100.000, 100.000
7230, 42.451, 98.687, 100.000, 100.000
7240, 42.451, 98.687, 100.000, 100.000
7250, 42.451, 98.687, 100.000, 100.000
7260, 42.451, 98.687, 100.000, 100.000
7270, 42.451, 98.687, 100.000, 100.000
7280, 42.451, 98.687, 100.000, 100.000
7290, 42.451, 98.687, 100.000, 100.000
7300, 42.451, 98.687, 100.000, 100.000
7310, 42.451, 98.687, 100.000, 100.000
7320, 42.451, 98.687, 100.000, 100.000
7330, 42.451, 98.687, 100.000, 100.000
7340, 42.451, 98.687, 100.000, 100.000
7350, 42.451, 98.687, 100.000, 100.000
7360, 42.451, 98.687, 100.000, 100.000
7370, 42.451, 98.687, 100.000, 100.000
7380, 42.670, 98.687, 100.000, 100.000
7390, 42.670, 98.687, 100.000, 100.000
7400, 42.670, 98.687, 100.000, 100.000
7410, 42.670, 98.687, 100.000, 100.000
7420, 42.670, 98.687, 100.000, 100.000
7430, 42.670, 98.687, 100.000, 100.000
7440, 42.670, 98.687, 100.000, 100.000
7450, 42.670, 98.687, 100.000, 100.000
7460, 42.670, 98.687, 100.000, 100.000
7470, 42.670, 98.687, 100.000, 100.000
7480, 42.670, 98.687, 100.000, 100.000
7490, 42.670, 98.687, 100.000, 100.000
7500, 42.670, 98.687, 100.000, 100.000
7510, 42.670, 98.687, 100.000, 100.000
7520, 42.670, 98.687, 100.000, 100.000
7530, 42.670, 98.687, 100.000, 100.000
7540, 42.670, 98.687, 100.000, 100.000
7550, 42.670, 98.687, 100.000, 100.000
7560, 42.670, 98.687, 100.000, 100.000
7570, 42.670, 98.687, 100.000, 100.000
7580, 42.670, 98.687, 100.000, 100.000
7590, 42.670, 98.687, 100.000, 100.000
7600, 42.670, 98.687, 100.000, 100.000
7610, 42.670, 98.687, 100.000, 100.000
7620, 42.670, 98.687, 100.000, 100.000
7630, 42.670, 98.687, 100.000, 100.000
7640, 42.670, 98.687, 100.000, 100.000
7650, 42.670, 98.687, 100.000, 100.000
7660, 42.670, 98.687, 100.000, 100.000
7670, 42.670, 98.687, 100.000, 100.000
7680, 42.670, 98.687, 100.000, 100.000
7690, 42.670, 98.687, 100.000, 100.000
7700, 42.670, 98.687, 100.000, 100.000
7710, 42.670, 98.687, 100.000, 100.000
7720, 42.670, 98.687, 100.000, 100.000
7730, 42.670, 98.687, 100.000, 100.000
7740, 42.670, 98.687, 100.000, 100.000
7750, 42.670, 98.687, 100.000, 100.000
7760, 42.670, 98.687, 100.000, 100.000
7770, 42.670, 98.687, 100.000, 100.000
7780, 42.670, 98.687, 100.000, 100.000
7790, 42.670, 98.687, 100.000, 100.000
7800, 42.670, 98.687, 100.000, 100.000
7810, 42.670, 98.687, 100.000, 100.000
7820, 42.670, 98.687, 100.000, 100.000
7830, 42.670, 98.687, 100.000, 100.000
7840, 42.670, 98.687, 100.000, 100.000
7850, 42.670, 98.687, 100.000, 100.000
7860, 42.670, 98.687, 100.000, 100.000
7870, 42.670, 98.687, 100.000, 100.000
7880, 42.670, 98.687, 100.000, 100.000
7890, 42.670, 98.687, 100.000, 100.000
7900, 42.670, 98.687, 100.000, 100.000
7910, 42.670, 98.687, 100.000, 100.000
7920, 42.670, 98.687, 100.000, 100.000
7930, 42.670, 98.687, 100.000, 100.000
7940, 42.670, 98.687, 100.000, 100.000
7950, 42.670, 98.687, 100.000, 100.000
7960, 42.670, 98.687, 100.000, 100.000
7970, 42.670, 98.687, 100.000, 100.000
7980, 42.670, 98.687, 100.000, 100.000
7990, 42.670, 98.687, 100.000, 100.000
8000, 42.670, 98.687, 100.000, 100.000


==> CSV_final/hownet/BERT_IMDB_5000.csv <==
qrs,  PSO,  LSH, Ours-dpp_posterior-pso-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.000, 0.000, 0.000
30, 0.000, 0.000, 0.000, 0.219
40, 0.000, 0.000, 0.219, 0.219
50, 0.000, 0.000, 0.875, 0.875
60, 0.000, 0.000, 1.969, 1.532
70, 0.000, 0.000, 2.626, 2.188
80, 0.000, 0.000, 2.626, 2.845
90, 0.000, 0.438, 3.282, 3.063
100, 0.000, 0.656, 4.158, 3.501
110, 0.000, 1.313, 4.814, 4.814
120, 0.000, 1.751, 5.252, 5.252
130, 0.000, 2.188, 6.127, 6.346
140, 0.000, 2.407, 7.221, 8.315
150, 0.000, 3.063, 8.753, 10.503
160, 0.000, 3.282, 14.004, 15.098
170, 0.000, 3.720, 16.630, 18.162
180, 0.000, 5.470, 17.724, 19.694
190, 0.000, 5.689, 18.381, 22.319
200, 0.000, 7.002, 19.475, 23.414
210, 0.000, 8.315, 19.475, 25.602
220, 0.000, 9.190, 20.350, 27.571
230, 0.000, 10.066, 21.007, 28.009
240, 0.000, 11.379, 21.663, 29.978
250, 0.000, 13.348, 22.976, 33.698
260, 0.000, 16.849, 23.851, 37.418
270, 0.000, 17.724, 24.726, 41.357
280, 0.000, 19.912, 25.821, 44.420
290, 0.000, 21.444, 26.696, 47.702
300, 0.000, 22.101, 28.009, 49.015
310, 0.000, 24.726, 28.446, 51.860
320, 0.000, 26.477, 28.446, 54.267
330, 0.000, 27.352, 29.103, 57.112
340, 0.000, 28.446, 30.416, 57.987
350, 0.000, 30.197, 33.260, 60.613
360, 0.000, 33.479, 35.667, 62.582
370, 0.000, 34.792, 38.293, 65.208
380, 0.000, 36.105, 39.825, 66.958
390, 0.000, 37.856, 42.232, 69.584
400, 0.000, 39.606, 43.982, 70.460
410, 0.000, 41.138, 47.702, 72.429
420, 0.000, 42.232, 48.578, 73.961
430, 0.000, 44.858, 49.891, 74.836
440, 0.000, 46.171, 52.079, 75.274
450, 0.000, 48.140, 54.486, 75.492
460, 0.000, 48.796, 55.580, 76.149
470, 0.438, 49.453, 57.987, 77.024
480, 0.438, 50.109, 59.300, 77.681
490, 0.656, 50.985, 60.613, 78.337
500, 0.656, 52.298, 62.363, 79.212
510, 0.656, 53.173, 63.020, 80.525
520, 0.656, 53.392, 63.676, 81.182
530, 0.875, 54.048, 65.646, 81.838
540, 0.875, 55.361, 66.521, 82.495
550, 0.875, 55.799, 67.177, 82.495
560, 0.875, 56.893, 68.490, 84.245
570, 0.875, 57.549, 68.709, 84.464
580, 0.875, 58.206, 70.460, 84.464
590, 1.094, 59.956, 70.678, 84.902
600, 1.094, 61.707, 70.897, 85.339
610, 1.313, 63.239, 71.335, 86.214
620, 1.313, 64.114, 72.429, 86.433
630, 1.532, 64.551, 73.085, 86.871
640, 1.532, 66.083, 73.742, 87.527
650, 1.532, 68.053, 74.836, 87.965
660, 1.532, 69.584, 75.274, 88.184
670, 1.532, 70.678, 75.711, 88.184
680, 1.751, 71.335, 75.930, 88.403
690, 1.751, 71.991, 76.149, 89.278
700, 1.751, 72.648, 76.805, 89.278
710, 1.969, 72.867, 77.462, 89.278
720, 1.969, 74.179, 77.899, 89.497
730, 2.407, 74.398, 78.118, 90.153
740, 2.407, 74.617, 78.556, 90.372
750, 2.845, 75.055, 79.869, 90.372
760, 3.063, 75.274, 79.869, 90.372
770, 3.282, 75.930, 80.306, 90.810
780, 3.282, 76.149, 80.744, 91.028
790, 3.282, 77.243, 81.182, 91.247
800, 3.501, 77.899, 81.619, 91.466
810, 3.501, 78.337, 82.057, 91.685
820, 3.501, 78.775, 82.276, 91.685
830, 3.501, 79.650, 82.932, 91.904
840, 3.720, 79.650, 83.589, 92.123
850, 3.720, 79.869, 84.026, 92.123
860, 4.158, 81.182, 84.683, 92.123
870, 4.158, 81.400, 84.683, 92.560
880, 4.376, 81.838, 84.902, 92.560
890, 4.595, 81.838, 85.120, 92.560
900, 4.595, 82.057, 85.120, 92.779
910, 4.595, 82.276, 85.120, 92.779
920, 4.595, 82.495, 85.777, 92.779
930, 4.595, 82.495, 85.996, 93.217
940, 4.595, 82.495, 86.214, 93.217
950, 4.595, 82.713, 86.652, 93.217
960, 4.595, 82.932, 87.090, 93.217
970, 4.814, 83.370, 87.527, 93.435
980, 4.814, 84.026, 87.965, 93.435
990, 5.033, 84.245, 88.403, 93.654
1000, 5.033, 84.464, 88.621, 93.654
1010, 5.252, 84.902, 88.840, 93.654
1020, 5.252, 84.902, 88.840, 93.654
1030, 5.470, 85.120, 88.840, 93.873
1040, 5.689, 85.339, 89.497, 94.092
1050, 5.908, 85.558, 90.153, 94.092
1060, 5.908, 86.214, 90.372, 94.092
1070, 6.127, 86.652, 90.372, 94.092
1080, 6.346, 86.871, 90.810, 94.092
1090, 6.346, 87.090, 91.247, 94.311
1100, 6.783, 87.309, 91.466, 94.311
1110, 7.002, 87.527, 92.123, 94.311
1120, 7.221, 87.527, 92.341, 94.311
1130, 7.877, 88.403, 92.560, 94.530
1140, 8.096, 88.621, 92.560, 94.748
1150, 8.315, 89.059, 92.560, 94.967
1160, 8.315, 89.059, 92.779, 94.967
1170, 8.315, 89.278, 92.998, 94.967
1180, 8.315, 89.278, 92.998, 94.967
1190, 8.315, 89.934, 92.998, 94.967
1200, 8.534, 89.934, 92.998, 94.967
1210, 8.534, 90.153, 92.998, 94.967
1220, 8.534, 90.372, 93.217, 94.967
1230, 8.972, 90.591, 93.217, 94.967
1240, 9.409, 90.591, 93.217, 94.967
1250, 9.409, 90.591, 93.435, 94.967
1260, 9.628, 91.028, 93.435, 94.967
1270, 9.628, 91.247, 93.435, 94.967
1280, 10.284, 91.466, 93.435, 94.967
1290, 10.284, 91.685, 93.435, 94.967
1300, 10.284, 91.904, 93.435, 94.967
1310, 10.284, 92.123, 93.654, 94.967
1320, 10.503, 92.123, 93.654, 94.967
1330, 10.503, 92.341, 93.873, 94.967
1340, 10.722, 92.998, 93.873, 95.186
1350, 10.722, 93.217, 94.092, 95.186
1360, 11.160, 93.217, 94.092, 95.186
1370, 11.160, 93.217, 94.311, 95.186
1380, 12.035, 93.217, 94.311, 95.186
1390, 12.254, 93.217, 94.530, 95.186
1400, 12.254, 93.217, 94.748, 95.186
1410, 12.473, 93.435, 94.748, 95.186
1420, 12.691, 93.654, 94.748, 95.186
1430, 12.910, 94.092, 94.748, 95.186
1440, 12.910, 94.092, 94.748, 95.405
1450, 12.910, 94.092, 94.748, 95.405
1460, 12.910, 94.311, 94.967, 95.405
1470, 12.910, 94.311, 94.967, 95.405
1480, 13.129, 94.530, 95.186, 95.405
1490, 13.567, 94.530, 95.186, 95.624
1500, 13.567, 94.530, 95.186, 95.624
1510, 13.786, 94.530, 95.186, 95.624
1520, 13.786, 94.748, 95.186, 95.624
1530, 13.786, 94.748, 95.186, 95.624
1540, 14.004, 94.748, 95.186, 95.624
1550, 14.223, 94.748, 95.186, 95.624
1560, 14.661, 94.967, 95.186, 95.624
1570, 15.098, 94.967, 95.186, 95.624
1580, 15.098, 94.967, 95.186, 95.624
1590, 15.098, 95.186, 95.186, 95.624
1600, 15.317, 95.186, 95.186, 95.842
1610, 15.536, 95.186, 95.186, 95.842
1620, 15.755, 95.186, 95.405, 96.061
1630, 15.755, 95.186, 95.405, 96.280
1640, 15.974, 95.186, 95.405, 96.499
1650, 15.974, 95.186, 95.405, 96.499
1660, 16.193, 95.186, 95.405, 96.499
1670, 16.193, 95.186, 95.405, 96.718
1680, 16.411, 95.186, 95.405, 96.718
1690, 17.068, 95.405, 95.405, 96.937
1700, 17.068, 95.405, 95.624, 97.155
1710, 17.505, 95.405, 95.624, 97.155
1720, 18.162, 95.405, 95.624, 97.155
1730, 18.162, 95.405, 95.624, 97.155
1740, 18.381, 95.405, 95.624, 97.155
1750, 18.818, 95.405, 95.624, 97.155
1760, 19.037, 95.624, 95.842, 97.155
1770, 19.037, 95.624, 95.842, 97.155
1780, 19.256, 95.624, 95.842, 97.155
1790, 19.256, 95.624, 95.842, 97.155
1800, 19.256, 95.624, 95.842, 97.155
1810, 19.694, 95.624, 95.842, 97.155
1820, 19.694, 95.624, 96.061, 97.155
1830, 19.912, 95.624, 96.061, 97.155
1840, 20.131, 95.624, 96.061, 97.374
1850, 20.350, 95.624, 96.061, 97.593
1860, 20.569, 95.624, 96.280, 97.593
1870, 20.788, 95.842, 96.280, 97.593
1880, 21.007, 96.061, 96.499, 97.593
1890, 21.007, 96.061, 96.499, 97.812
1900, 21.225, 96.061, 96.499, 97.812
1910, 21.225, 96.061, 96.499, 97.812
1920, 21.444, 96.280, 96.499, 97.812
1930, 21.444, 96.280, 96.499, 97.812
1940, 21.444, 96.499, 96.499, 98.031
1950, 21.444, 96.718, 96.499, 98.031
1960, 21.882, 96.718, 96.718, 98.031
1970, 21.882, 96.718, 96.937, 98.031
1980, 22.101, 96.718, 96.937, 98.031
1990, 22.101, 96.718, 96.937, 98.031
2000, 22.319, 96.718, 96.937, 98.031
2010, 22.319, 96.937, 96.937, 98.031
2020, 22.976, 97.155, 96.937, 98.031
2030, 22.976, 97.155, 96.937, 98.031
2040, 23.195, 97.155, 96.937, 98.031
2050, 23.414, 97.155, 97.155, 98.249
2060, 23.414, 97.155, 97.155, 98.249
2070, 23.632, 97.155, 97.155, 98.249
2080, 24.070, 97.155, 97.155, 98.249
2090, 24.289, 97.155, 97.155, 98.468
2100, 24.508, 97.155, 97.155, 98.687
2110, 24.726, 97.155, 97.155, 98.687
2120, 24.726, 97.155, 97.155, 98.687
2130, 24.726, 97.155, 97.374, 98.687
2140, 24.726, 97.155, 97.374, 98.687
2150, 24.726, 97.155, 97.374, 98.687
2160, 24.726, 97.155, 97.374, 98.687
2170, 24.945, 97.155, 97.374, 98.687
2180, 24.945, 97.155, 97.374, 98.687
2190, 25.383, 97.155, 97.374, 98.687
2200, 25.383, 97.155, 97.593, 98.687
2210, 25.383, 97.155, 97.593, 98.687
2220, 25.602, 97.155, 97.593, 98.687
2230, 25.821, 97.155, 97.812, 98.687
2240, 25.821, 97.155, 97.812, 98.687
2250, 25.821, 97.155, 97.812, 98.687
2260, 25.821, 97.155, 98.031, 98.906
2270, 25.821, 97.155, 98.031, 98.906
2280, 26.039, 97.155, 98.031, 98.906
2290, 26.258, 97.155, 98.031, 98.906
2300, 26.258, 97.155, 98.031, 98.906
2310, 26.258, 97.155, 98.249, 98.906
2320, 26.477, 97.155, 98.249, 98.906
2330, 26.696, 97.155, 98.249, 98.906
2340, 26.915, 97.155, 98.249, 99.125
2350, 26.915, 97.155, 98.249, 99.125
2360, 26.915, 97.155, 98.249, 99.125
2370, 26.915, 97.155, 98.249, 99.125
2380, 27.133, 97.374, 98.468, 99.125
2390, 27.352, 97.374, 98.468, 99.125
2400, 27.571, 97.374, 98.468, 99.125
2410, 27.571, 97.374, 98.687, 99.125
2420, 27.790, 97.374, 98.687, 99.125
2430, 27.790, 97.374, 98.687, 99.125
2440, 27.790, 97.374, 98.687, 99.125
2450, 28.009, 97.374, 98.687, 99.125
2460, 28.228, 97.374, 98.687, 99.125
2470, 28.228, 97.374, 98.687, 99.125
2480, 28.446, 97.374, 98.687, 99.125
2490, 28.446, 97.374, 98.687, 99.125
2500, 28.665, 97.374, 98.687, 99.125
2510, 28.665, 97.374, 98.687, 99.125
2520, 28.665, 97.374, 98.687, 99.125
2530, 28.665, 97.593, 98.687, 99.125
2540, 28.665, 97.593, 98.687, 99.125
2550, 28.665, 97.593, 98.687, 99.125
2560, 28.665, 97.593, 98.687, 99.125
2570, 28.665, 97.593, 98.687, 99.125
2580, 28.665, 97.593, 98.687, 99.125
2590, 28.665, 97.593, 98.687, 99.125
2600, 28.665, 97.593, 98.687, 99.125
2610, 28.665, 97.593, 98.687, 99.125
2620, 28.665, 97.593, 98.906, 99.125
2630, 28.665, 97.593, 98.906, 99.125
2640, 28.665, 97.593, 98.906, 99.125
2650, 28.665, 97.593, 98.906, 99.125
2660, 28.665, 97.593, 98.906, 99.125
2670, 28.665, 97.593, 98.906, 99.125
2680, 28.665, 97.593, 99.125, 99.125
2690, 28.665, 97.593, 99.125, 99.125
2700, 28.665, 97.593, 99.125, 99.125
2710, 28.665, 97.593, 99.125, 99.125
2720, 28.665, 97.593, 99.125, 99.125
2730, 28.665, 97.593, 99.125, 99.125
2740, 28.665, 97.593, 99.125, 99.125
2750, 29.103, 97.593, 99.125, 99.125
2760, 29.103, 97.593, 99.125, 99.125
2770, 29.103, 97.593, 99.125, 99.125
2780, 29.322, 97.593, 99.125, 99.125
2790, 29.540, 97.593, 99.125, 99.125
2800, 29.540, 97.593, 99.125, 99.125
2810, 29.540, 97.593, 99.125, 99.125
2820, 29.759, 97.593, 99.125, 99.125
2830, 29.978, 97.593, 99.125, 99.125
2840, 29.978, 97.593, 99.125, 99.125
2850, 29.978, 97.593, 99.125, 99.125
2860, 29.978, 97.593, 99.125, 99.125
2870, 30.853, 97.593, 99.125, 99.125
2880, 30.853, 97.593, 99.125, 99.125
2890, 30.853, 97.593, 99.125, 99.125
2900, 30.853, 97.593, 99.125, 99.125
2910, 30.853, 97.593, 99.125, 99.125
2920, 31.072, 97.593, 99.125, 99.125
2930, 31.291, 97.593, 99.125, 99.125
2940, 31.291, 97.593, 99.125, 99.125
2950, 31.291, 97.593, 99.125, 99.125
2960, 31.291, 97.593, 99.125, 99.125
2970, 31.510, 97.593, 99.125, 99.125
2980, 31.510, 97.593, 99.125, 99.125
2990, 31.510, 97.593, 99.125, 99.125
3000, 31.510, 97.593, 99.125, 99.125
3010, 31.510, 97.593, 99.125, 99.125
3020, 31.947, 97.593, 99.125, 99.125
3030, 31.947, 97.593, 99.125, 99.125
3040, 31.947, 97.593, 99.125, 99.125
3050, 31.947, 97.593, 99.125, 99.125
3060, 31.947, 97.593, 99.125, 99.125
3070, 31.947, 97.593, 99.125, 99.125
3080, 32.166, 97.593, 99.125, 99.125
3090, 32.166, 97.812, 99.125, 99.125
3100, 32.385, 97.812, 99.125, 99.125
3110, 32.385, 97.812, 99.125, 99.125
3120, 32.385, 97.812, 99.125, 99.125
3130, 32.604, 97.812, 99.125, 99.125
3140, 32.604, 97.812, 99.125, 99.344
3150, 32.604, 97.812, 99.125, 99.344
3160, 32.823, 97.812, 99.125, 99.344
3170, 32.823, 97.812, 99.125, 99.344
3180, 32.823, 97.812, 99.125, 99.344
3190, 32.823, 97.812, 99.125, 99.344
3200, 33.042, 97.812, 99.125, 99.344
3210, 33.042, 97.812, 99.125, 99.344
3220, 33.042, 97.812, 99.125, 99.344
3230, 33.042, 97.812, 99.125, 99.344
3240, 33.042, 97.812, 99.125, 99.344
3250, 33.042, 97.812, 99.125, 99.344
3260, 33.042, 97.812, 99.125, 99.344
3270, 33.042, 97.812, 99.125, 99.344
3280, 33.042, 97.812, 99.125, 99.344
3290, 33.042, 97.812, 99.125, 99.344
3300, 33.260, 97.812, 99.125, 99.344
3310, 33.260, 97.812, 99.125, 99.344
3320, 33.260, 97.812, 99.125, 99.344
3330, 33.260, 97.812, 99.125, 99.344
3340, 33.479, 97.812, 99.125, 99.344
3350, 33.479, 97.812, 99.125, 99.344
3360, 33.479, 97.812, 99.125, 99.344
3370, 33.479, 97.812, 99.344, 99.344
3380, 33.479, 97.812, 99.344, 99.344
3390, 33.479, 98.031, 99.344, 99.344
3400, 33.479, 98.031, 99.344, 99.344
3410, 33.479, 98.031, 99.344, 99.344
3420, 33.479, 98.031, 99.344, 99.344
3430, 33.917, 98.031, 99.344, 99.344
3440, 34.136, 98.031, 99.344, 99.344
3450, 34.354, 98.031, 99.344, 99.344
3460, 34.354, 98.031, 99.344, 99.562
3470, 34.354, 98.031, 99.344, 99.562
3480, 34.354, 98.031, 99.344, 99.562
3490, 34.354, 98.031, 99.344, 99.562
3500, 34.354, 98.031, 99.344, 99.562
3510, 34.354, 98.031, 99.344, 99.562
3520, 34.573, 98.031, 99.344, 99.562
3530, 34.573, 98.031, 99.344, 99.562
3540, 34.573, 98.249, 99.344, 99.562
3550, 34.573, 98.249, 99.344, 99.562
3560, 34.573, 98.249, 99.562, 99.562
3570, 34.573, 98.249, 99.562, 99.562
3580, 34.573, 98.249, 99.562, 99.562
3590, 34.573, 98.249, 99.562, 99.562
3600, 34.792, 98.249, 99.562, 99.562
3610, 34.792, 98.249, 99.562, 99.562
3620, 34.792, 98.249, 99.562, 99.562
3630, 34.792, 98.249, 99.562, 99.562
3640, 34.792, 98.249, 99.562, 99.562
3650, 34.792, 98.249, 99.562, 99.562
3660, 34.792, 98.249, 99.562, 99.562
3670, 34.792, 98.249, 99.562, 99.562
3680, 35.011, 98.249, 99.562, 99.562
3690, 35.011, 98.249, 99.562, 99.562
3700, 35.011, 98.249, 99.562, 99.562
3710, 35.011, 98.249, 99.562, 99.562
3720, 35.011, 98.249, 99.781, 99.562
3730, 35.011, 98.249, 99.781, 99.562
3740, 35.011, 98.249, 99.781, 99.562
3750, 35.011, 98.249, 99.781, 99.562
3760, 35.011, 98.249, 99.781, 99.562
3770, 35.011, 98.249, 99.781, 99.562
3780, 35.011, 98.249, 99.781, 99.562
3790, 35.011, 98.249, 99.781, 99.562
3800, 35.011, 98.249, 99.781, 99.562
3810, 35.011, 98.249, 99.781, 99.562
3820, 35.011, 98.249, 99.781, 99.562
3830, 35.011, 98.249, 99.781, 99.562
3840, 35.011, 98.249, 99.781, 99.562
3850, 35.011, 98.249, 99.781, 99.562
3860, 35.011, 98.249, 99.781, 99.562
3870, 35.230, 98.249, 99.781, 99.562
3880, 35.230, 98.249, 99.781, 99.562
3890, 35.230, 98.249, 99.781, 99.562
3900, 35.230, 98.249, 99.781, 99.562
3910, 35.230, 98.249, 99.781, 99.562
3920, 35.230, 98.249, 99.781, 99.562
3930, 35.230, 98.249, 99.781, 99.562
3940, 35.230, 98.249, 99.781, 99.562
3950, 35.230, 98.249, 99.781, 99.562
3960, 35.230, 98.249, 99.781, 99.562
3970, 35.230, 98.249, 99.781, 99.562
3980, 35.230, 98.249, 99.781, 99.562
3990, 35.230, 98.249, 99.781, 99.562
4000, 35.230, 98.249, 99.781, 99.562
4010, 35.230, 98.249, 99.781, 99.562
4020, 35.230, 98.249, 99.781, 99.562
4030, 35.230, 98.249, 99.781, 99.562
4040, 35.230, 98.249, 99.781, 99.562
4050, 35.230, 98.249, 99.781, 99.562
4060, 35.449, 98.249, 99.781, 99.562
4070, 35.667, 98.249, 99.781, 99.562
4080, 35.667, 98.249, 99.781, 99.562
4090, 35.886, 98.249, 99.781, 99.562
4100, 35.886, 98.249, 99.781, 99.562
4110, 36.105, 98.249, 99.781, 99.562
4120, 36.105, 98.249, 99.781, 99.562
4130, 36.324, 98.249, 99.781, 99.562
4140, 36.324, 98.249, 99.781, 99.562
4150, 36.324, 98.249, 99.781, 99.562
4160, 36.324, 98.249, 99.781, 99.562
4170, 36.324, 98.249, 99.781, 99.562
4180, 36.324, 98.249, 99.781, 99.562
4190, 36.324, 98.249, 99.781, 99.562
4200, 36.324, 98.249, 99.781, 99.562
4210, 36.543, 98.249, 99.781, 99.562
4220, 36.543, 98.249, 99.781, 99.562
4230, 36.543, 98.249, 99.781, 99.562
4240, 36.543, 98.249, 99.781, 99.562
4250, 36.543, 98.249, 99.781, 99.562
4260, 36.543, 98.249, 99.781, 99.562
4270, 36.543, 98.249, 99.781, 99.562
4280, 36.543, 98.249, 99.781, 99.562
4290, 36.543, 98.249, 99.781, 99.562
4300, 36.761, 98.249, 99.781, 99.562
4310, 36.761, 98.249, 99.781, 99.562
4320, 36.761, 98.468, 99.781, 99.562
4330, 36.980, 98.468, 99.781, 99.562
4340, 36.980, 98.468, 99.781, 99.562
4350, 36.980, 98.468, 99.781, 99.562
4360, 36.980, 98.468, 99.781, 99.562
4370, 36.980, 98.468, 99.781, 99.562
4380, 37.199, 98.468, 99.781, 99.562
4390, 37.199, 98.468, 99.781, 99.562
4400, 37.199, 98.468, 99.781, 99.562
4410, 37.199, 98.468, 99.781, 99.562
4420, 37.199, 98.468, 99.781, 99.562
4430, 37.637, 98.468, 99.781, 99.562
4440, 37.637, 98.468, 99.781, 99.562
4450, 37.637, 98.468, 99.781, 99.562
4460, 37.637, 98.468, 99.781, 99.562
4470, 37.637, 98.468, 99.781, 99.562
4480, 37.637, 98.468, 99.781, 99.562
4490, 37.637, 98.468, 99.781, 99.562
4500, 37.637, 98.468, 99.781, 99.562
4510, 37.637, 98.468, 99.781, 99.562
4520, 37.637, 98.468, 99.781, 99.562
4530, 37.637, 98.468, 99.781, 99.562
4540, 37.637, 98.468, 99.781, 99.562
4550, 37.637, 98.468, 99.781, 99.562
4560, 37.637, 98.468, 99.781, 99.562
4570, 37.637, 98.468, 99.781, 99.562
4580, 37.637, 98.468, 99.781, 99.562
4590, 37.637, 98.468, 99.781, 99.562
4600, 37.637, 98.468, 99.781, 99.562
4610, 37.637, 98.468, 99.781, 99.562
4620, 37.856, 98.468, 99.781, 99.562
4630, 37.856, 98.468, 99.781, 99.562
4640, 37.856, 98.468, 99.781, 99.562
4650, 37.856, 98.468, 99.781, 99.562
4660, 37.856, 98.687, 99.781, 99.562
4670, 37.856, 98.687, 99.781, 99.562
4680, 37.856, 98.687, 99.781, 99.562
4690, 37.856, 98.687, 99.781, 99.562
4700, 37.856, 98.687, 99.781, 99.562
4710, 37.856, 98.687, 99.781, 99.562
4720, 37.856, 98.687, 99.781, 99.562
4730, 37.856, 98.687, 99.781, 99.562
4740, 37.856, 98.687, 99.781, 99.562
4750, 37.856, 98.687, 99.781, 99.562
4760, 37.856, 98.687, 99.781, 99.562
4770, 37.856, 98.687, 99.781, 99.562
4780, 37.856, 98.687, 99.781, 99.562
4790, 37.856, 98.687, 99.781, 99.562
4800, 37.856, 98.687, 99.781, 99.562
4810, 37.856, 98.687, 99.781, 99.562
4820, 37.856, 98.687, 99.781, 99.562
4830, 38.074, 98.687, 99.781, 99.562
4840, 38.074, 98.687, 99.781, 99.562
4850, 38.293, 98.687, 99.781, 99.562
4860, 38.293, 98.687, 99.781, 99.562
4870, 38.293, 98.687, 99.781, 99.562
4880, 38.293, 98.687, 99.781, 99.562
4890, 38.293, 98.687, 99.781, 99.562
4900, 38.293, 98.687, 99.781, 99.562
4910, 38.293, 98.687, 99.781, 99.562
4920, 38.293, 98.687, 99.781, 99.562
4930, 38.512, 98.687, 99.781, 99.562
4940, 38.512, 98.687, 99.781, 99.562
4950, 38.512, 98.687, 99.781, 99.562
4960, 38.512, 98.687, 99.781, 99.562
4970, 38.512, 98.687, 99.781, 99.562
4980, 38.512, 98.687, 99.781, 99.562
4990, 38.731, 98.687, 99.781, 99.562
5000, 38.950, 98.687, 99.781, 99.562


==> CSV_final/hownet/BERT_MNLI_340.csv <==
qrs,  PSO-pre,  LSH-pre, Ours-dpp_posterior-pso-pre-hhug, Ours-dpp_posterior-lsh-pre-twelv
0, 0.000, 0.000, 0.000, 0.000
10, 2.059, 1.602, 17.620, 17.849
20, 4.348, 9.153, 42.563, 44.851
30, 9.840, 21.739, 56.064, 56.293
40, 13.959, 34.554, 59.268, 59.954
50, 19.451, 46.453, 62.243, 62.929
60, 24.714, 55.606, 65.217, 66.362
70, 29.748, 61.785, 66.362, 71.396
80, 32.265, 65.217, 67.735, 73.913
90, 37.529, 69.108, 69.108, 77.803
100, 40.275, 71.854, 70.481, 79.405
110, 43.707, 73.455, 72.082, 80.778
120, 47.140, 74.371, 72.769, 81.693
130, 49.657, 75.057, 72.998, 82.380
140, 51.487, 76.430, 73.455, 82.609
150, 53.547, 77.346, 73.455, 82.609
160, 55.835, 78.032, 74.371, 82.838
170, 57.666, 78.261, 74.828, 83.524
180, 59.725, 79.634, 75.744, 83.982
190, 60.183, 80.320, 77.117, 83.982
200, 61.785, 81.465, 78.032, 83.982
210, 62.700, 81.693, 78.947, 83.982
220, 64.073, 81.922, 80.320, 83.982
230, 65.446, 82.151, 81.236, 83.982
240, 66.590, 82.380, 81.465, 83.982
250, 67.506, 82.380, 81.465, 83.982
260, 67.963, 82.609, 81.693, 83.982
270, 68.879, 82.838, 82.380, 83.982
280, 69.108, 82.838, 82.609, 83.982
290, 70.023, 82.838, 82.838, 83.982
300, 71.167, 82.838, 82.838, 83.982
310, 72.311, 82.838, 83.295, 83.982
320, 72.311, 82.838, 83.295, 83.982
330, 72.769, 82.838, 83.295, 83.982
340, 72.998, 83.066, 83.982, 83.982

==> CSV_final/hownet/BERT_MNLI_5000.csv <==
qrs,  PSO-pre,  LSH-pre, Ours-dpp_posterior-pso-pre-hhug, Ours-dpp_posterior-lsh-pre-twelv
0, 0.000, 0.000, 0.000, 0.000
10, 2.059, 1.602, 17.620, 17.849
20, 4.348, 9.153, 42.563, 44.851
30, 9.840, 21.739, 56.064, 56.293
40, 13.959, 34.554, 59.268, 59.954
50, 19.451, 46.453, 62.243, 62.929
60, 24.714, 55.606, 65.217, 66.362
70, 29.748, 61.785, 66.362, 71.396
80, 32.265, 65.217, 67.735, 73.913
90, 37.529, 69.108, 69.108, 77.803
100, 40.275, 71.854, 70.481, 79.405
110, 43.707, 73.455, 72.082, 80.778
120, 47.140, 74.371, 72.769, 81.693
130, 49.657, 75.057, 72.998, 82.380
140, 51.487, 76.430, 73.455, 82.609
150, 53.547, 77.346, 73.455, 82.609
160, 55.835, 78.032, 74.371, 82.838
170, 57.666, 78.261, 74.828, 83.524
180, 59.725, 79.634, 75.744, 83.982
190, 60.183, 80.320, 77.117, 83.982
200, 61.785, 81.465, 78.032, 83.982
210, 62.700, 81.693, 78.947, 83.982
220, 64.073, 81.922, 80.320, 83.982
230, 65.446, 82.151, 81.236, 83.982
240, 66.590, 82.380, 81.465, 83.982
250, 67.506, 82.380, 81.465, 83.982
260, 67.963, 82.609, 81.693, 83.982
270, 68.879, 82.838, 82.380, 83.982
280, 69.108, 82.838, 82.609, 83.982
290, 70.023, 82.838, 82.838, 83.982
300, 71.167, 82.838, 82.838, 83.982
310, 72.311, 82.838, 83.295, 83.982
320, 72.311, 82.838, 83.295, 83.982
330, 72.769, 82.838, 83.295, 83.982
340, 72.998, 83.066, 83.982, 83.982
350, 72.998, 83.066, 84.211, 83.982
360, 73.227, 83.066, 84.439, 83.982
370, 73.684, 83.066, 84.897, 83.982
380, 73.684, 83.066, 84.897, 83.982
390, 73.913, 83.066, 84.897, 83.982
400, 73.913, 83.066, 84.897, 83.982
410, 73.913, 83.066, 84.897, 83.982
420, 74.371, 83.066, 84.897, 83.982
430, 74.600, 83.066, 84.897, 83.982
440, 74.600, 83.066, 84.897, 83.982
450, 74.600, 83.066, 85.126, 83.982
460, 75.057, 83.066, 85.126, 83.982
470, 75.057, 83.066, 85.126, 83.982
480, 75.057, 83.066, 85.126, 83.982
490, 75.057, 83.066, 85.126, 83.982
500, 75.057, 83.066, 85.355, 83.982
510, 75.057, 83.066, 85.355, 83.982
520, 75.057, 83.066, 85.355, 83.982
530, 75.057, 83.066, 85.355, 83.982
540, 75.286, 83.066, 85.355, 83.982
550, 75.515, 83.066, 85.355, 83.982
560, 75.515, 83.066, 85.355, 83.982
570, 75.744, 83.066, 85.355, 83.982
580, 75.744, 83.066, 85.355, 83.982
590, 75.744, 83.066, 85.355, 83.982
600, 75.973, 83.066, 85.355, 83.982
610, 75.973, 83.066, 85.355, 83.982
620, 76.201, 83.066, 85.355, 83.982
630, 76.430, 83.066, 85.355, 83.982
640, 76.430, 83.066, 85.355, 83.982
650, 76.659, 83.066, 85.355, 83.982
660, 76.888, 83.066, 85.355, 83.982
670, 76.888, 83.066, 85.355, 83.982
680, 76.888, 83.066, 85.355, 83.982
690, 76.888, 83.066, 85.355, 83.982
700, 77.117, 83.066, 85.355, 83.982
710, 77.346, 83.066, 85.355, 83.982
720, 77.574, 83.066, 85.355, 83.982
730, 77.574, 83.066, 85.355, 83.982
740, 77.803, 83.066, 85.355, 83.982
750, 77.803, 83.066, 85.584, 83.982
760, 77.803, 83.066, 85.584, 83.982
770, 77.803, 83.066, 85.584, 83.982
780, 77.803, 83.066, 85.584, 83.982
790, 77.803, 83.066, 85.584, 83.982
800, 77.803, 83.066, 85.584, 83.982
810, 77.803, 83.066, 85.584, 83.982
820, 77.803, 83.066, 85.584, 83.982
830, 77.803, 83.066, 85.584, 83.982
840, 77.803, 83.066, 85.584, 83.982
850, 78.032, 83.066, 85.584, 83.982
860, 78.032, 83.066, 85.584, 83.982
870, 78.261, 83.066, 85.584, 83.982
880, 78.261, 83.066, 85.584, 83.982
890, 78.490, 83.066, 85.584, 83.982
900, 78.490, 83.066, 85.584, 83.982
910, 78.490, 83.066, 85.584, 83.982
920, 78.490, 83.066, 85.584, 83.982
930, 78.490, 83.066, 85.584, 83.982
940, 78.719, 83.066, 85.584, 83.982
950, 78.719, 83.066, 85.584, 83.982
960, 78.719, 83.066, 85.584, 83.982
970, 78.947, 83.066, 85.584, 83.982
980, 79.176, 83.066, 85.584, 83.982
990, 79.176, 83.066, 85.584, 83.982
1000, 79.176, 83.066, 85.584, 83.982
1010, 79.405, 83.066, 85.584, 83.982
1020, 79.634, 83.066, 85.584, 83.982
1030, 79.863, 83.066, 85.584, 83.982
1040, 79.863, 83.066, 85.584, 83.982
1050, 79.863, 83.066, 85.584, 83.982
1060, 80.092, 83.066, 85.584, 83.982
1070, 80.320, 83.066, 85.584, 83.982
1080, 80.320, 83.066, 85.584, 83.982
1090, 80.320, 83.066, 85.584, 83.982
1100, 80.549, 83.066, 85.584, 83.982
1110, 80.549, 83.066, 85.584, 83.982
1120, 80.549, 83.066, 85.584, 83.982
1130, 80.549, 83.066, 85.584, 83.982
1140, 80.778, 83.066, 85.584, 83.982
1150, 81.007, 83.066, 85.584, 83.982
1160, 81.007, 83.066, 85.584, 83.982
1170, 81.007, 83.066, 85.584, 83.982
1180, 81.007, 83.066, 85.584, 83.982
1190, 81.007, 83.066, 85.584, 83.982
1200, 81.236, 83.066, 85.584, 83.982
1210, 81.236, 83.066, 85.584, 83.982
1220, 81.465, 83.066, 85.584, 83.982
1230, 81.465, 83.066, 85.584, 83.982
1240, 81.465, 83.066, 85.584, 83.982
1250, 81.465, 83.066, 85.584, 83.982
1260, 81.465, 83.066, 85.584, 83.982
1270, 81.465, 83.066, 85.584, 83.982
1280, 81.465, 83.066, 85.584, 83.982
1290, 81.465, 83.066, 85.584, 83.982
1300, 81.465, 83.066, 85.584, 83.982
1310, 81.465, 83.066, 85.584, 83.982
1320, 81.465, 83.066, 85.584, 83.982
1330, 81.693, 83.066, 85.584, 83.982
1340, 81.693, 83.066, 85.584, 83.982
1350, 81.693, 83.066, 85.584, 83.982
1360, 81.922, 83.066, 85.584, 83.982
1370, 81.922, 83.066, 85.584, 83.982
1380, 81.922, 83.066, 85.584, 83.982
1390, 81.922, 83.066, 85.584, 83.982
1400, 81.922, 83.066, 85.584, 83.982
1410, 81.922, 83.066, 85.584, 83.982
1420, 81.922, 83.066, 85.584, 83.982
1430, 82.151, 83.066, 85.584, 83.982
1440, 82.151, 83.066, 85.584, 83.982
1450, 82.151, 83.066, 85.584, 83.982
1460, 82.151, 83.066, 85.584, 83.982
1470, 82.151, 83.066, 85.584, 83.982
1480, 82.151, 83.066, 85.584, 83.982
1490, 82.151, 83.066, 85.584, 83.982
1500, 82.151, 83.066, 85.584, 83.982
1510, 82.151, 83.066, 85.584, 83.982
1520, 82.380, 83.066, 85.584, 83.982
1530, 82.380, 83.066, 85.584, 83.982
1540, 82.380, 83.066, 85.584, 83.982
1550, 82.380, 83.066, 85.584, 83.982
1560, 82.380, 83.066, 85.584, 83.982
1570, 82.380, 83.066, 85.584, 83.982
1580, 82.380, 83.066, 85.584, 83.982
1590, 82.380, 83.066, 85.584, 83.982
1600, 82.380, 83.066, 85.584, 83.982
1610, 82.609, 83.066, 85.584, 83.982
1620, 82.609, 83.066, 85.584, 83.982
1630, 82.609, 83.066, 85.584, 83.982
1640, 82.609, 83.066, 85.584, 83.982
1650, 82.609, 83.066, 85.584, 83.982
1660, 82.609, 83.066, 85.584, 83.982
1670, 82.609, 83.066, 85.584, 83.982
1680, 82.609, 83.066, 85.584, 83.982
1690, 82.609, 83.066, 85.584, 83.982
1700, 82.609, 83.066, 85.584, 83.982
1710, 82.838, 83.066, 85.584, 83.982
1720, 82.838, 83.066, 85.584, 83.982
1730, 82.838, 83.066, 85.584, 83.982
1740, 82.838, 83.066, 85.584, 83.982
1750, 82.838, 83.066, 85.584, 83.982
1760, 82.838, 83.066, 85.584, 83.982
1770, 82.838, 83.066, 85.584, 83.982
1780, 82.838, 83.066, 85.584, 83.982
1790, 82.838, 83.066, 85.584, 83.982
1800, 82.838, 83.066, 85.584, 83.982
1810, 82.838, 83.066, 85.584, 83.982
1820, 82.838, 83.066, 85.584, 83.982
1830, 82.838, 83.066, 85.584, 83.982
1840, 82.838, 83.066, 85.584, 83.982
1850, 83.066, 83.066, 85.584, 83.982
1860, 83.066, 83.066, 85.584, 83.982
1870, 83.295, 83.066, 85.584, 83.982
1880, 83.295, 83.066, 85.584, 83.982
1890, 83.295, 83.066, 85.584, 83.982
1900, 83.295, 83.066, 85.584, 83.982
1910, 83.295, 83.066, 85.584, 83.982
1920, 83.295, 83.066, 85.584, 83.982
1930, 83.295, 83.066, 85.584, 83.982
1940, 83.295, 83.066, 85.584, 83.982
1950, 83.295, 83.066, 85.584, 83.982
1960, 83.295, 83.066, 85.584, 83.982
1970, 83.295, 83.066, 85.584, 83.982
1980, 83.295, 83.066, 85.584, 83.982
1990, 83.295, 83.066, 85.584, 83.982
2000, 83.295, 83.066, 85.584, 83.982
2010, 83.295, 83.066, 85.584, 83.982
2020, 83.295, 83.066, 85.584, 83.982
2030, 83.295, 83.066, 85.584, 83.982
2040, 83.295, 83.066, 85.584, 83.982
2050, 83.295, 83.066, 85.584, 83.982
2060, 83.295, 83.066, 85.584, 83.982
2070, 83.295, 83.066, 85.584, 83.982
2080, 83.295, 83.066, 85.584, 83.982
2090, 83.295, 83.066, 85.584, 83.982
2100, 83.295, 83.066, 85.584, 83.982
2110, 83.295, 83.066, 85.584, 83.982
2120, 83.295, 83.066, 85.584, 83.982
2130, 83.295, 83.066, 85.584, 83.982
2140, 83.295, 83.066, 85.584, 83.982
2150, 83.295, 83.066, 85.584, 83.982
2160, 83.295, 83.066, 85.584, 83.982
2170, 83.295, 83.066, 85.584, 83.982
2180, 83.295, 83.066, 85.584, 83.982
2190, 83.295, 83.066, 85.584, 83.982
2200, 83.295, 83.066, 85.584, 83.982
2210, 83.524, 83.066, 85.584, 83.982
2220, 83.524, 83.066, 85.584, 83.982
2230, 83.524, 83.066, 85.584, 83.982
2240, 83.524, 83.066, 85.584, 83.982
2250, 83.524, 83.066, 85.584, 83.982
2260, 83.524, 83.066, 85.584, 83.982
2270, 83.524, 83.066, 85.584, 83.982
2280, 83.524, 83.066, 85.584, 83.982
2290, 83.753, 83.066, 85.584, 83.982
2300, 83.753, 83.066, 85.584, 83.982
2310, 83.753, 83.066, 85.584, 83.982
2320, 83.753, 83.066, 85.584, 83.982
2330, 83.753, 83.066, 85.584, 83.982
2340, 83.982, 83.066, 85.584, 83.982
2350, 83.982, 83.066, 85.584, 83.982
2360, 83.982, 83.066, 85.584, 83.982
2370, 83.982, 83.066, 85.584, 83.982
2380, 83.982, 83.066, 85.584, 83.982
2390, 83.982, 83.066, 85.584, 83.982
2400, 83.982, 83.066, 85.584, 83.982
2410, 83.982, 83.066, 85.584, 83.982
2420, 83.982, 83.066, 85.584, 83.982
2430, 83.982, 83.066, 85.584, 83.982
2440, 83.982, 83.066, 85.584, 83.982
2450, 83.982, 83.066, 85.584, 83.982
2460, 83.982, 83.066, 85.584, 83.982
2470, 83.982, 83.066, 85.584, 83.982
2480, 83.982, 83.066, 85.584, 83.982
2490, 83.982, 83.066, 85.584, 83.982
2500, 83.982, 83.066, 85.584, 83.982
2510, 84.211, 83.066, 85.584, 83.982
2520, 84.211, 83.066, 85.584, 83.982
2530, 84.439, 83.066, 85.584, 83.982
2540, 84.668, 83.066, 85.584, 83.982
2550, 84.668, 83.066, 85.584, 83.982
2560, 84.668, 83.066, 85.584, 83.982
2570, 84.668, 83.066, 85.584, 83.982
2580, 84.668, 83.066, 85.584, 83.982
2590, 84.668, 83.066, 85.584, 83.982
2600, 84.897, 83.066, 85.584, 83.982
2610, 84.897, 83.066, 85.584, 83.982
2620, 84.897, 83.066, 85.584, 83.982
2630, 84.897, 83.066, 85.584, 83.982
2640, 84.897, 83.066, 85.584, 83.982
2650, 84.897, 83.066, 85.584, 83.982
2660, 84.897, 83.066, 85.584, 83.982
2670, 84.897, 83.066, 85.584, 83.982
2680, 84.897, 83.066, 85.584, 83.982
2690, 84.897, 83.066, 85.584, 83.982
2700, 84.897, 83.066, 85.584, 83.982
2710, 84.897, 83.066, 85.584, 83.982
2720, 84.897, 83.066, 85.584, 83.982
2730, 84.897, 83.066, 85.584, 83.982
2740, 84.897, 83.066, 85.584, 83.982
2750, 84.897, 83.066, 85.584, 83.982
2760, 84.897, 83.066, 85.584, 83.982
2770, 84.897, 83.066, 85.584, 83.982
2780, 84.897, 83.066, 85.584, 83.982
2790, 84.897, 83.066, 85.584, 83.982
2800, 84.897, 83.066, 85.584, 83.982
2810, 84.897, 83.066, 85.584, 83.982
2820, 84.897, 83.066, 85.584, 83.982
2830, 84.897, 83.066, 85.584, 83.982
2840, 84.897, 83.066, 85.584, 83.982
2850, 84.897, 83.066, 85.584, 83.982
2860, 84.897, 83.066, 85.584, 83.982
2870, 84.897, 83.066, 85.584, 83.982
2880, 84.897, 83.066, 85.584, 83.982
2890, 84.897, 83.066, 85.584, 83.982
2900, 84.897, 83.066, 85.584, 83.982
2910, 84.897, 83.066, 85.584, 83.982
2920, 84.897, 83.066, 85.584, 83.982
2930, 84.897, 83.066, 85.584, 83.982
2940, 84.897, 83.066, 85.584, 83.982
2950, 85.126, 83.066, 85.584, 83.982
2960, 85.126, 83.066, 85.584, 83.982
2970, 85.126, 83.066, 85.584, 83.982
2980, 85.126, 83.066, 85.584, 83.982
2990, 85.126, 83.066, 85.584, 83.982
3000, 85.126, 83.066, 85.584, 83.982
3010, 85.126, 83.066, 85.584, 83.982
3020, 85.126, 83.066, 85.584, 83.982
3030, 85.126, 83.066, 85.584, 83.982
3040, 85.126, 83.066, 85.584, 83.982
3050, 85.126, 83.066, 85.584, 83.982
3060, 85.126, 83.066, 85.584, 83.982
3070, 85.126, 83.066, 85.584, 83.982
3080, 85.126, 83.066, 85.584, 83.982
3090, 85.355, 83.066, 85.584, 83.982
3100, 85.355, 83.066, 85.584, 83.982
3110, 85.355, 83.066, 85.584, 83.982
3120, 85.355, 83.066, 85.584, 83.982
3130, 85.355, 83.066, 85.584, 83.982
3140, 85.355, 83.066, 85.584, 83.982
3150, 85.355, 83.066, 85.584, 83.982
3160, 85.355, 83.066, 85.584, 83.982
3170, 85.355, 83.066, 85.584, 83.982
3180, 85.355, 83.066, 85.584, 83.982
3190, 85.355, 83.066, 85.584, 83.982
3200, 85.355, 83.066, 85.584, 83.982
3210, 85.355, 83.066, 85.584, 83.982
3220, 85.355, 83.066, 85.584, 83.982
3230, 85.355, 83.066, 85.584, 83.982
3240, 85.355, 83.066, 85.584, 83.982
3250, 85.355, 83.066, 85.584, 83.982
3260, 85.355, 83.066, 85.584, 83.982
3270, 85.355, 83.066, 85.584, 83.982
3280, 85.355, 83.066, 85.584, 83.982
3290, 85.355, 83.066, 85.584, 83.982
3300, 85.355, 83.066, 85.584, 83.982
3310, 85.355, 83.066, 85.584, 83.982
3320, 85.355, 83.066, 85.584, 83.982
3330, 85.355, 83.066, 85.584, 83.982
3340, 85.355, 83.066, 85.584, 83.982
3350, 85.355, 83.066, 85.584, 83.982
3360, 85.355, 83.066, 85.584, 83.982
3370, 85.355, 83.066, 85.584, 83.982
3380, 85.355, 83.066, 85.584, 83.982
3390, 85.355, 83.066, 85.584, 83.982
3400, 85.355, 83.066, 85.584, 83.982
3410, 85.355, 83.066, 85.584, 83.982
3420, 85.355, 83.066, 85.584, 83.982
3430, 85.355, 83.066, 85.584, 83.982
3440, 85.355, 83.066, 85.584, 83.982
3450, 85.355, 83.066, 85.584, 83.982
3460, 85.355, 83.066, 85.584, 83.982
3470, 85.355, 83.066, 85.584, 83.982
3480, 85.355, 83.066, 85.584, 83.982
3490, 85.355, 83.066, 85.584, 83.982
3500, 85.355, 83.066, 85.584, 83.982
3510, 85.355, 83.066, 85.584, 83.982
3520, 85.355, 83.066, 85.584, 83.982
3530, 85.355, 83.066, 85.584, 83.982
3540, 85.355, 83.066, 85.584, 83.982
3550, 85.355, 83.066, 85.584, 83.982
3560, 85.355, 83.066, 85.584, 83.982
3570, 85.355, 83.066, 85.584, 83.982
3580, 85.355, 83.066, 85.584, 83.982
3590, 85.355, 83.066, 85.584, 83.982
3600, 85.355, 83.066, 85.584, 83.982
3610, 85.355, 83.066, 85.584, 83.982
3620, 85.355, 83.066, 85.584, 83.982
3630, 85.355, 83.066, 85.584, 83.982
3640, 85.355, 83.066, 85.584, 83.982
3650, 85.355, 83.066, 85.584, 83.982
3660, 85.355, 83.066, 85.584, 83.982
3670, 85.355, 83.066, 85.584, 83.982
3680, 85.355, 83.066, 85.584, 83.982
3690, 85.355, 83.066, 85.584, 83.982
3700, 85.355, 83.066, 85.584, 83.982
3710, 85.355, 83.066, 85.584, 83.982
3720, 85.355, 83.066, 85.584, 83.982
3730, 85.355, 83.066, 85.584, 83.982
3740, 85.355, 83.066, 85.584, 83.982
3750, 85.355, 83.066, 85.584, 83.982
3760, 85.355, 83.066, 85.584, 83.982
3770, 85.355, 83.066, 85.584, 83.982
3780, 85.355, 83.066, 85.584, 83.982
3790, 85.355, 83.066, 85.584, 83.982
3800, 85.355, 83.066, 85.584, 83.982
3810, 85.355, 83.066, 85.584, 83.982
3820, 85.355, 83.066, 85.584, 83.982
3830, 85.355, 83.066, 85.584, 83.982
3840, 85.355, 83.066, 85.584, 83.982
3850, 85.355, 83.066, 85.584, 83.982
3860, 85.355, 83.066, 85.584, 83.982
3870, 85.355, 83.066, 85.584, 83.982
3880, 85.355, 83.066, 85.584, 83.982
3890, 85.355, 83.066, 85.584, 83.982
3900, 85.355, 83.066, 85.584, 83.982
3910, 85.355, 83.066, 85.584, 83.982
3920, 85.355, 83.066, 85.584, 83.982
3930, 85.355, 83.066, 85.584, 83.982
3940, 85.355, 83.066, 85.584, 83.982
3950, 85.355, 83.066, 85.584, 83.982
3960, 85.355, 83.066, 85.584, 83.982
3970, 85.355, 83.066, 85.584, 83.982
3980, 85.355, 83.066, 85.584, 83.982
3990, 85.355, 83.066, 85.584, 83.982
4000, 85.355, 83.066, 85.584, 83.982
4010, 85.355, 83.066, 85.584, 83.982
4020, 85.355, 83.066, 85.584, 83.982
4030, 85.355, 83.066, 85.584, 83.982
4040, 85.355, 83.066, 85.584, 83.982
4050, 85.355, 83.066, 85.584, 83.982
4060, 85.355, 83.066, 85.584, 83.982
4070, 85.355, 83.066, 85.584, 83.982
4080, 85.355, 83.066, 85.584, 83.982
4090, 85.355, 83.066, 85.584, 83.982
4100, 85.355, 83.066, 85.584, 83.982
4110, 85.355, 83.066, 85.584, 83.982
4120, 85.355, 83.066, 85.584, 83.982
4130, 85.355, 83.066, 85.584, 83.982
4140, 85.355, 83.066, 85.584, 83.982
4150, 85.355, 83.066, 85.584, 83.982
4160, 85.355, 83.066, 85.584, 83.982
4170, 85.355, 83.066, 85.584, 83.982
4180, 85.355, 83.066, 85.584, 83.982
4190, 85.355, 83.066, 85.584, 83.982
4200, 85.355, 83.066, 85.584, 83.982
4210, 85.355, 83.066, 85.584, 83.982
4220, 85.355, 83.066, 85.584, 83.982
4230, 85.355, 83.066, 85.584, 83.982
4240, 85.355, 83.066, 85.584, 83.982
4250, 85.355, 83.066, 85.584, 83.982
4260, 85.355, 83.066, 85.584, 83.982
4270, 85.355, 83.066, 85.584, 83.982
4280, 85.355, 83.066, 85.584, 83.982
4290, 85.355, 83.066, 85.584, 83.982
4300, 85.355, 83.066, 85.584, 83.982
4310, 85.355, 83.066, 85.584, 83.982
4320, 85.355, 83.066, 85.584, 83.982
4330, 85.355, 83.066, 85.584, 83.982
4340, 85.355, 83.066, 85.584, 83.982
4350, 85.355, 83.066, 85.584, 83.982
4360, 85.355, 83.066, 85.584, 83.982
4370, 85.355, 83.066, 85.584, 83.982
4380, 85.355, 83.066, 85.584, 83.982
4390, 85.355, 83.066, 85.584, 83.982
4400, 85.355, 83.066, 85.584, 83.982
4410, 85.355, 83.066, 85.584, 83.982
4420, 85.355, 83.066, 85.584, 83.982
4430, 85.355, 83.066, 85.584, 83.982
4440, 85.355, 83.066, 85.584, 83.982
4450, 85.355, 83.066, 85.584, 83.982
4460, 85.355, 83.066, 85.584, 83.982
4470, 85.355, 83.066, 85.584, 83.982
4480, 85.355, 83.066, 85.584, 83.982
4490, 85.355, 83.066, 85.584, 83.982
4500, 85.355, 83.066, 85.584, 83.982
4510, 85.355, 83.066, 85.584, 83.982
4520, 85.355, 83.066, 85.584, 83.982
4530, 85.355, 83.066, 85.584, 83.982
4540, 85.355, 83.066, 85.584, 83.982
4550, 85.355, 83.066, 85.584, 83.982
4560, 85.355, 83.066, 85.584, 83.982
4570, 85.355, 83.066, 85.584, 83.982
4580, 85.355, 83.066, 85.584, 83.982
4590, 85.355, 83.066, 85.584, 83.982
4600, 85.355, 83.066, 85.584, 83.982
4610, 85.355, 83.066, 85.584, 83.982
4620, 85.355, 83.066, 85.584, 83.982
4630, 85.355, 83.066, 85.584, 83.982
4640, 85.355, 83.066, 85.584, 83.982
4650, 85.355, 83.066, 85.584, 83.982
4660, 85.355, 83.066, 85.584, 83.982
4670, 85.355, 83.066, 85.584, 83.982
4680, 85.355, 83.066, 85.584, 83.982
4690, 85.355, 83.066, 85.584, 83.982
4700, 85.355, 83.066, 85.584, 83.982
4710, 85.355, 83.066, 85.584, 83.982
4720, 85.355, 83.066, 85.584, 83.982
4730, 85.355, 83.066, 85.584, 83.982
4740, 85.355, 83.066, 85.584, 83.982
4750, 85.355, 83.066, 85.584, 83.982
4760, 85.355, 83.066, 85.584, 83.982
4770, 85.355, 83.066, 85.584, 83.982
4780, 85.355, 83.066, 85.584, 83.982
4790, 85.355, 83.066, 85.584, 83.982
4800, 85.355, 83.066, 85.584, 83.982
4810, 85.355, 83.066, 85.584, 83.982
4820, 85.355, 83.066, 85.584, 83.982
4830, 85.355, 83.066, 85.584, 83.982
4840, 85.355, 83.066, 85.584, 83.982
4850, 85.355, 83.066, 85.584, 83.982
4860, 85.355, 83.066, 85.584, 83.982
4870, 85.355, 83.066, 85.584, 83.982
4880, 85.355, 83.066, 85.584, 83.982
4890, 85.355, 83.066, 85.584, 83.982
4900, 85.355, 83.066, 85.584, 83.982
4910, 85.355, 83.066, 85.584, 83.982
4920, 85.355, 83.066, 85.584, 83.982
4930, 85.355, 83.066, 85.584, 83.982
4940, 85.355, 83.066, 85.584, 83.982
4950, 85.355, 83.066, 85.584, 83.982
4960, 85.355, 83.066, 85.584, 83.982
4970, 85.355, 83.066, 85.584, 83.982
4980, 85.355, 83.066, 85.584, 83.982
4990, 85.355, 83.066, 85.584, 83.982
5000, 85.355, 83.066, 85.584, 83.982


==> CSV_final/hownet/BERT_MR.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.240, 2.878
20, 0.480, 13.669
30, 0.480, 24.700
40, 1.439, 31.655
50, 3.118, 38.369
60, 5.036, 43.165
70, 5.995, 46.043
80, 8.153, 48.681
90, 9.353, 51.319
100, 10.791, 52.278
110, 13.189, 53.237
120, 14.868, 56.595
130, 16.307, 60.911
140, 18.225, 63.070
150, 22.062, 65.707
160, 23.741, 68.585
170, 25.420, 71.223
180, 27.578, 73.861
190, 29.496, 75.779
200, 30.216, 77.698
210, 31.655, 78.897
220, 34.532, 81.055
230, 35.731, 83.213
240, 37.410, 83.933
250, 38.849, 84.652
260, 40.048, 85.372
270, 41.487, 86.091
280, 41.966, 86.331
290, 43.405, 86.571
300, 44.125, 87.290
310, 45.324, 87.530
320, 46.043, 87.770
330, 47.002, 88.489
340, 47.722, 88.489
350, 48.441, 88.729
360, 48.921, 88.729
370, 50.120, 88.729
380, 51.079, 88.729
390, 51.799, 88.969
400, 52.758, 88.969
410, 53.477, 88.969
420, 53.717, 88.969
430, 53.957, 88.969
440, 54.916, 89.209
450, 55.635, 89.209
460, 55.875, 89.209
470, 55.875, 89.209
480, 56.115, 89.209
490, 56.595, 89.209
500, 56.835, 89.209
510, 57.074, 89.209
520, 57.074, 89.209
530, 57.314, 89.209
540, 57.314, 89.209
550, 57.554, 89.448
560, 58.513, 89.688
570, 58.753, 89.688
580, 59.233, 89.688
590, 59.233, 89.928
600, 59.472, 89.928
610, 59.712, 89.928
620, 59.712, 89.928
630, 59.712, 89.928
640, 59.712, 89.928
650, 60.192, 89.928
660, 60.192, 89.928
670, 60.192, 89.928
680, 60.192, 89.928
690, 60.432, 89.928
700, 60.432, 89.928
710, 60.671, 89.928
720, 61.151, 89.928
730, 61.151, 89.928
740, 61.151, 89.928
750, 61.391, 89.928
760, 61.391, 89.928
770, 61.391, 89.928
780, 61.631, 89.928
790, 61.871, 89.928
800, 62.110, 89.928
810, 62.110, 89.928
820, 62.110, 89.928
830, 62.110, 89.928
840, 62.350, 89.928
850, 62.590, 89.928
860, 62.590, 89.928
870, 62.830, 89.928
880, 63.070, 89.928
890, 63.070, 89.928
900, 63.070, 89.928
910, 63.070, 89.928
920, 63.070, 89.928
930, 63.070, 89.928
940, 63.070, 89.928
950, 63.070, 89.928
960, 63.070, 89.928
970, 63.070, 89.928
980, 63.070, 89.928
990, 63.070, 89.928
1000, 63.309, 89.928
1010, 63.309, 89.928
1020, 63.309, 89.928
1030, 63.309, 89.928
1040, 63.309, 89.928
1050, 63.309, 89.928
1060, 63.309, 89.928
1070, 63.549, 89.928
1080, 63.549, 89.928
1090, 63.789, 89.928
1100, 63.789, 89.928
1110, 63.789, 89.928
1120, 63.789, 89.928
1130, 63.789, 89.928
1140, 64.029, 89.928
1150, 64.269, 89.928
1160, 64.269, 89.928
1170, 64.269, 89.928
1180, 64.508, 89.928
1190, 64.508, 89.928
1200, 64.508, 89.928
1210, 64.508, 89.928
1220, 64.508, 89.928
1230, 64.748, 90.168
1240, 64.748, 90.168
1250, 64.988, 90.168
1260, 64.988, 90.168
1270, 65.228, 90.168
1280, 65.228, 90.168
1290, 65.468, 90.168
1300, 65.468, 90.168
1310, 65.468, 90.168
1320, 65.468, 90.168
1330, 65.947, 90.408
1340, 65.947, 90.408
1350, 65.947, 90.408
1360, 65.947, 90.408
1370, 65.947, 90.408
1380, 65.947, 90.408
1390, 65.947, 90.408
1400, 65.947, 90.408
1410, 65.947, 90.408
1420, 65.947, 90.408
1430, 65.947, 90.408
1440, 66.187, 90.408
1450, 66.667, 90.408
1460, 66.667, 90.408
1470, 66.667, 90.408
1480, 66.667, 90.408
1490, 66.667, 90.408
1500, 66.667, 90.408
1510, 66.667, 90.408
1520, 66.667, 90.408
1530, 66.667, 90.408
1540, 66.667, 90.408
1550, 66.906, 90.408
1560, 66.906, 90.408
1570, 67.146, 90.408
1580, 67.146, 90.408
1590, 67.146, 90.408
1600, 67.146, 90.408
1610, 67.146, 90.408
1620, 67.146, 90.408
1630, 67.146, 90.408
1640, 67.386, 90.408
1650, 67.386, 90.408
1660, 67.386, 90.408
1670, 67.386, 90.408
1680, 67.626, 90.408
1690, 67.866, 90.408
1700, 67.866, 90.408
1710, 68.106, 90.408
1720, 68.345, 90.408
1730, 68.345, 90.408
1740, 68.345, 90.408
1750, 68.345, 90.408
1760, 68.345, 90.408
1770, 68.345, 90.408
1780, 68.345, 90.408
1790, 68.585, 90.408
1800, 68.585, 90.408
1810, 68.585, 90.408
1820, 68.585, 90.408
1830, 68.585, 90.408
1840, 68.585, 90.408
1850, 68.825, 90.408
1860, 68.825, 90.408
1870, 68.825, 90.408
1880, 68.825, 90.408
1890, 68.825, 90.408
1900, 69.065, 90.408
1910, 69.065, 90.408
1920, 69.065, 90.408
1930, 69.065, 90.408
1940, 69.065, 90.408
1950, 69.065, 90.408
1960, 69.065, 90.408
1970, 69.065, 90.408
1980, 69.305, 90.408
1990, 69.305, 90.408
2000, 69.305, 90.408
2010, 69.305, 90.408
2020, 69.305, 90.408
2030, 69.305, 90.408
2040, 69.305, 90.408
2050, 69.305, 90.408
2060, 69.305, 90.408
2070, 69.305, 90.408
2080, 69.305, 90.408
2090, 69.305, 90.408
2100, 69.305, 90.408
2110, 69.305, 90.408
2120, 69.544, 90.408
2130, 69.544, 90.408
2140, 69.544, 90.408
2150, 69.544, 90.408
2160, 69.544, 90.408
2170, 70.024, 90.408
2180, 70.024, 90.408
2190, 70.024, 90.408
2200, 70.024, 90.408
2210, 70.264, 90.408
2220, 70.264, 90.408
2230, 70.504, 90.408
2240, 70.504, 90.408
2250, 70.504, 90.408
2260, 70.504, 90.408
2270, 70.504, 90.408
2280, 70.743, 90.408
2290, 70.743, 90.408
2300, 70.743, 90.408
2310, 70.983, 90.408
2320, 71.223, 90.408
2330, 71.223, 90.408
2340, 71.463, 90.408
2350, 71.463, 90.408
2360, 71.463, 90.408
2370, 71.463, 90.408
2380, 71.463, 90.408
2390, 71.463, 90.408
2400, 71.463, 90.408
2410, 71.463, 90.408
2420, 71.463, 90.408
2430, 71.463, 90.408
2440, 71.463, 90.408
2450, 71.463, 90.408
2460, 71.463, 90.408
2470, 71.463, 90.408
2480, 71.463, 90.408
2490, 71.463, 90.408
2500, 71.463, 90.408
2510, 71.463, 90.408
2520, 71.463, 90.408
2530, 71.463, 90.408
2540, 71.463, 90.408
2550, 71.463, 90.408
2560, 71.463, 90.408
2570, 71.463, 90.408
2580, 71.463, 90.408
2590, 71.463, 90.408
2600, 71.463, 90.408
2610, 71.703, 90.408
2620, 71.703, 90.408
2630, 71.703, 90.408
2640, 71.703, 90.647
2650, 71.703, 90.647
2660, 71.703, 90.647
2670, 71.703, 90.647
2680, 71.703, 90.647
2690, 71.703, 90.647
2700, 71.703, 90.647
2710, 71.703, 90.647
2720, 71.942, 90.647
2730, 72.182, 90.647
2740, 72.182, 90.647
2750, 72.182, 90.647
2760, 72.182, 90.647
2770, 72.182, 90.647
2780, 72.182, 90.647
2790, 72.182, 90.647
2800, 72.182, 90.647
2810, 72.182, 90.647
2820, 72.182, 90.647
2830, 72.182, 90.647
2840, 72.182, 90.647
2850, 72.422, 90.647
2860, 72.422, 90.647
2870, 72.422, 90.647
2880, 72.422, 90.647
2890, 72.422, 90.647
2900, 72.422, 90.647
2910, 72.662, 90.647
2920, 72.662, 90.647
2930, 72.662, 90.647
2940, 72.662, 90.647
2950, 72.662, 90.647
2960, 72.662, 90.647
2970, 72.662, 90.647
2980, 72.662, 90.647
2990, 72.902, 90.647
3000, 72.902, 90.647
3010, 72.902, 90.647
3020, 72.902, 90.647
3030, 72.902, 90.647
3040, 72.902, 90.647
3050, 72.902, 90.647
3060, 72.902, 90.647
3070, 73.141, 90.647
3080, 73.141, 90.647
3090, 73.141, 90.647
3100, 73.381, 90.647
3110, 73.381, 90.647
3120, 73.381, 90.647
3130, 73.381, 90.647
3140, 73.381, 90.647
3150, 73.381, 90.647
3160, 73.381, 90.647
3170, 73.381, 90.647
3180, 73.381, 90.647
3190, 73.381, 90.647
3200, 73.381, 90.647
3210, 73.381, 90.647
3220, 73.621, 90.647
3230, 73.621, 90.647
3240, 73.621, 90.647
3250, 73.621, 90.647
3260, 73.621, 90.647
3270, 73.621, 90.647
3280, 73.621, 90.647
3290, 73.621, 90.647
3300, 73.621, 90.647
3310, 73.621, 90.647
3320, 73.621, 90.647
3330, 73.621, 90.647
3340, 73.621, 90.647
3350, 73.621, 90.647
3360, 73.621, 90.647
3370, 73.621, 90.647
3380, 73.621, 90.647
3390, 73.621, 90.647
3400, 73.621, 90.647
3410, 73.621, 90.647
3420, 73.861, 90.647
3430, 73.861, 90.647
3440, 73.861, 90.647
3450, 73.861, 90.647
3460, 73.861, 90.647
3470, 73.861, 90.647
3480, 73.861, 90.647
3490, 73.861, 90.647
3500, 73.861, 90.647
3510, 73.861, 90.647
3520, 73.861, 90.647
3530, 73.861, 90.647
3540, 74.101, 90.647
3550, 74.101, 90.647
3560, 74.101, 90.647
3570, 74.341, 90.647
3580, 74.341, 90.647
3590, 74.580, 90.887
3600, 74.580, 90.887
3610, 74.580, 90.887
3620, 74.580, 90.887
3630, 74.580, 90.887
3640, 74.580, 90.887
3650, 74.820, 90.887
3660, 74.820, 90.887
3670, 75.060, 90.887
3680, 75.060, 90.887
3690, 75.060, 90.887
3700, 75.300, 90.887
3710, 75.300, 90.887
3720, 75.300, 90.887
3730, 75.300, 90.887
3740, 75.300, 90.887
3750, 75.300, 90.887
3760, 75.540, 90.887
3770, 75.540, 90.887
3780, 75.540, 90.887
3790, 75.540, 90.887
3800, 75.779, 90.887
3810, 75.779, 90.887
3820, 75.779, 90.887
3830, 75.779, 90.887
3840, 75.779, 90.887
3850, 75.779, 90.887
3860, 75.779, 90.887
3870, 75.779, 90.887
3880, 75.779, 90.887
3890, 75.779, 90.887
3900, 75.779, 90.887
3910, 75.779, 90.887
3920, 75.779, 90.887
3930, 75.779, 90.887
3940, 75.779, 90.887
3950, 75.779, 90.887
3960, 75.779, 90.887
3970, 75.779, 90.887
3980, 75.779, 90.887
3990, 75.779, 90.887
4000, 75.779, 90.887
4010, 76.019, 90.887
4020, 76.019, 90.887
4030, 76.259, 90.887
4040, 76.259, 90.887
4050, 76.259, 90.887
4060, 76.259, 90.887
4070, 76.499, 90.887
4080, 76.739, 90.887
4090, 76.739, 90.887
4100, 76.739, 90.887
4110, 76.739, 90.887
4120, 76.739, 90.887
4130, 77.218, 90.887
4140, 77.218, 90.887
4150, 77.218, 90.887
4160, 77.218, 90.887
4170, 77.218, 90.887
4180, 77.218, 90.887
4190, 77.218, 90.887
4200, 77.458, 90.887
4210, 77.458, 90.887
4220, 77.458, 90.887
4230, 77.458, 90.887
4240, 77.458, 90.887
4250, 77.458, 90.887
4260, 77.458, 90.887
4270, 77.458, 90.887
4280, 77.458, 90.887
4290, 77.458, 90.887
4300, 77.458, 90.887
4310, 77.458, 90.887
4320, 77.458, 90.887
4330, 77.698, 90.887
4340, 77.698, 90.887
4350, 77.698, 90.887
4360, 77.698, 90.887
4370, 77.698, 90.887
4380, 77.698, 90.887
4390, 77.698, 90.887
4400, 77.698, 90.887
4410, 77.698, 90.887
4420, 77.698, 90.887
4430, 77.698, 90.887
4440, 77.698, 90.887
4450, 77.698, 90.887
4460, 77.698, 90.887
4470, 77.698, 90.887
4480, 77.698, 90.887
4490, 77.938, 90.887
4500, 77.938, 90.887
4510, 77.938, 90.887
4520, 77.938, 90.887
4530, 77.938, 90.887
4540, 77.938, 90.887
4550, 77.938, 90.887
4560, 77.938, 90.887
4570, 77.938, 90.887
4580, 77.938, 90.887
4590, 77.938, 90.887
4600, 78.177, 90.887
4610, 78.177, 90.887
4620, 78.177, 90.887
4630, 78.177, 90.887
4640, 78.177, 90.887
4650, 78.177, 90.887
4660, 78.417, 90.887
4670, 78.657, 90.887
4680, 78.657, 90.887
4690, 78.657, 90.887
4700, 78.657, 90.887
4710, 78.657, 90.887
4720, 78.657, 90.887
4730, 78.657, 90.887
4740, 78.657, 90.887
4750, 78.657, 90.887
4760, 78.657, 90.887
4770, 78.897, 90.887
4780, 79.137, 90.887
4790, 79.376, 90.887
4800, 79.376, 90.887
4810, 79.376, 90.887
4820, 79.376, 90.887
4830, 79.376, 90.887
4840, 79.376, 90.887
4850, 79.376, 90.887
4860, 79.376, 90.887
4870, 79.376, 90.887
4880, 79.376, 90.887
4890, 79.376, 90.887
4900, 79.376, 90.887
4910, 79.616, 90.887
4920, 79.616, 90.887
4930, 79.616, 90.887
4940, 79.616, 90.887
4950, 79.616, 90.887
4960, 79.616, 90.887
4970, 79.856, 90.887
4980, 79.856, 90.887
4990, 79.856, 90.887
5000, 80.096, 90.887
5010, 80.096, 90.887
5020, 80.096, 90.887
5030, 80.096, 90.887
5040, 80.096, 90.887
5050, 80.096, 90.887
5060, 80.096, 90.887
5070, 80.096, 90.887
5080, 80.096, 90.887
5090, 80.096, 90.887
5100, 80.096, 90.887
5110, 80.096, 90.887
5120, 80.096, 90.887
5130, 80.096, 90.887
5140, 80.096, 90.887
5150, 80.096, 90.887
5160, 80.336, 90.887
5170, 80.336, 90.887
5180, 80.336, 90.887
5190, 80.336, 90.887
5200, 80.336, 90.887
5210, 80.336, 90.887
5220, 80.336, 90.887
5230, 80.336, 90.887
5240, 80.336, 90.887
5250, 80.336, 90.887
5260, 80.336, 90.887
5270, 80.336, 90.887
5280, 80.336, 90.887
5290, 80.336, 90.887
5300, 80.336, 90.887
5310, 80.336, 90.887
5320, 80.336, 90.887
5330, 80.576, 90.887
5340, 80.815, 90.887
5350, 81.055, 90.887
5360, 81.055, 90.887
5370, 81.055, 90.887
5380, 81.055, 90.887
5390, 81.055, 90.887
5400, 81.295, 90.887
5410, 81.295, 90.887
5420, 81.295, 90.887
5430, 81.295, 90.887
5440, 81.295, 90.887
5450, 81.295, 90.887
5460, 81.295, 90.887
5470, 81.295, 90.887
5480, 81.295, 90.887
5490, 81.295, 90.887
5500, 81.295, 90.887
5510, 81.295, 90.887
5520, 81.295, 90.887
5530, 81.295, 90.887
5540, 81.295, 90.887
5550, 81.295, 90.887
5560, 81.295, 90.887
5570, 81.295, 90.887
5580, 81.295, 90.887
5590, 81.295, 90.887
5600, 81.295, 90.887
5610, 81.295, 90.887
5620, 81.295, 90.887
5630, 81.295, 90.887
5640, 81.295, 90.887
5650, 81.295, 90.887
5660, 81.295, 90.887
5670, 81.295, 90.887
5680, 81.295, 90.887
5690, 81.295, 90.887
5700, 81.295, 90.887
5710, 81.295, 90.887
5720, 81.295, 90.887
5730, 81.295, 90.887
5740, 81.295, 90.887
5750, 81.295, 90.887
5760, 81.295, 90.887
5770, 81.535, 90.887
5780, 81.535, 90.887
5790, 81.535, 90.887
5800, 81.535, 90.887
5810, 81.535, 90.887
5820, 81.535, 90.887
5830, 81.535, 90.887
5840, 81.535, 90.887
5850, 81.535, 90.887
5860, 81.535, 90.887
5870, 81.535, 90.887
5880, 81.535, 90.887
5890, 81.535, 90.887
5900, 81.535, 90.887
5910, 81.535, 90.887
5920, 81.535, 90.887
5930, 81.535, 90.887
5940, 81.535, 90.887
5950, 81.535, 90.887
5960, 81.535, 90.887
5970, 81.535, 90.887
5980, 81.535, 90.887
5990, 81.535, 90.887
6000, 81.535, 90.887
6010, 81.535, 90.887
6020, 81.775, 90.887
6030, 81.775, 90.887
6040, 81.775, 90.887
6050, 81.775, 90.887
6060, 81.775, 90.887
6070, 82.014, 90.887
6080, 82.254, 90.887
6090, 82.254, 90.887
6100, 82.254, 90.887
6110, 82.254, 90.887
6120, 82.494, 90.887
6130, 82.494, 90.887
6140, 82.494, 90.887
6150, 82.494, 90.887
6160, 82.734, 90.887
6170, 82.734, 90.887
6180, 82.734, 90.887
6190, 82.734, 90.887
6200, 82.734, 90.887
6210, 82.974, 90.887
6220, 82.974, 90.887
6230, 82.974, 90.887
6240, 82.974, 90.887
6250, 82.974, 90.887
6260, 82.974, 90.887
6270, 83.213, 90.887
6280, 83.213, 90.887
6290, 83.453, 90.887
6300, 83.453, 90.887
6310, 83.453, 90.887
6320, 83.453, 90.887
6330, 83.453, 90.887
6340, 83.453, 90.887
6350, 83.453, 90.887
6360, 83.693, 90.887
6370, 83.693, 90.887
6380, 83.693, 90.887
6390, 83.693, 90.887
6400, 83.693, 90.887
6410, 83.693, 90.887
6420, 83.693, 90.887
6430, 83.693, 90.887
6440, 83.693, 90.887
6450, 83.693, 90.887
6460, 83.693, 90.887
6470, 83.933, 90.887
6480, 83.933, 90.887
6490, 83.933, 90.887
6500, 83.933, 90.887
6510, 83.933, 90.887
6520, 83.933, 90.887
6530, 83.933, 90.887
6540, 83.933, 90.887
6550, 83.933, 90.887
6560, 83.933, 90.887
6570, 83.933, 90.887
6580, 83.933, 90.887
6590, 84.173, 90.887
6600, 84.173, 90.887
6610, 84.173, 90.887
6620, 84.412, 90.887
6630, 84.412, 90.887
6640, 84.412, 90.887
6650, 84.412, 90.887
6660, 84.412, 90.887
6670, 84.412, 90.887
6680, 84.412, 90.887
6690, 84.412, 90.887
6700, 84.412, 90.887
6710, 84.412, 90.887
6720, 84.412, 90.887
6730, 84.652, 90.887
6740, 84.652, 90.887
6750, 84.652, 90.887
6760, 84.652, 90.887
6770, 84.652, 90.887
6780, 84.652, 90.887
6790, 84.652, 90.887
6800, 84.652, 90.887
6810, 84.652, 90.887
6820, 84.652, 90.887
6830, 84.892, 90.887
6840, 84.892, 90.887
6850, 84.892, 90.887
6860, 84.892, 90.887
6870, 84.892, 90.887
6880, 84.892, 90.887
6890, 84.892, 90.887
6900, 84.892, 90.887
6910, 84.892, 90.887
6920, 84.892, 90.887
6930, 84.892, 90.887
6940, 84.892, 90.887
6950, 84.892, 90.887
6960, 84.892, 90.887
6970, 85.132, 90.887
6980, 85.132, 90.887
6990, 85.132, 90.887
7000, 85.132, 90.887
7010, 85.132, 90.887
7020, 85.132, 90.887
7030, 85.132, 90.887
7040, 85.132, 90.887
7050, 85.132, 90.887
7060, 85.132, 90.887
7070, 85.132, 90.887
7080, 85.132, 90.887
7090, 85.132, 90.887
7100, 85.132, 90.887
7110, 85.132, 90.887
7120, 85.132, 90.887
7130, 85.132, 90.887
7140, 85.132, 90.887
7150, 85.132, 90.887
7160, 85.132, 90.887
7170, 85.132, 90.887
7180, 85.132, 90.887
7190, 85.132, 90.887
7200, 85.132, 90.887
7210, 85.132, 90.887
7220, 85.132, 90.887
7230, 85.132, 90.887
7240, 85.132, 90.887
7250, 85.132, 90.887
7260, 85.132, 90.887
7270, 85.132, 90.887
7280, 85.132, 90.887
7290, 85.132, 90.887
7300, 85.132, 90.887
7310, 85.132, 90.887
7320, 85.132, 90.887
7330, 85.132, 90.887
7340, 85.132, 90.887
7350, 85.132, 90.887
7360, 85.132, 90.887
7370, 85.132, 90.887
7380, 85.132, 90.887
7390, 85.132, 90.887
7400, 85.132, 90.887
7410, 85.132, 90.887
7420, 85.132, 90.887
7430, 85.132, 90.887
7440, 85.132, 90.887
7450, 85.132, 90.887
7460, 85.132, 90.887
7470, 85.132, 90.887
7480, 85.132, 90.887
7490, 85.132, 90.887
7500, 85.132, 90.887
7510, 85.132, 90.887
7520, 85.132, 90.887
7530, 85.132, 90.887
7540, 85.132, 90.887
7550, 85.132, 90.887
7560, 85.132, 90.887
7570, 85.132, 90.887
7580, 85.132, 90.887
7590, 85.132, 90.887
7600, 85.132, 90.887
7610, 85.132, 90.887
7620, 85.132, 90.887
7630, 85.132, 90.887
7640, 85.132, 90.887
7650, 85.132, 90.887
7660, 85.132, 90.887
7670, 85.372, 90.887
7680, 85.372, 90.887
7690, 85.372, 90.887
7700, 85.372, 90.887
7710, 85.372, 90.887
7720, 85.372, 90.887
7730, 85.372, 90.887
7740, 85.372, 90.887
7750, 85.372, 90.887
7760, 85.372, 90.887
7770, 85.372, 90.887
7780, 85.372, 90.887
7790, 85.372, 90.887
7800, 85.372, 90.887
7810, 85.372, 90.887
7820, 85.372, 90.887
7830, 85.372, 90.887
7840, 85.372, 90.887
7850, 85.372, 90.887
7860, 85.372, 90.887
7870, 85.372, 90.887
7880, 85.372, 90.887
7890, 85.372, 90.887
7900, 85.372, 90.887
7910, 85.372, 90.887
7920, 85.372, 90.887
7930, 85.372, 90.887
7940, 85.372, 90.887
7950, 85.372, 90.887
7960, 85.372, 90.887
7970, 85.372, 90.887
7980, 85.372, 90.887
7990, 85.372, 90.887
8000, 85.372, 90.887


==> CSV_final/hownet/BERT_MR_5000.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.240, 2.878
20, 0.480, 13.669
30, 0.480, 24.700
40, 1.439, 31.655
50, 3.118, 38.369
60, 5.036, 43.165
70, 5.995, 46.043
80, 8.153, 48.681
90, 9.353, 51.319
100, 10.791, 52.278
110, 13.189, 53.237
120, 14.868, 56.595
130, 16.307, 60.911
140, 18.225, 63.070
150, 22.062, 65.707
160, 23.741, 68.585
170, 25.420, 71.223
180, 27.578, 73.861
190, 29.496, 75.779
200, 30.216, 77.698
210, 31.655, 78.897
220, 34.532, 81.055
230, 35.731, 83.213
240, 37.410, 83.933
250, 38.849, 84.652
260, 40.048, 85.372
270, 41.487, 86.091
280, 41.966, 86.331
290, 43.405, 86.571
300, 44.125, 87.290
310, 45.324, 87.530
320, 46.043, 87.770
330, 47.002, 88.489
340, 47.722, 88.489
350, 48.441, 88.729
360, 48.921, 88.729
370, 50.120, 88.729
380, 51.079, 88.729
390, 51.799, 88.969
400, 52.758, 88.969
410, 53.477, 88.969
420, 53.717, 88.969
430, 53.957, 88.969
440, 54.916, 89.209
450, 55.635, 89.209
460, 55.875, 89.209
470, 55.875, 89.209
480, 56.115, 89.209
490, 56.595, 89.209
500, 56.835, 89.209
510, 57.074, 89.209
520, 57.074, 89.209
530, 57.314, 89.209
540, 57.314, 89.209
550, 57.554, 89.448
560, 58.513, 89.688
570, 58.753, 89.688
580, 59.233, 89.688
590, 59.233, 89.928
600, 59.472, 89.928
610, 59.712, 89.928
620, 59.712, 89.928
630, 59.712, 89.928
640, 59.712, 89.928
650, 60.192, 89.928
660, 60.192, 89.928
670, 60.192, 89.928
680, 60.192, 89.928
690, 60.432, 89.928
700, 60.432, 89.928
710, 60.671, 89.928
720, 61.151, 89.928
730, 61.151, 89.928
740, 61.151, 89.928
750, 61.391, 89.928
760, 61.391, 89.928
770, 61.391, 89.928
780, 61.631, 89.928
790, 61.871, 89.928
800, 62.110, 89.928
810, 62.110, 89.928
820, 62.110, 89.928
830, 62.110, 89.928
840, 62.350, 89.928
850, 62.590, 89.928
860, 62.590, 89.928
870, 62.830, 89.928
880, 63.070, 89.928
890, 63.070, 89.928
900, 63.070, 89.928
910, 63.070, 89.928
920, 63.070, 89.928
930, 63.070, 89.928
940, 63.070, 89.928
950, 63.070, 89.928
960, 63.070, 89.928
970, 63.070, 89.928
980, 63.070, 89.928
990, 63.070, 89.928
1000, 63.309, 89.928
1010, 63.309, 89.928
1020, 63.309, 89.928
1030, 63.309, 89.928
1040, 63.309, 89.928
1050, 63.309, 89.928
1060, 63.309, 89.928
1070, 63.549, 89.928
1080, 63.549, 89.928
1090, 63.789, 89.928
1100, 63.789, 89.928
1110, 63.789, 89.928
1120, 63.789, 89.928
1130, 63.789, 89.928
1140, 64.029, 89.928
1150, 64.269, 89.928
1160, 64.269, 89.928
1170, 64.269, 89.928
1180, 64.508, 89.928
1190, 64.508, 89.928
1200, 64.508, 89.928
1210, 64.508, 89.928
1220, 64.508, 89.928
1230, 64.748, 90.168
1240, 64.748, 90.168
1250, 64.988, 90.168
1260, 64.988, 90.168
1270, 65.228, 90.168
1280, 65.228, 90.168
1290, 65.468, 90.168
1300, 65.468, 90.168
1310, 65.468, 90.168
1320, 65.468, 90.168
1330, 65.947, 90.408
1340, 65.947, 90.408
1350, 65.947, 90.408
1360, 65.947, 90.408
1370, 65.947, 90.408
1380, 65.947, 90.408
1390, 65.947, 90.408
1400, 65.947, 90.408
1410, 65.947, 90.408
1420, 65.947, 90.408
1430, 65.947, 90.408
1440, 66.187, 90.408
1450, 66.667, 90.408
1460, 66.667, 90.408
1470, 66.667, 90.408
1480, 66.667, 90.408
1490, 66.667, 90.408
1500, 66.667, 90.408
1510, 66.667, 90.408
1520, 66.667, 90.408
1530, 66.667, 90.408
1540, 66.667, 90.408
1550, 66.906, 90.408
1560, 66.906, 90.408
1570, 67.146, 90.408
1580, 67.146, 90.408
1590, 67.146, 90.408
1600, 67.146, 90.408
1610, 67.146, 90.408
1620, 67.146, 90.408
1630, 67.146, 90.408
1640, 67.386, 90.408
1650, 67.386, 90.408
1660, 67.386, 90.408
1670, 67.386, 90.408
1680, 67.626, 90.408
1690, 67.866, 90.408
1700, 67.866, 90.408
1710, 68.106, 90.408
1720, 68.345, 90.408
1730, 68.345, 90.408
1740, 68.345, 90.408
1750, 68.345, 90.408
1760, 68.345, 90.408
1770, 68.345, 90.408
1780, 68.345, 90.408
1790, 68.585, 90.408
1800, 68.585, 90.408
1810, 68.585, 90.408
1820, 68.585, 90.408
1830, 68.585, 90.408
1840, 68.585, 90.408
1850, 68.825, 90.408
1860, 68.825, 90.408
1870, 68.825, 90.408
1880, 68.825, 90.408
1890, 68.825, 90.408
1900, 69.065, 90.408
1910, 69.065, 90.408
1920, 69.065, 90.408
1930, 69.065, 90.408
1940, 69.065, 90.408
1950, 69.065, 90.408
1960, 69.065, 90.408
1970, 69.065, 90.408
1980, 69.305, 90.408
1990, 69.305, 90.408
2000, 69.305, 90.408
2010, 69.305, 90.408
2020, 69.305, 90.408
2030, 69.305, 90.408
2040, 69.305, 90.408
2050, 69.305, 90.408
2060, 69.305, 90.408
2070, 69.305, 90.408
2080, 69.305, 90.408
2090, 69.305, 90.408
2100, 69.305, 90.408
2110, 69.305, 90.408
2120, 69.544, 90.408
2130, 69.544, 90.408
2140, 69.544, 90.408
2150, 69.544, 90.408
2160, 69.544, 90.408
2170, 70.024, 90.408
2180, 70.024, 90.408
2190, 70.024, 90.408
2200, 70.024, 90.408
2210, 70.264, 90.408
2220, 70.264, 90.408
2230, 70.504, 90.408
2240, 70.504, 90.408
2250, 70.504, 90.408
2260, 70.504, 90.408
2270, 70.504, 90.408
2280, 70.743, 90.408
2290, 70.743, 90.408
2300, 70.743, 90.408
2310, 70.983, 90.408
2320, 71.223, 90.408
2330, 71.223, 90.408
2340, 71.463, 90.408
2350, 71.463, 90.408
2360, 71.463, 90.408
2370, 71.463, 90.408
2380, 71.463, 90.408
2390, 71.463, 90.408
2400, 71.463, 90.408
2410, 71.463, 90.408
2420, 71.463, 90.408
2430, 71.463, 90.408
2440, 71.463, 90.408
2450, 71.463, 90.408
2460, 71.463, 90.408
2470, 71.463, 90.408
2480, 71.463, 90.408
2490, 71.463, 90.408
2500, 71.463, 90.408
2510, 71.463, 90.408
2520, 71.463, 90.408
2530, 71.463, 90.408
2540, 71.463, 90.408
2550, 71.463, 90.408
2560, 71.463, 90.408
2570, 71.463, 90.408
2580, 71.463, 90.408
2590, 71.463, 90.408
2600, 71.463, 90.408
2610, 71.703, 90.408
2620, 71.703, 90.408
2630, 71.703, 90.408
2640, 71.703, 90.647
2650, 71.703, 90.647
2660, 71.703, 90.647
2670, 71.703, 90.647
2680, 71.703, 90.647
2690, 71.703, 90.647
2700, 71.703, 90.647
2710, 71.703, 90.647
2720, 71.942, 90.647
2730, 72.182, 90.647
2740, 72.182, 90.647
2750, 72.182, 90.647
2760, 72.182, 90.647
2770, 72.182, 90.647
2780, 72.182, 90.647
2790, 72.182, 90.647
2800, 72.182, 90.647
2810, 72.182, 90.647
2820, 72.182, 90.647
2830, 72.182, 90.647
2840, 72.182, 90.647
2850, 72.422, 90.647
2860, 72.422, 90.647
2870, 72.422, 90.647
2880, 72.422, 90.647
2890, 72.422, 90.647
2900, 72.422, 90.647
2910, 72.662, 90.647
2920, 72.662, 90.647
2930, 72.662, 90.647
2940, 72.662, 90.647
2950, 72.662, 90.647
2960, 72.662, 90.647
2970, 72.662, 90.647
2980, 72.662, 90.647
2990, 72.902, 90.647
3000, 72.902, 90.647
3010, 72.902, 90.647
3020, 72.902, 90.647
3030, 72.902, 90.647
3040, 72.902, 90.647
3050, 72.902, 90.647
3060, 72.902, 90.647
3070, 73.141, 90.647
3080, 73.141, 90.647
3090, 73.141, 90.647
3100, 73.381, 90.647
3110, 73.381, 90.647
3120, 73.381, 90.647
3130, 73.381, 90.647
3140, 73.381, 90.647
3150, 73.381, 90.647
3160, 73.381, 90.647
3170, 73.381, 90.647
3180, 73.381, 90.647
3190, 73.381, 90.647
3200, 73.381, 90.647
3210, 73.381, 90.647
3220, 73.621, 90.647
3230, 73.621, 90.647
3240, 73.621, 90.647
3250, 73.621, 90.647
3260, 73.621, 90.647
3270, 73.621, 90.647
3280, 73.621, 90.647
3290, 73.621, 90.647
3300, 73.621, 90.647
3310, 73.621, 90.647
3320, 73.621, 90.647
3330, 73.621, 90.647
3340, 73.621, 90.647
3350, 73.621, 90.647
3360, 73.621, 90.647
3370, 73.621, 90.647
3380, 73.621, 90.647
3390, 73.621, 90.647
3400, 73.621, 90.647
3410, 73.621, 90.647
3420, 73.861, 90.647
3430, 73.861, 90.647
3440, 73.861, 90.647
3450, 73.861, 90.647
3460, 73.861, 90.647
3470, 73.861, 90.647
3480, 73.861, 90.647
3490, 73.861, 90.647
3500, 73.861, 90.647
3510, 73.861, 90.647
3520, 73.861, 90.647
3530, 73.861, 90.647
3540, 74.101, 90.647
3550, 74.101, 90.647
3560, 74.101, 90.647
3570, 74.341, 90.647
3580, 74.341, 90.647
3590, 74.580, 90.887
3600, 74.580, 90.887
3610, 74.580, 90.887
3620, 74.580, 90.887
3630, 74.580, 90.887
3640, 74.580, 90.887
3650, 74.820, 90.887
3660, 74.820, 90.887
3670, 75.060, 90.887
3680, 75.060, 90.887
3690, 75.060, 90.887
3700, 75.300, 90.887
3710, 75.300, 90.887
3720, 75.300, 90.887
3730, 75.300, 90.887
3740, 75.300, 90.887
3750, 75.300, 90.887
3760, 75.540, 90.887
3770, 75.540, 90.887
3780, 75.540, 90.887
3790, 75.540, 90.887
3800, 75.779, 90.887
3810, 75.779, 90.887
3820, 75.779, 90.887
3830, 75.779, 90.887
3840, 75.779, 90.887
3850, 75.779, 90.887
3860, 75.779, 90.887
3870, 75.779, 90.887
3880, 75.779, 90.887
3890, 75.779, 90.887
3900, 75.779, 90.887
3910, 75.779, 90.887
3920, 75.779, 90.887
3930, 75.779, 90.887
3940, 75.779, 90.887
3950, 75.779, 90.887
3960, 75.779, 90.887
3970, 75.779, 90.887
3980, 75.779, 90.887
3990, 75.779, 90.887
4000, 75.779, 90.887
4010, 76.019, 90.887
4020, 76.019, 90.887
4030, 76.259, 90.887
4040, 76.259, 90.887
4050, 76.259, 90.887
4060, 76.259, 90.887
4070, 76.499, 90.887
4080, 76.739, 90.887
4090, 76.739, 90.887
4100, 76.739, 90.887
4110, 76.739, 90.887
4120, 76.739, 90.887
4130, 77.218, 90.887
4140, 77.218, 90.887
4150, 77.218, 90.887
4160, 77.218, 90.887
4170, 77.218, 90.887
4180, 77.218, 90.887
4190, 77.218, 90.887
4200, 77.458, 90.887
4210, 77.458, 90.887
4220, 77.458, 90.887
4230, 77.458, 90.887
4240, 77.458, 90.887
4250, 77.458, 90.887
4260, 77.458, 90.887
4270, 77.458, 90.887
4280, 77.458, 90.887
4290, 77.458, 90.887
4300, 77.458, 90.887
4310, 77.458, 90.887
4320, 77.458, 90.887
4330, 77.698, 90.887
4340, 77.698, 90.887
4350, 77.698, 90.887
4360, 77.698, 90.887
4370, 77.698, 90.887
4380, 77.698, 90.887
4390, 77.698, 90.887
4400, 77.698, 90.887
4410, 77.698, 90.887
4420, 77.698, 90.887
4430, 77.698, 90.887
4440, 77.698, 90.887
4450, 77.698, 90.887
4460, 77.698, 90.887
4470, 77.698, 90.887
4480, 77.698, 90.887
4490, 77.938, 90.887
4500, 77.938, 90.887
4510, 77.938, 90.887
4520, 77.938, 90.887
4530, 77.938, 90.887
4540, 77.938, 90.887
4550, 77.938, 90.887
4560, 77.938, 90.887
4570, 77.938, 90.887
4580, 77.938, 90.887
4590, 77.938, 90.887
4600, 78.177, 90.887
4610, 78.177, 90.887
4620, 78.177, 90.887
4630, 78.177, 90.887
4640, 78.177, 90.887
4650, 78.177, 90.887
4660, 78.417, 90.887
4670, 78.657, 90.887
4680, 78.657, 90.887
4690, 78.657, 90.887
4700, 78.657, 90.887
4710, 78.657, 90.887
4720, 78.657, 90.887
4730, 78.657, 90.887
4740, 78.657, 90.887
4750, 78.657, 90.887
4760, 78.657, 90.887
4770, 78.897, 90.887
4780, 79.137, 90.887
4790, 79.376, 90.887
4800, 79.376, 90.887
4810, 79.376, 90.887
4820, 79.376, 90.887
4830, 79.376, 90.887
4840, 79.376, 90.887
4850, 79.376, 90.887
4860, 79.376, 90.887
4870, 79.376, 90.887
4880, 79.376, 90.887
4890, 79.376, 90.887
4900, 79.376, 90.887
4910, 79.616, 90.887
4920, 79.616, 90.887
4930, 79.616, 90.887
4940, 79.616, 90.887
4950, 79.616, 90.887
4960, 79.616, 90.887
4970, 79.856, 90.887
4980, 79.856, 90.887
4990, 79.856, 90.887
5000, 80.096, 90.887


==> CSV_final/hownet/BERT_QNLI.csv <==
qrs,  PSO-pre,  LSH-pre, Ours-dpp_posterior-pso-pre-hhug, Ours-dpp_posterior-lsh-pre-twelv
0, 0.000, 0.000, 0.000, 0.000
10, 0.217, 0.217, 1.085, 0.868
20, 0.434, 0.651, 2.603, 2.386
30, 0.651, 2.169, 5.640, 5.423
40, 1.302, 5.423, 8.460, 9.328
50, 1.735, 8.894, 11.714, 12.364
60, 1.735, 13.232, 13.666, 15.401
70, 2.169, 17.570, 14.751, 18.221
80, 2.603, 20.824, 15.401, 22.343
90, 2.820, 24.729, 17.137, 26.681
100, 3.254, 29.067, 18.221, 30.803
110, 3.688, 33.189, 18.872, 33.406
120, 4.555, 36.443, 19.740, 37.961
130, 5.206, 38.829, 20.607, 40.130
140, 6.074, 40.998, 20.824, 44.035
150, 6.508, 43.601, 21.475, 47.289
160, 6.725, 44.469, 22.993, 48.807
170, 7.375, 45.770, 23.427, 50.108
180, 8.026, 46.421, 24.078, 51.627
190, 8.894, 46.855, 26.030, 52.061
200, 9.328, 47.939, 28.850, 53.796
210, 9.978, 49.024, 31.020, 55.098
220, 10.195, 50.325, 33.406, 56.182
230, 10.629, 51.193, 36.009, 56.833
240, 11.063, 51.844, 37.093, 57.701
250, 11.714, 53.796, 39.696, 58.134
260, 12.364, 54.447, 40.998, 58.351
270, 12.581, 55.098, 43.384, 58.785
280, 13.883, 55.315, 43.818, 59.002
290, 14.751, 55.531, 45.119, 59.219
300, 15.618, 55.531, 46.855, 59.219
310, 16.269, 56.182, 48.807, 59.870
320, 16.920, 56.616, 50.325, 60.304
330, 16.920, 56.616, 51.627, 60.304
340, 17.787, 57.267, 52.711, 60.304
350, 17.787, 57.918, 53.145, 60.521
360, 18.004, 57.918, 54.447, 60.738
370, 18.221, 58.351, 55.315, 60.738
380, 18.438, 58.351, 56.182, 60.954
390, 18.872, 58.351, 57.484, 61.171
400, 19.306, 58.785, 57.484, 61.388
410, 20.174, 59.002, 57.701, 61.388
420, 20.174, 59.002, 57.918, 61.388
430, 21.041, 59.219, 58.568, 61.388
440, 21.258, 59.219, 58.785, 61.388
450, 21.258, 59.219, 58.785, 61.388
460, 21.475, 59.219, 59.219, 61.388
470, 21.475, 59.219, 59.653, 61.388
480, 21.692, 59.436, 60.087, 61.388
490, 22.126, 59.436, 60.304, 61.388
500, 22.126, 59.436, 60.738, 61.388
510, 22.777, 59.436, 60.738, 61.388
520, 23.210, 59.436, 60.738, 61.388
530, 23.210, 59.653, 60.738, 61.388
540, 23.861, 59.653, 60.954, 61.605
550, 24.078, 59.653, 60.954, 61.605
560, 24.078, 59.870, 60.954, 61.605
570, 24.295, 59.870, 60.954, 61.605
580, 24.295, 59.870, 60.954, 61.605
590, 24.512, 59.870, 60.954, 61.605
600, 24.512, 59.870, 61.388, 61.605
610, 24.729, 59.870, 61.605, 61.605
620, 25.380, 59.870, 62.039, 61.605
630, 25.380, 59.870, 62.256, 61.605
640, 25.380, 59.870, 62.690, 61.605
650, 25.597, 59.870, 62.690, 61.605
660, 25.597, 59.870, 62.690, 61.605
670, 25.597, 59.870, 63.124, 61.605
680, 26.030, 59.870, 63.124, 61.605
690, 26.464, 59.870, 63.341, 61.605
700, 26.681, 59.870, 63.341, 61.605
710, 26.898, 59.870, 63.341, 61.605
720, 26.898, 59.870, 63.557, 61.605
730, 26.898, 59.870, 63.557, 61.605
740, 26.898, 59.870, 63.557, 61.605
750, 26.898, 59.870, 63.774, 61.605
760, 26.898, 59.870, 63.774, 61.605
770, 26.898, 59.870, 63.774, 61.605
780, 26.898, 59.870, 63.774, 61.605
790, 27.115, 60.087, 63.774, 61.605
800, 27.115, 60.087, 63.774, 61.605
810, 27.115, 60.087, 63.991, 61.605
820, 27.115, 60.087, 64.208, 61.605
830, 27.115, 60.087, 64.208, 61.605
840, 27.115, 60.087, 64.208, 61.605
850, 27.115, 60.087, 64.208, 61.605
860, 27.115, 60.087, 64.208, 61.605
870, 27.115, 60.087, 64.208, 61.605
880, 27.115, 60.087, 64.425, 61.605
890, 27.115, 60.087, 64.425, 61.605
900, 27.115, 60.087, 64.425, 61.605
910, 27.115, 60.087, 64.425, 61.605
920, 27.332, 60.087, 64.425, 61.605
930, 27.549, 60.087, 64.642, 61.605
940, 27.549, 60.087, 64.642, 61.605
950, 27.549, 60.087, 64.642, 61.605
960, 27.549, 60.087, 64.642, 61.605
970, 27.549, 60.087, 64.642, 61.605
980, 27.549, 60.087, 64.642, 61.605
990, 27.549, 60.087, 64.642, 61.605
1000, 27.549, 60.087, 64.642, 61.605
1010, 27.549, 60.087, 64.642, 61.605
1020, 27.549, 60.087, 64.642, 61.605
1030, 27.549, 60.087, 64.642, 61.605
1040, 27.766, 60.087, 64.859, 61.605
1050, 27.983, 60.087, 64.859, 61.605
1060, 28.200, 60.087, 64.859, 61.605
1070, 28.200, 60.087, 64.859, 61.605
1080, 28.200, 60.087, 65.076, 61.605
1090, 28.200, 60.087, 65.293, 61.605
1100, 28.200, 60.087, 65.293, 61.605
1110, 28.416, 60.087, 65.293, 61.605
1120, 28.416, 60.087, 65.510, 61.605
1130, 28.416, 60.087, 65.510, 61.605
1140, 28.416, 60.087, 65.510, 61.605
1150, 28.633, 60.087, 65.510, 61.605
1160, 28.633, 60.087, 65.510, 61.605
1170, 28.633, 60.087, 65.510, 61.605
1180, 28.633, 60.087, 65.510, 61.605
1190, 28.633, 60.087, 65.510, 61.605
1200, 28.850, 60.087, 65.510, 61.605
1210, 28.850, 60.087, 65.510, 61.605
1220, 28.850, 60.087, 65.727, 61.605
1230, 28.850, 60.087, 65.727, 61.605
1240, 28.850, 60.087, 65.727, 61.605
1250, 29.067, 60.087, 65.727, 61.605
1260, 29.067, 60.087, 65.727, 61.605
1270, 29.067, 60.087, 65.727, 61.605
1280, 29.067, 60.087, 65.727, 61.605
1290, 29.067, 60.087, 65.727, 61.605
1300, 29.067, 60.087, 65.727, 61.605
1310, 29.067, 60.087, 65.727, 61.605
1320, 29.067, 60.087, 65.727, 61.605
1330, 29.284, 60.087, 65.727, 61.605
1340, 29.501, 60.087, 65.727, 61.605
1350, 29.501, 60.087, 65.727, 61.605
1360, 29.501, 60.087, 65.727, 61.605
1370, 29.501, 60.087, 65.727, 61.605
1380, 29.501, 60.087, 65.944, 61.605
1390, 29.501, 60.087, 65.944, 61.605
1400, 29.501, 60.087, 65.944, 61.605
1410, 29.935, 60.087, 65.944, 61.605
1420, 29.935, 60.087, 65.944, 61.605
1430, 30.152, 60.087, 65.944, 61.605
1440, 30.152, 60.087, 65.944, 61.605
1450, 30.152, 60.087, 65.944, 61.605
1460, 30.152, 60.087, 65.944, 61.605
1470, 30.369, 60.087, 66.161, 61.605
1480, 30.586, 60.087, 66.161, 61.605
1490, 30.803, 60.087, 66.161, 61.605
1500, 30.803, 60.087, 66.161, 61.605
1510, 30.803, 60.087, 66.161, 61.605
1520, 30.803, 60.087, 66.161, 61.605
1530, 30.803, 60.087, 66.161, 61.605
1540, 30.803, 60.087, 66.161, 61.605
1550, 30.803, 60.087, 66.161, 61.605
1560, 31.020, 60.087, 66.161, 61.605
1570, 31.020, 60.087, 66.161, 61.605
1580, 31.020, 60.087, 66.161, 61.605
1590, 31.020, 60.087, 66.161, 61.605
1600, 31.236, 60.087, 66.161, 61.605
1610, 31.236, 60.087, 66.161, 61.605
1620, 31.236, 60.087, 66.161, 61.605
1630, 31.453, 60.087, 66.161, 61.605
1640, 31.670, 60.087, 66.161, 61.605
1650, 31.670, 60.087, 66.161, 61.605
1660, 31.670, 60.087, 66.161, 61.605
1670, 31.670, 60.087, 66.161, 61.605
1680, 31.670, 60.087, 66.161, 61.605
1690, 31.670, 60.087, 66.161, 61.605
1700, 31.670, 60.087, 66.161, 61.605
1710, 31.670, 60.087, 66.161, 61.605
1720, 31.887, 60.087, 66.161, 61.605
1730, 31.887, 60.087, 66.161, 61.605
1740, 31.887, 60.087, 66.161, 61.605
1750, 31.887, 60.087, 66.161, 61.605
1760, 31.887, 60.087, 66.161, 61.605
1770, 31.887, 60.087, 66.161, 61.605
1780, 31.887, 60.087, 66.161, 61.605
1790, 31.887, 60.087, 66.161, 61.605
1800, 31.887, 60.087, 66.161, 61.605
1810, 31.887, 60.087, 66.377, 61.605
1820, 31.887, 60.087, 66.377, 61.605
1830, 32.321, 60.087, 66.377, 61.605
1840, 32.538, 60.087, 66.377, 61.605
1850, 32.755, 60.087, 66.377, 61.605
1860, 32.755, 60.087, 66.377, 61.605
1870, 32.972, 60.087, 66.594, 61.605
1880, 33.189, 60.087, 66.594, 61.605
1890, 33.189, 60.087, 66.594, 61.605
1900, 33.189, 60.087, 66.594, 61.605
1910, 33.189, 60.087, 66.594, 61.605
1920, 33.189, 60.087, 66.594, 61.605
1930, 33.189, 60.087, 66.594, 61.605
1940, 33.189, 60.087, 66.594, 61.605
1950, 33.189, 60.087, 66.594, 61.605
1960, 33.406, 60.087, 66.594, 61.605
1970, 33.406, 60.087, 66.594, 61.605
1980, 33.623, 60.087, 66.594, 61.605
1990, 33.623, 60.087, 66.594, 61.605
2000, 33.623, 60.087, 66.594, 61.605
2010, 33.623, 60.087, 66.594, 61.605
2020, 33.839, 60.087, 66.594, 61.605
2030, 33.839, 60.087, 66.594, 61.605
2040, 33.839, 60.087, 66.594, 61.605
2050, 33.839, 60.087, 66.594, 61.605
2060, 33.839, 60.087, 66.594, 61.605
2070, 33.839, 60.087, 66.594, 61.605
2080, 33.839, 60.087, 66.594, 61.605
2090, 33.839, 60.087, 66.594, 61.605
2100, 33.839, 60.087, 66.594, 61.605
2110, 34.056, 60.087, 66.594, 61.605
2120, 34.273, 60.087, 66.594, 61.605
2130, 34.273, 60.087, 66.594, 61.605
2140, 34.273, 60.087, 66.594, 61.605
2150, 34.490, 60.087, 66.594, 61.605
2160, 34.490, 60.087, 66.594, 61.605
2170, 34.490, 60.087, 66.594, 61.605
2180, 34.490, 60.087, 66.594, 61.605
2190, 34.490, 60.087, 66.594, 61.605
2200, 34.490, 60.087, 66.811, 61.605
2210, 34.490, 60.087, 66.811, 61.605
2220, 34.490, 60.087, 66.811, 61.605
2230, 34.490, 60.087, 66.811, 61.605
2240, 34.490, 60.087, 66.811, 61.605
2250, 34.707, 60.087, 66.811, 61.605
2260, 34.924, 60.087, 66.811, 61.605
2270, 34.924, 60.087, 66.811, 61.605
2280, 34.924, 60.087, 66.811, 61.605
2290, 35.141, 60.087, 66.811, 61.605
2300, 35.358, 60.087, 66.811, 61.605
2310, 35.358, 60.087, 66.811, 61.605
2320, 35.358, 60.087, 66.811, 61.605
2330, 35.575, 60.087, 66.811, 61.605
2340, 35.575, 60.087, 66.811, 61.605
2350, 35.792, 60.087, 66.811, 61.605
2360, 35.792, 60.087, 66.811, 61.605
2370, 35.792, 60.087, 66.811, 61.605
2380, 36.009, 60.087, 66.811, 61.605
2390, 36.009, 60.087, 66.811, 61.605
2400, 36.226, 60.087, 66.811, 61.605
2410, 36.226, 60.087, 66.811, 61.605
2420, 36.226, 60.087, 66.811, 61.605
2430, 36.226, 60.087, 66.811, 61.605
2440, 36.443, 60.087, 66.811, 61.605
2450, 36.443, 60.087, 66.811, 61.605
2460, 36.659, 60.087, 66.811, 61.605
2470, 36.659, 60.087, 66.811, 61.605
2480, 36.659, 60.087, 66.811, 61.605
2490, 36.659, 60.087, 66.811, 61.605
2500, 36.659, 60.087, 66.811, 61.605
2510, 36.659, 60.087, 66.811, 61.605
2520, 36.659, 60.087, 66.811, 61.605
2530, 36.659, 60.087, 66.811, 61.605
2540, 36.659, 60.087, 67.028, 61.605
2550, 36.659, 60.087, 67.028, 61.605
2560, 36.659, 60.087, 67.028, 61.605
2570, 36.659, 60.087, 67.028, 61.605
2580, 36.876, 60.087, 67.028, 61.605
2590, 37.310, 60.087, 67.028, 61.605
2600, 37.310, 60.087, 67.028, 61.605
2610, 37.527, 60.087, 67.028, 61.605
2620, 37.527, 60.087, 67.028, 61.605
2630, 37.527, 60.087, 67.245, 61.605
2640, 37.527, 60.087, 67.245, 61.605
2650, 37.527, 60.087, 67.245, 61.605
2660, 37.744, 60.087, 67.245, 61.605
2670, 37.961, 60.087, 67.245, 61.605
2680, 37.961, 60.087, 67.245, 61.605
2690, 37.961, 60.087, 67.245, 61.605
2700, 37.961, 60.087, 67.245, 61.605
2710, 37.961, 60.087, 67.245, 61.605
2720, 37.961, 60.087, 67.462, 61.605
2730, 37.961, 60.087, 67.462, 61.605
2740, 38.178, 60.087, 67.462, 61.605
2750, 38.178, 60.087, 67.462, 61.605
2760, 38.395, 60.087, 67.679, 61.605
2770, 38.395, 60.087, 67.679, 61.605
2780, 38.395, 60.087, 67.679, 61.605
2790, 38.395, 60.087, 67.896, 61.605
2800, 38.612, 60.087, 67.896, 61.605
2810, 38.612, 60.087, 67.896, 61.605
2820, 38.612, 60.087, 67.896, 61.605
2830, 38.612, 60.087, 67.896, 61.605
2840, 38.612, 60.087, 67.896, 61.605
2850, 38.612, 60.087, 67.896, 61.605
2860, 38.612, 60.087, 67.896, 61.605
2870, 38.612, 60.087, 67.896, 61.605
2880, 38.612, 60.087, 67.896, 61.605
2890, 38.829, 60.087, 67.896, 61.605
2900, 38.829, 60.087, 67.896, 61.605
2910, 38.829, 60.087, 67.896, 61.605
2920, 38.829, 60.087, 67.896, 61.605
2930, 38.829, 60.087, 67.896, 61.605
2940, 38.829, 60.087, 67.896, 61.605
2950, 39.046, 60.087, 67.896, 61.605
2960, 39.262, 60.087, 67.896, 61.605
2970, 39.262, 60.087, 67.896, 61.605
2980, 39.262, 60.087, 67.896, 61.605
2990, 39.262, 60.087, 67.896, 61.605
3000, 39.262, 60.087, 67.896, 61.605
3010, 39.262, 60.087, 67.896, 61.605
3020, 39.262, 60.087, 67.896, 61.605
3030, 39.262, 60.087, 67.896, 61.605
3040, 39.262, 60.087, 67.896, 61.605
3050, 39.696, 60.087, 67.896, 61.605
3060, 39.696, 60.087, 67.896, 61.605
3070, 39.696, 60.087, 67.896, 61.605
3080, 39.913, 60.087, 67.896, 61.605
3090, 39.913, 60.087, 67.896, 61.605
3100, 40.130, 60.087, 67.896, 61.605
3110, 40.347, 60.087, 67.896, 61.605
3120, 40.998, 60.087, 67.896, 61.605
3130, 40.998, 60.087, 67.896, 61.605
3140, 41.215, 60.087, 67.896, 61.605
3150, 41.215, 60.087, 67.896, 61.605
3160, 41.215, 60.087, 67.896, 61.605
3170, 41.215, 60.087, 67.896, 61.605
3180, 41.215, 60.087, 67.896, 61.605
3190, 41.215, 60.087, 67.896, 61.605
3200, 41.215, 60.087, 67.896, 61.605
3210, 41.649, 60.087, 67.896, 61.605
3220, 41.649, 60.087, 67.896, 61.605
3230, 41.649, 60.087, 67.896, 61.605
3240, 41.649, 60.087, 67.896, 61.605
3250, 41.649, 60.087, 67.896, 61.605
3260, 41.649, 60.087, 67.896, 61.605
3270, 41.649, 60.087, 67.896, 61.605
3280, 41.649, 60.087, 67.896, 61.605
3290, 41.866, 60.087, 67.896, 61.605
3300, 41.866, 60.087, 67.896, 61.605
3310, 42.082, 60.087, 67.896, 61.605
3320, 42.299, 60.087, 67.896, 61.605
3330, 42.299, 60.087, 67.896, 61.605
3340, 42.299, 60.087, 67.896, 61.605
3350, 42.299, 60.087, 67.896, 61.605
3360, 42.299, 60.087, 67.896, 61.605
3370, 42.299, 60.087, 67.896, 61.605
3380, 42.299, 60.087, 67.896, 61.605
3390, 42.299, 60.087, 67.896, 61.605
3400, 42.299, 60.087, 67.896, 61.605
3410, 42.516, 60.087, 67.896, 61.605
3420, 42.516, 60.087, 67.896, 61.605
3430, 42.516, 60.087, 68.113, 61.605
3440, 42.516, 60.087, 68.113, 61.605
3450, 42.516, 60.087, 68.113, 61.605
3460, 42.516, 60.087, 68.113, 61.605
3470, 42.516, 60.087, 68.113, 61.605
3480, 42.516, 60.087, 68.113, 61.605
3490, 42.516, 60.087, 68.113, 61.605
3500, 42.516, 60.087, 68.113, 61.605
3510, 42.516, 60.087, 68.113, 61.605
3520, 42.516, 60.087, 68.113, 61.605
3530, 42.516, 60.087, 68.113, 61.605
3540, 42.516, 60.087, 68.113, 61.605
3550, 42.516, 60.087, 68.113, 61.605
3560, 42.733, 60.087, 68.113, 61.605
3570, 42.733, 60.087, 68.113, 61.605
3580, 42.950, 60.087, 68.113, 61.605
3590, 42.950, 60.087, 68.330, 61.605
3600, 42.950, 60.087, 68.330, 61.605
3610, 42.950, 60.087, 68.330, 61.605
3620, 42.950, 60.087, 68.330, 61.605
3630, 42.950, 60.087, 68.330, 61.605
3640, 42.950, 60.087, 68.330, 61.605
3650, 42.950, 60.087, 68.330, 61.605
3660, 43.167, 60.087, 68.330, 61.605
3670, 43.167, 60.087, 68.330, 61.605
3680, 43.167, 60.087, 68.330, 61.605
3690, 43.167, 60.087, 68.330, 61.605
3700, 43.167, 60.087, 68.330, 61.605
3710, 43.167, 60.087, 68.330, 61.605
3720, 43.167, 60.087, 68.330, 61.605
3730, 43.601, 60.087, 68.330, 61.605
3740, 43.601, 60.087, 68.330, 61.605
3750, 43.818, 60.087, 68.330, 61.605
3760, 43.818, 60.087, 68.330, 61.605
3770, 44.035, 60.087, 68.330, 61.605
3780, 44.035, 60.087, 68.330, 61.605
3790, 44.035, 60.087, 68.330, 61.605
3800, 44.035, 60.087, 68.330, 61.605
3810, 44.035, 60.087, 68.330, 61.605
3820, 44.252, 60.087, 68.330, 61.605
3830, 44.252, 60.087, 68.330, 61.605
3840, 44.252, 60.087, 68.330, 61.605
3850, 44.252, 60.087, 68.330, 61.605
3860, 44.252, 60.087, 68.330, 61.605
3870, 44.252, 60.087, 68.330, 61.605
3880, 44.252, 60.087, 68.330, 61.605
3890, 44.252, 60.087, 68.330, 61.605
3900, 44.469, 60.087, 68.330, 61.605
3910, 44.469, 60.087, 68.330, 61.605
3920, 44.685, 60.087, 68.330, 61.605
3930, 44.685, 60.087, 68.330, 61.605
3940, 44.685, 60.087, 68.330, 61.605
3950, 44.685, 60.087, 68.330, 61.605
3960, 44.902, 60.087, 68.330, 61.605
3970, 44.902, 60.087, 68.330, 61.605
3980, 44.902, 60.087, 68.330, 61.605
3990, 44.902, 60.087, 68.330, 61.605
4000, 44.902, 60.087, 68.547, 61.605
4010, 44.902, 60.087, 68.547, 61.605
4020, 45.119, 60.087, 68.547, 61.605
4030, 45.119, 60.087, 68.547, 61.605
4040, 45.119, 60.087, 68.547, 61.605
4050, 45.119, 60.087, 68.547, 61.605
4060, 45.119, 60.087, 68.547, 61.605
4070, 45.336, 60.087, 68.547, 61.605
4080, 45.336, 60.087, 68.547, 61.605
4090, 45.336, 60.087, 68.547, 61.605
4100, 45.336, 60.087, 68.547, 61.605
4110, 45.336, 60.087, 68.764, 61.605
4120, 45.336, 60.087, 68.764, 61.605
4130, 45.336, 60.087, 68.764, 61.605
4140, 45.336, 60.087, 68.764, 61.605
4150, 45.553, 60.087, 68.764, 61.605
4160, 45.553, 60.087, 68.764, 61.605
4170, 45.770, 60.087, 68.764, 61.605
4180, 45.770, 60.087, 68.764, 61.605
4190, 45.770, 60.087, 68.764, 61.605
4200, 45.770, 60.087, 68.764, 61.605
4210, 45.770, 60.087, 68.764, 61.605
4220, 45.770, 60.087, 68.764, 61.605
4230, 45.770, 60.087, 68.764, 61.605
4240, 45.770, 60.087, 68.764, 61.605
4250, 45.770, 60.087, 68.764, 61.605
4260, 45.770, 60.087, 68.764, 61.605
4270, 45.770, 60.087, 68.764, 61.605
4280, 45.770, 60.087, 68.764, 61.605
4290, 45.770, 60.087, 68.764, 61.605
4300, 45.770, 60.087, 68.980, 61.605
4310, 45.770, 60.087, 68.980, 61.605
4320, 45.770, 60.087, 68.980, 61.605
4330, 45.770, 60.087, 68.980, 61.605
4340, 46.204, 60.087, 68.980, 61.605
4350, 46.204, 60.087, 68.980, 61.605
4360, 46.421, 60.087, 68.980, 61.605
4370, 46.421, 60.087, 68.980, 61.605
4380, 46.421, 60.087, 68.980, 61.605
4390, 46.855, 60.087, 68.980, 61.605
4400, 46.855, 60.087, 68.980, 61.605
4410, 46.855, 60.087, 68.980, 61.605
4420, 46.855, 60.087, 68.980, 61.605
4430, 46.855, 60.087, 68.980, 61.605
4440, 47.072, 60.087, 68.980, 61.605
4450, 47.289, 60.087, 68.980, 61.605
4460, 47.289, 60.087, 68.980, 61.605
4470, 47.289, 60.087, 68.980, 61.605
4480, 47.289, 60.087, 68.980, 61.605
4490, 47.289, 60.087, 68.980, 61.605
4500, 47.289, 60.087, 68.980, 61.605
4510, 47.289, 60.087, 68.980, 61.605
4520, 47.289, 60.087, 68.980, 61.605
4530, 47.289, 60.087, 68.980, 61.605
4540, 47.505, 60.087, 68.980, 61.605
4550, 47.939, 60.087, 68.980, 61.605
4560, 47.939, 60.087, 68.980, 61.605
4570, 47.939, 60.087, 68.980, 61.605
4580, 47.939, 60.087, 68.980, 61.605
4590, 47.939, 60.087, 68.980, 61.605
4600, 47.939, 60.087, 68.980, 61.605
4610, 47.939, 60.087, 68.980, 61.605
4620, 48.156, 60.087, 68.980, 61.605
4630, 48.156, 60.087, 68.980, 61.605
4640, 48.156, 60.087, 68.980, 61.605
4650, 48.156, 60.087, 68.980, 61.605
4660, 48.156, 60.087, 68.980, 61.605
4670, 48.373, 60.087, 68.980, 61.605
4680, 48.590, 60.087, 68.980, 61.605
4690, 48.807, 60.087, 68.980, 61.605
4700, 48.807, 60.087, 68.980, 61.605
4710, 49.024, 60.087, 68.980, 61.605
4720, 49.024, 60.087, 68.980, 61.605
4730, 49.024, 60.087, 68.980, 61.605
4740, 49.024, 60.087, 68.980, 61.605
4750, 49.241, 60.087, 68.980, 61.605
4760, 49.458, 60.087, 68.980, 61.605
4770, 49.458, 60.087, 68.980, 61.605
4780, 49.458, 60.087, 68.980, 61.605
4790, 49.458, 60.087, 68.980, 61.605
4800, 49.458, 60.087, 68.980, 61.605
4810, 49.458, 60.087, 68.980, 61.605
4820, 49.458, 60.087, 68.980, 61.605
4830, 49.458, 60.087, 68.980, 61.605
4840, 49.458, 60.087, 68.980, 61.605
4850, 49.458, 60.087, 68.980, 61.605
4860, 49.458, 60.087, 68.980, 61.605
4870, 49.458, 60.087, 68.980, 61.605
4880, 49.458, 60.087, 68.980, 61.605
4890, 49.458, 60.087, 68.980, 61.605
4900, 49.458, 60.087, 68.980, 61.605
4910, 49.458, 60.087, 68.980, 61.605
4920, 49.458, 60.087, 68.980, 61.605
4930, 49.675, 60.087, 68.980, 61.605
4940, 49.675, 60.087, 68.980, 61.605
4950, 49.675, 60.087, 68.980, 61.605
4960, 49.675, 60.087, 68.980, 61.605
4970, 49.675, 60.087, 68.980, 61.605
4980, 49.675, 60.087, 68.980, 61.605
4990, 49.675, 60.087, 68.980, 61.605
5000, 49.675, 60.087, 68.980, 61.605
5010, 49.675, 60.087, 68.980, 61.605
5020, 49.892, 60.087, 68.980, 61.605
5030, 49.892, 60.087, 68.980, 61.605
5040, 49.892, 60.087, 68.980, 61.605
5050, 49.892, 60.087, 68.980, 61.605
5060, 49.892, 60.087, 68.980, 61.605
5070, 49.892, 60.087, 68.980, 61.605
5080, 49.892, 60.087, 68.980, 61.605
5090, 49.892, 60.087, 68.980, 61.605
5100, 49.892, 60.087, 68.980, 61.605
5110, 49.892, 60.087, 68.980, 61.605
5120, 49.892, 60.087, 68.980, 61.605
5130, 49.892, 60.087, 68.980, 61.605
5140, 49.892, 60.087, 68.980, 61.605
5150, 49.892, 60.087, 68.980, 61.605
5160, 50.108, 60.087, 68.980, 61.605
5170, 50.108, 60.087, 68.980, 61.605
5180, 50.108, 60.087, 68.980, 61.605
5190, 50.108, 60.087, 68.980, 61.605
5200, 50.108, 60.087, 68.980, 61.605
5210, 50.108, 60.087, 68.980, 61.605
5220, 50.108, 60.087, 68.980, 61.605
5230, 50.108, 60.087, 68.980, 61.605
5240, 50.108, 60.087, 68.980, 61.605
5250, 50.108, 60.087, 68.980, 61.605
5260, 50.325, 60.087, 68.980, 61.605
5270, 50.542, 60.087, 68.980, 61.605
5280, 50.759, 60.087, 68.980, 61.605
5290, 50.759, 60.087, 68.980, 61.605
5300, 50.759, 60.087, 68.980, 61.605
5310, 50.759, 60.087, 68.980, 61.605
5320, 50.759, 60.087, 68.980, 61.605
5330, 50.759, 60.087, 68.980, 61.605
5340, 50.759, 60.087, 68.980, 61.605
5350, 50.759, 60.087, 68.980, 61.605
5360, 50.759, 60.087, 68.980, 61.605
5370, 50.759, 60.087, 68.980, 61.605
5380, 50.759, 60.087, 68.980, 61.605
5390, 51.193, 60.087, 68.980, 61.605
5400, 51.193, 60.087, 68.980, 61.605
5410, 51.193, 60.087, 68.980, 61.605
5420, 51.193, 60.087, 68.980, 61.605
5430, 51.193, 60.087, 68.980, 61.605
5440, 51.193, 60.087, 68.980, 61.605
5450, 51.193, 60.087, 68.980, 61.605
5460, 51.193, 60.087, 68.980, 61.605
5470, 51.193, 60.087, 68.980, 61.605
5480, 51.193, 60.087, 68.980, 61.605
5490, 51.193, 60.087, 68.980, 61.605
5500, 51.193, 60.087, 68.980, 61.605
5510, 51.193, 60.087, 68.980, 61.605
5520, 51.193, 60.087, 68.980, 61.605
5530, 51.193, 60.087, 68.980, 61.605
5540, 51.193, 60.087, 68.980, 61.605
5550, 51.193, 60.087, 68.980, 61.605
5560, 51.193, 60.087, 68.980, 61.605
5570, 51.193, 60.087, 68.980, 61.605
5580, 51.193, 60.087, 68.980, 61.605
5590, 51.193, 60.087, 68.980, 61.605
5600, 51.193, 60.087, 68.980, 61.605
5610, 51.193, 60.087, 68.980, 61.605
5620, 51.410, 60.087, 68.980, 61.605
5630, 51.844, 60.087, 68.980, 61.605
5640, 51.844, 60.087, 68.980, 61.605
5650, 52.061, 60.087, 68.980, 61.605
5660, 52.061, 60.087, 68.980, 61.605
5670, 52.061, 60.087, 68.980, 61.605
5680, 52.495, 60.087, 68.980, 61.605
5690, 52.495, 60.087, 68.980, 61.605
5700, 52.495, 60.087, 68.980, 61.605
5710, 52.495, 60.087, 68.980, 61.605
5720, 52.495, 60.087, 68.980, 61.605
5730, 52.495, 60.087, 68.980, 61.605
5740, 52.495, 60.087, 68.980, 61.605
5750, 52.495, 60.087, 68.980, 61.605
5760, 52.495, 60.087, 68.980, 61.605
5770, 52.495, 60.087, 68.980, 61.605
5780, 52.495, 60.087, 68.980, 61.605
5790, 52.495, 60.087, 68.980, 61.605
5800, 52.495, 60.087, 68.980, 61.605
5810, 52.495, 60.087, 68.980, 61.605
5820, 52.711, 60.087, 68.980, 61.605
5830, 52.711, 60.087, 68.980, 61.605
5840, 52.711, 60.087, 68.980, 61.605
5850, 52.711, 60.087, 68.980, 61.605
5860, 52.711, 60.087, 68.980, 61.605
5870, 52.711, 60.087, 68.980, 61.605
5880, 52.711, 60.087, 68.980, 61.605
5890, 52.711, 60.087, 68.980, 61.605
5900, 52.711, 60.087, 68.980, 61.605
5910, 52.711, 60.087, 68.980, 61.605
5920, 52.711, 60.087, 68.980, 61.605
5930, 52.711, 60.087, 68.980, 61.605
5940, 52.711, 60.087, 68.980, 61.605
5950, 52.711, 60.087, 68.980, 61.605
5960, 52.711, 60.087, 68.980, 61.605
5970, 52.711, 60.087, 68.980, 61.605
5980, 52.711, 60.087, 68.980, 61.605
5990, 52.711, 60.087, 68.980, 61.605
6000, 52.711, 60.087, 68.980, 61.605
6010, 52.711, 60.087, 68.980, 61.605
6020, 52.711, 60.087, 68.980, 61.605
6030, 52.711, 60.087, 68.980, 61.605
6040, 52.928, 60.087, 68.980, 61.605
6050, 52.928, 60.087, 68.980, 61.605
6060, 52.928, 60.087, 68.980, 61.605
6070, 52.928, 60.087, 68.980, 61.605
6080, 52.928, 60.087, 68.980, 61.605
6090, 52.928, 60.087, 68.980, 61.605
6100, 52.928, 60.087, 68.980, 61.605
6110, 52.928, 60.087, 68.980, 61.605
6120, 52.928, 60.087, 68.980, 61.605
6130, 52.928, 60.087, 68.980, 61.605
6140, 52.928, 60.087, 68.980, 61.605
6150, 52.928, 60.087, 68.980, 61.605
6160, 52.928, 60.087, 68.980, 61.605
6170, 53.145, 60.087, 68.980, 61.605
6180, 53.145, 60.087, 68.980, 61.605
6190, 53.145, 60.087, 68.980, 61.605
6200, 53.145, 60.087, 68.980, 61.605
6210, 53.145, 60.087, 68.980, 61.605
6220, 53.145, 60.087, 68.980, 61.605
6230, 53.145, 60.087, 68.980, 61.605
6240, 53.145, 60.087, 68.980, 61.605
6250, 53.145, 60.087, 68.980, 61.605
6260, 53.145, 60.087, 68.980, 61.605
6270, 53.145, 60.087, 69.197, 61.605
6280, 53.145, 60.087, 69.197, 61.605
6290, 53.145, 60.087, 69.197, 61.605
6300, 53.145, 60.087, 69.197, 61.605
6310, 53.145, 60.087, 69.197, 61.605
6320, 53.145, 60.087, 69.197, 61.605
6330, 53.145, 60.087, 69.197, 61.605
6340, 53.145, 60.087, 69.197, 61.605
6350, 53.145, 60.087, 69.197, 61.605
6360, 53.145, 60.087, 69.197, 61.605
6370, 53.145, 60.087, 69.197, 61.605
6380, 53.145, 60.087, 69.197, 61.605
6390, 53.145, 60.087, 69.197, 61.605
6400, 53.145, 60.087, 69.197, 61.605
6410, 53.145, 60.087, 69.197, 61.605
6420, 53.145, 60.087, 69.197, 61.605
6430, 53.145, 60.087, 69.197, 61.605
6440, 53.145, 60.087, 69.197, 61.605
6450, 53.145, 60.087, 69.197, 61.605
6460, 53.145, 60.087, 69.197, 61.605
6470, 53.145, 60.087, 69.197, 61.605
6480, 53.145, 60.087, 69.197, 61.605
6490, 53.145, 60.087, 69.197, 61.605
6500, 53.145, 60.087, 69.197, 61.605
6510, 53.145, 60.087, 69.197, 61.605
6520, 53.145, 60.087, 69.197, 61.605
6530, 53.145, 60.087, 69.197, 61.605
6540, 53.145, 60.087, 69.197, 61.605
6550, 53.145, 60.087, 69.197, 61.605
6560, 53.362, 60.087, 69.197, 61.605
6570, 53.362, 60.087, 69.197, 61.605
6580, 53.362, 60.087, 69.197, 61.605
6590, 53.362, 60.087, 69.197, 61.605
6600, 53.362, 60.087, 69.197, 61.605
6610, 53.362, 60.087, 69.197, 61.605
6620, 53.362, 60.087, 69.197, 61.605
6630, 53.362, 60.087, 69.197, 61.605
6640, 53.362, 60.087, 69.197, 61.605
6650, 53.362, 60.087, 69.197, 61.605
6660, 53.362, 60.087, 69.197, 61.605
6670, 53.362, 60.087, 69.197, 61.605
6680, 53.362, 60.087, 69.197, 61.605
6690, 53.362, 60.087, 69.197, 61.605
6700, 53.362, 60.087, 69.197, 61.605
6710, 53.362, 60.087, 69.197, 61.605
6720, 53.362, 60.087, 69.197, 61.605
6730, 53.362, 60.087, 69.197, 61.605
6740, 53.362, 60.087, 69.197, 61.605
6750, 53.362, 60.087, 69.197, 61.605
6760, 53.362, 60.087, 69.197, 61.605
6770, 53.362, 60.087, 69.197, 61.605
6780, 53.362, 60.087, 69.197, 61.605
6790, 53.362, 60.087, 69.197, 61.605
6800, 53.362, 60.087, 69.197, 61.605
6810, 53.362, 60.087, 69.197, 61.605
6820, 53.362, 60.087, 69.197, 61.605
6830, 53.362, 60.087, 69.197, 61.605
6840, 53.579, 60.087, 69.197, 61.605
6850, 53.579, 60.087, 69.197, 61.605
6860, 53.579, 60.087, 69.197, 61.605
6870, 53.579, 60.087, 69.197, 61.605
6880, 53.579, 60.087, 69.197, 61.605
6890, 53.579, 60.087, 69.197, 61.605
6900, 53.579, 60.087, 69.197, 61.605
6910, 53.579, 60.087, 69.197, 61.605
6920, 53.579, 60.087, 69.197, 61.605
6930, 53.579, 60.087, 69.197, 61.605
6940, 53.796, 60.087, 69.197, 61.605
6950, 53.796, 60.087, 69.197, 61.605
6960, 53.796, 60.087, 69.197, 61.605
6970, 53.796, 60.087, 69.197, 61.605
6980, 54.013, 60.087, 69.197, 61.605
6990, 54.013, 60.087, 69.197, 61.605
7000, 54.013, 60.087, 69.197, 61.605
7010, 54.013, 60.087, 69.197, 61.605
7020, 54.013, 60.087, 69.197, 61.605
7030, 54.013, 60.087, 69.197, 61.605
7040, 54.013, 60.087, 69.197, 61.605
7050, 54.013, 60.087, 69.197, 61.605
7060, 54.013, 60.087, 69.197, 61.605
7070, 54.230, 60.087, 69.197, 61.605
7080, 54.230, 60.087, 69.197, 61.605
7090, 54.230, 60.087, 69.197, 61.605
7100, 54.230, 60.087, 69.197, 61.605
7110, 54.230, 60.087, 69.197, 61.605
7120, 54.230, 60.087, 69.197, 61.605
7130, 54.230, 60.087, 69.197, 61.605
7140, 54.230, 60.087, 69.197, 61.605
7150, 54.230, 60.087, 69.197, 61.605
7160, 54.230, 60.087, 69.197, 61.605
7170, 54.230, 60.087, 69.197, 61.605
7180, 54.230, 60.087, 69.197, 61.605
7190, 54.230, 60.087, 69.197, 61.605
7200, 54.230, 60.087, 69.197, 61.605
7210, 54.230, 60.087, 69.197, 61.605
7220, 54.230, 60.087, 69.197, 61.605
7230, 54.230, 60.087, 69.197, 61.605
7240, 54.230, 60.087, 69.197, 61.605
7250, 54.230, 60.087, 69.197, 61.605
7260, 54.230, 60.087, 69.197, 61.605
7270, 54.230, 60.087, 69.197, 61.605
7280, 54.230, 60.087, 69.197, 61.605
7290, 54.230, 60.087, 69.197, 61.605
7300, 54.447, 60.087, 69.197, 61.605
7310, 54.447, 60.087, 69.197, 61.605
7320, 54.447, 60.087, 69.197, 61.605
7330, 54.447, 60.087, 69.197, 61.605
7340, 54.447, 60.087, 69.197, 61.605
7350, 54.447, 60.087, 69.197, 61.605
7360, 54.447, 60.087, 69.197, 61.605
7370, 54.664, 60.087, 69.197, 61.605
7380, 54.881, 60.087, 69.197, 61.605
7390, 54.881, 60.087, 69.197, 61.605
7400, 54.881, 60.087, 69.197, 61.605
7410, 54.881, 60.087, 69.197, 61.605
7420, 54.881, 60.087, 69.197, 61.605
7430, 54.881, 60.087, 69.197, 61.605
7440, 54.881, 60.087, 69.197, 61.605
7450, 54.881, 60.087, 69.197, 61.605
7460, 54.881, 60.087, 69.197, 61.605
7470, 55.098, 60.087, 69.197, 61.605
7480, 55.098, 60.087, 69.197, 61.605
7490, 55.098, 60.087, 69.197, 61.605
7500, 55.098, 60.087, 69.197, 61.605
7510, 55.098, 60.087, 69.197, 61.605
7520, 55.098, 60.087, 69.197, 61.605
7530, 55.315, 60.087, 69.197, 61.605
7540, 55.315, 60.087, 69.197, 61.605
7550, 55.315, 60.087, 69.197, 61.605
7560, 55.315, 60.087, 69.197, 61.605
7570, 55.315, 60.087, 69.197, 61.605
7580, 55.315, 60.087, 69.197, 61.605
7590, 55.315, 60.087, 69.197, 61.605
7600, 55.315, 60.087, 69.197, 61.605
7610, 55.315, 60.087, 69.197, 61.605
7620, 55.315, 60.087, 69.197, 61.605
7630, 55.315, 60.087, 69.197, 61.605
7640, 55.315, 60.087, 69.197, 61.605
7650, 55.315, 60.087, 69.197, 61.605
7660, 55.315, 60.087, 69.197, 61.605
7670, 55.315, 60.087, 69.197, 61.605
7680, 55.315, 60.087, 69.197, 61.605
7690, 55.315, 60.087, 69.197, 61.605
7700, 55.315, 60.087, 69.197, 61.605
7710, 55.315, 60.087, 69.197, 61.605
7720, 55.315, 60.087, 69.197, 61.605
7730, 55.315, 60.087, 69.197, 61.605
7740, 55.315, 60.087, 69.197, 61.605
7750, 55.315, 60.087, 69.197, 61.605
7760, 55.315, 60.087, 69.197, 61.605
7770, 55.315, 60.087, 69.197, 61.605
7780, 55.315, 60.087, 69.197, 61.605
7790, 55.315, 60.087, 69.197, 61.605
7800, 55.315, 60.087, 69.197, 61.605
7810, 55.315, 60.087, 69.197, 61.605
7820, 55.315, 60.087, 69.197, 61.605
7830, 55.315, 60.087, 69.197, 61.605
7840, 55.315, 60.087, 69.197, 61.605
7850, 55.315, 60.087, 69.197, 61.605
7860, 55.315, 60.087, 69.197, 61.605
7870, 55.315, 60.087, 69.197, 61.605
7880, 55.531, 60.087, 69.197, 61.605
7890, 55.748, 60.087, 69.197, 61.605
7900, 55.748, 60.087, 69.197, 61.605
7910, 55.748, 60.087, 69.197, 61.605
7920, 55.748, 60.087, 69.197, 61.605
7930, 55.965, 60.087, 69.197, 61.605
7940, 55.965, 60.087, 69.197, 61.605
7950, 56.182, 60.087, 69.197, 61.605
7960, 56.182, 60.087, 69.197, 61.605
7970, 56.182, 60.087, 69.197, 61.605
7980, 56.182, 60.087, 69.197, 61.605
7990, 56.182, 60.087, 69.197, 61.605
8000, 56.399, 60.087, 69.197, 61.605


==> CSV_final/hownet/BERT_QNLI_5000.csv <==
qrs,  PSO-pre,  LSH-pre, Ours-dpp_posterior-pso-pre-hhug, Ours-dpp_posterior-lsh-pre-twelv
0, 0.000, 0.000, 0.000, 0.000
10, 0.217, 0.217, 1.085, 0.868
20, 0.434, 0.651, 2.603, 2.386
30, 0.651, 2.169, 5.640, 5.423
40, 1.302, 5.423, 8.460, 9.328
50, 1.735, 8.894, 11.714, 12.364
60, 1.735, 13.232, 13.666, 15.401
70, 2.169, 17.570, 14.751, 18.221
80, 2.603, 20.824, 15.401, 22.343
90, 2.820, 24.729, 17.137, 26.681
100, 3.254, 29.067, 18.221, 30.803
110, 3.688, 33.189, 18.872, 33.406
120, 4.555, 36.443, 19.740, 37.961
130, 5.206, 38.829, 20.607, 40.130
140, 6.074, 40.998, 20.824, 44.035
150, 6.508, 43.601, 21.475, 47.289
160, 6.725, 44.469, 22.993, 48.807
170, 7.375, 45.770, 23.427, 50.108
180, 8.026, 46.421, 24.078, 51.627
190, 8.894, 46.855, 26.030, 52.061
200, 9.328, 47.939, 28.850, 53.796
210, 9.978, 49.024, 31.020, 55.098
220, 10.195, 50.325, 33.406, 56.182
230, 10.629, 51.193, 36.009, 56.833
240, 11.063, 51.844, 37.093, 57.701
250, 11.714, 53.796, 39.696, 58.134
260, 12.364, 54.447, 40.998, 58.351
270, 12.581, 55.098, 43.384, 58.785
280, 13.883, 55.315, 43.818, 59.002
290, 14.751, 55.531, 45.119, 59.219
300, 15.618, 55.531, 46.855, 59.219
310, 16.269, 56.182, 48.807, 59.870
320, 16.920, 56.616, 50.325, 60.304
330, 16.920, 56.616, 51.627, 60.304
340, 17.787, 57.267, 52.711, 60.304
350, 17.787, 57.918, 53.145, 60.521
360, 18.004, 57.918, 54.447, 60.738
370, 18.221, 58.351, 55.315, 60.738
380, 18.438, 58.351, 56.182, 60.954
390, 18.872, 58.351, 57.484, 61.171
400, 19.306, 58.785, 57.484, 61.388
410, 20.174, 59.002, 57.701, 61.388
420, 20.174, 59.002, 57.918, 61.388
430, 21.041, 59.219, 58.568, 61.388
440, 21.258, 59.219, 58.785, 61.388
450, 21.258, 59.219, 58.785, 61.388
460, 21.475, 59.219, 59.219, 61.388
470, 21.475, 59.219, 59.653, 61.388
480, 21.692, 59.436, 60.087, 61.388
490, 22.126, 59.436, 60.304, 61.388
500, 22.126, 59.436, 60.738, 61.388
510, 22.777, 59.436, 60.738, 61.388
520, 23.210, 59.436, 60.738, 61.388
530, 23.210, 59.653, 60.738, 61.388
540, 23.861, 59.653, 60.954, 61.605
550, 24.078, 59.653, 60.954, 61.605
560, 24.078, 59.870, 60.954, 61.605
570, 24.295, 59.870, 60.954, 61.605
580, 24.295, 59.870, 60.954, 61.605
590, 24.512, 59.870, 60.954, 61.605
600, 24.512, 59.870, 61.388, 61.605
610, 24.729, 59.870, 61.605, 61.605
620, 25.380, 59.870, 62.039, 61.605
630, 25.380, 59.870, 62.256, 61.605
640, 25.380, 59.870, 62.690, 61.605
650, 25.597, 59.870, 62.690, 61.605
660, 25.597, 59.870, 62.690, 61.605
670, 25.597, 59.870, 63.124, 61.605
680, 26.030, 59.870, 63.124, 61.605
690, 26.464, 59.870, 63.341, 61.605
700, 26.681, 59.870, 63.341, 61.605
710, 26.898, 59.870, 63.341, 61.605
720, 26.898, 59.870, 63.557, 61.605
730, 26.898, 59.870, 63.557, 61.605
740, 26.898, 59.870, 63.557, 61.605
750, 26.898, 59.870, 63.774, 61.605
760, 26.898, 59.870, 63.774, 61.605
770, 26.898, 59.870, 63.774, 61.605
780, 26.898, 59.870, 63.774, 61.605
790, 27.115, 60.087, 63.774, 61.605
800, 27.115, 60.087, 63.774, 61.605
810, 27.115, 60.087, 63.991, 61.605
820, 27.115, 60.087, 64.208, 61.605
830, 27.115, 60.087, 64.208, 61.605
840, 27.115, 60.087, 64.208, 61.605
850, 27.115, 60.087, 64.208, 61.605
860, 27.115, 60.087, 64.208, 61.605
870, 27.115, 60.087, 64.208, 61.605
880, 27.115, 60.087, 64.425, 61.605
890, 27.115, 60.087, 64.425, 61.605
900, 27.115, 60.087, 64.425, 61.605
910, 27.115, 60.087, 64.425, 61.605
920, 27.332, 60.087, 64.425, 61.605
930, 27.549, 60.087, 64.642, 61.605
940, 27.549, 60.087, 64.642, 61.605
950, 27.549, 60.087, 64.642, 61.605
960, 27.549, 60.087, 64.642, 61.605
970, 27.549, 60.087, 64.642, 61.605
980, 27.549, 60.087, 64.642, 61.605
990, 27.549, 60.087, 64.642, 61.605
1000, 27.549, 60.087, 64.642, 61.605
1010, 27.549, 60.087, 64.642, 61.605
1020, 27.549, 60.087, 64.642, 61.605
1030, 27.549, 60.087, 64.642, 61.605
1040, 27.766, 60.087, 64.859, 61.605
1050, 27.983, 60.087, 64.859, 61.605
1060, 28.200, 60.087, 64.859, 61.605
1070, 28.200, 60.087, 64.859, 61.605
1080, 28.200, 60.087, 65.076, 61.605
1090, 28.200, 60.087, 65.293, 61.605
1100, 28.200, 60.087, 65.293, 61.605
1110, 28.416, 60.087, 65.293, 61.605
1120, 28.416, 60.087, 65.510, 61.605
1130, 28.416, 60.087, 65.510, 61.605
1140, 28.416, 60.087, 65.510, 61.605
1150, 28.633, 60.087, 65.510, 61.605
1160, 28.633, 60.087, 65.510, 61.605
1170, 28.633, 60.087, 65.510, 61.605
1180, 28.633, 60.087, 65.510, 61.605
1190, 28.633, 60.087, 65.510, 61.605
1200, 28.850, 60.087, 65.510, 61.605
1210, 28.850, 60.087, 65.510, 61.605
1220, 28.850, 60.087, 65.727, 61.605
1230, 28.850, 60.087, 65.727, 61.605
1240, 28.850, 60.087, 65.727, 61.605
1250, 29.067, 60.087, 65.727, 61.605
1260, 29.067, 60.087, 65.727, 61.605
1270, 29.067, 60.087, 65.727, 61.605
1280, 29.067, 60.087, 65.727, 61.605
1290, 29.067, 60.087, 65.727, 61.605
1300, 29.067, 60.087, 65.727, 61.605
1310, 29.067, 60.087, 65.727, 61.605
1320, 29.067, 60.087, 65.727, 61.605
1330, 29.284, 60.087, 65.727, 61.605
1340, 29.501, 60.087, 65.727, 61.605
1350, 29.501, 60.087, 65.727, 61.605
1360, 29.501, 60.087, 65.727, 61.605
1370, 29.501, 60.087, 65.727, 61.605
1380, 29.501, 60.087, 65.944, 61.605
1390, 29.501, 60.087, 65.944, 61.605
1400, 29.501, 60.087, 65.944, 61.605
1410, 29.935, 60.087, 65.944, 61.605
1420, 29.935, 60.087, 65.944, 61.605
1430, 30.152, 60.087, 65.944, 61.605
1440, 30.152, 60.087, 65.944, 61.605
1450, 30.152, 60.087, 65.944, 61.605
1460, 30.152, 60.087, 65.944, 61.605
1470, 30.369, 60.087, 66.161, 61.605
1480, 30.586, 60.087, 66.161, 61.605
1490, 30.803, 60.087, 66.161, 61.605
1500, 30.803, 60.087, 66.161, 61.605
1510, 30.803, 60.087, 66.161, 61.605
1520, 30.803, 60.087, 66.161, 61.605
1530, 30.803, 60.087, 66.161, 61.605
1540, 30.803, 60.087, 66.161, 61.605
1550, 30.803, 60.087, 66.161, 61.605
1560, 31.020, 60.087, 66.161, 61.605
1570, 31.020, 60.087, 66.161, 61.605
1580, 31.020, 60.087, 66.161, 61.605
1590, 31.020, 60.087, 66.161, 61.605
1600, 31.236, 60.087, 66.161, 61.605
1610, 31.236, 60.087, 66.161, 61.605
1620, 31.236, 60.087, 66.161, 61.605
1630, 31.453, 60.087, 66.161, 61.605
1640, 31.670, 60.087, 66.161, 61.605
1650, 31.670, 60.087, 66.161, 61.605
1660, 31.670, 60.087, 66.161, 61.605
1670, 31.670, 60.087, 66.161, 61.605
1680, 31.670, 60.087, 66.161, 61.605
1690, 31.670, 60.087, 66.161, 61.605
1700, 31.670, 60.087, 66.161, 61.605
1710, 31.670, 60.087, 66.161, 61.605
1720, 31.887, 60.087, 66.161, 61.605
1730, 31.887, 60.087, 66.161, 61.605
1740, 31.887, 60.087, 66.161, 61.605
1750, 31.887, 60.087, 66.161, 61.605
1760, 31.887, 60.087, 66.161, 61.605
1770, 31.887, 60.087, 66.161, 61.605
1780, 31.887, 60.087, 66.161, 61.605
1790, 31.887, 60.087, 66.161, 61.605
1800, 31.887, 60.087, 66.161, 61.605
1810, 31.887, 60.087, 66.377, 61.605
1820, 31.887, 60.087, 66.377, 61.605
1830, 32.321, 60.087, 66.377, 61.605
1840, 32.538, 60.087, 66.377, 61.605
1850, 32.755, 60.087, 66.377, 61.605
1860, 32.755, 60.087, 66.377, 61.605
1870, 32.972, 60.087, 66.594, 61.605
1880, 33.189, 60.087, 66.594, 61.605
1890, 33.189, 60.087, 66.594, 61.605
1900, 33.189, 60.087, 66.594, 61.605
1910, 33.189, 60.087, 66.594, 61.605
1920, 33.189, 60.087, 66.594, 61.605
1930, 33.189, 60.087, 66.594, 61.605
1940, 33.189, 60.087, 66.594, 61.605
1950, 33.189, 60.087, 66.594, 61.605
1960, 33.406, 60.087, 66.594, 61.605
1970, 33.406, 60.087, 66.594, 61.605
1980, 33.623, 60.087, 66.594, 61.605
1990, 33.623, 60.087, 66.594, 61.605
2000, 33.623, 60.087, 66.594, 61.605
2010, 33.623, 60.087, 66.594, 61.605
2020, 33.839, 60.087, 66.594, 61.605
2030, 33.839, 60.087, 66.594, 61.605
2040, 33.839, 60.087, 66.594, 61.605
2050, 33.839, 60.087, 66.594, 61.605
2060, 33.839, 60.087, 66.594, 61.605
2070, 33.839, 60.087, 66.594, 61.605
2080, 33.839, 60.087, 66.594, 61.605
2090, 33.839, 60.087, 66.594, 61.605
2100, 33.839, 60.087, 66.594, 61.605
2110, 34.056, 60.087, 66.594, 61.605
2120, 34.273, 60.087, 66.594, 61.605
2130, 34.273, 60.087, 66.594, 61.605
2140, 34.273, 60.087, 66.594, 61.605
2150, 34.490, 60.087, 66.594, 61.605
2160, 34.490, 60.087, 66.594, 61.605
2170, 34.490, 60.087, 66.594, 61.605
2180, 34.490, 60.087, 66.594, 61.605
2190, 34.490, 60.087, 66.594, 61.605
2200, 34.490, 60.087, 66.811, 61.605
2210, 34.490, 60.087, 66.811, 61.605
2220, 34.490, 60.087, 66.811, 61.605
2230, 34.490, 60.087, 66.811, 61.605
2240, 34.490, 60.087, 66.811, 61.605
2250, 34.707, 60.087, 66.811, 61.605
2260, 34.924, 60.087, 66.811, 61.605
2270, 34.924, 60.087, 66.811, 61.605
2280, 34.924, 60.087, 66.811, 61.605
2290, 35.141, 60.087, 66.811, 61.605
2300, 35.358, 60.087, 66.811, 61.605
2310, 35.358, 60.087, 66.811, 61.605
2320, 35.358, 60.087, 66.811, 61.605
2330, 35.575, 60.087, 66.811, 61.605
2340, 35.575, 60.087, 66.811, 61.605
2350, 35.792, 60.087, 66.811, 61.605
2360, 35.792, 60.087, 66.811, 61.605
2370, 35.792, 60.087, 66.811, 61.605
2380, 36.009, 60.087, 66.811, 61.605
2390, 36.009, 60.087, 66.811, 61.605
2400, 36.226, 60.087, 66.811, 61.605
2410, 36.226, 60.087, 66.811, 61.605
2420, 36.226, 60.087, 66.811, 61.605
2430, 36.226, 60.087, 66.811, 61.605
2440, 36.443, 60.087, 66.811, 61.605
2450, 36.443, 60.087, 66.811, 61.605
2460, 36.659, 60.087, 66.811, 61.605
2470, 36.659, 60.087, 66.811, 61.605
2480, 36.659, 60.087, 66.811, 61.605
2490, 36.659, 60.087, 66.811, 61.605
2500, 36.659, 60.087, 66.811, 61.605
2510, 36.659, 60.087, 66.811, 61.605
2520, 36.659, 60.087, 66.811, 61.605
2530, 36.659, 60.087, 66.811, 61.605
2540, 36.659, 60.087, 67.028, 61.605
2550, 36.659, 60.087, 67.028, 61.605
2560, 36.659, 60.087, 67.028, 61.605
2570, 36.659, 60.087, 67.028, 61.605
2580, 36.876, 60.087, 67.028, 61.605
2590, 37.310, 60.087, 67.028, 61.605
2600, 37.310, 60.087, 67.028, 61.605
2610, 37.527, 60.087, 67.028, 61.605
2620, 37.527, 60.087, 67.028, 61.605
2630, 37.527, 60.087, 67.245, 61.605
2640, 37.527, 60.087, 67.245, 61.605
2650, 37.527, 60.087, 67.245, 61.605
2660, 37.744, 60.087, 67.245, 61.605
2670, 37.961, 60.087, 67.245, 61.605
2680, 37.961, 60.087, 67.245, 61.605
2690, 37.961, 60.087, 67.245, 61.605
2700, 37.961, 60.087, 67.245, 61.605
2710, 37.961, 60.087, 67.245, 61.605
2720, 37.961, 60.087, 67.462, 61.605
2730, 37.961, 60.087, 67.462, 61.605
2740, 38.178, 60.087, 67.462, 61.605
2750, 38.178, 60.087, 67.462, 61.605
2760, 38.395, 60.087, 67.679, 61.605
2770, 38.395, 60.087, 67.679, 61.605
2780, 38.395, 60.087, 67.679, 61.605
2790, 38.395, 60.087, 67.896, 61.605
2800, 38.612, 60.087, 67.896, 61.605
2810, 38.612, 60.087, 67.896, 61.605
2820, 38.612, 60.087, 67.896, 61.605
2830, 38.612, 60.087, 67.896, 61.605
2840, 38.612, 60.087, 67.896, 61.605
2850, 38.612, 60.087, 67.896, 61.605
2860, 38.612, 60.087, 67.896, 61.605
2870, 38.612, 60.087, 67.896, 61.605
2880, 38.612, 60.087, 67.896, 61.605
2890, 38.829, 60.087, 67.896, 61.605
2900, 38.829, 60.087, 67.896, 61.605
2910, 38.829, 60.087, 67.896, 61.605
2920, 38.829, 60.087, 67.896, 61.605
2930, 38.829, 60.087, 67.896, 61.605
2940, 38.829, 60.087, 67.896, 61.605
2950, 39.046, 60.087, 67.896, 61.605
2960, 39.262, 60.087, 67.896, 61.605
2970, 39.262, 60.087, 67.896, 61.605
2980, 39.262, 60.087, 67.896, 61.605
2990, 39.262, 60.087, 67.896, 61.605
3000, 39.262, 60.087, 67.896, 61.605
3010, 39.262, 60.087, 67.896, 61.605
3020, 39.262, 60.087, 67.896, 61.605
3030, 39.262, 60.087, 67.896, 61.605
3040, 39.262, 60.087, 67.896, 61.605
3050, 39.696, 60.087, 67.896, 61.605
3060, 39.696, 60.087, 67.896, 61.605
3070, 39.696, 60.087, 67.896, 61.605
3080, 39.913, 60.087, 67.896, 61.605
3090, 39.913, 60.087, 67.896, 61.605
3100, 40.130, 60.087, 67.896, 61.605
3110, 40.347, 60.087, 67.896, 61.605
3120, 40.998, 60.087, 67.896, 61.605
3130, 40.998, 60.087, 67.896, 61.605
3140, 41.215, 60.087, 67.896, 61.605
3150, 41.215, 60.087, 67.896, 61.605
3160, 41.215, 60.087, 67.896, 61.605
3170, 41.215, 60.087, 67.896, 61.605
3180, 41.215, 60.087, 67.896, 61.605
3190, 41.215, 60.087, 67.896, 61.605
3200, 41.215, 60.087, 67.896, 61.605
3210, 41.649, 60.087, 67.896, 61.605
3220, 41.649, 60.087, 67.896, 61.605
3230, 41.649, 60.087, 67.896, 61.605
3240, 41.649, 60.087, 67.896, 61.605
3250, 41.649, 60.087, 67.896, 61.605
3260, 41.649, 60.087, 67.896, 61.605
3270, 41.649, 60.087, 67.896, 61.605
3280, 41.649, 60.087, 67.896, 61.605
3290, 41.866, 60.087, 67.896, 61.605
3300, 41.866, 60.087, 67.896, 61.605
3310, 42.082, 60.087, 67.896, 61.605
3320, 42.299, 60.087, 67.896, 61.605
3330, 42.299, 60.087, 67.896, 61.605
3340, 42.299, 60.087, 67.896, 61.605
3350, 42.299, 60.087, 67.896, 61.605
3360, 42.299, 60.087, 67.896, 61.605
3370, 42.299, 60.087, 67.896, 61.605
3380, 42.299, 60.087, 67.896, 61.605
3390, 42.299, 60.087, 67.896, 61.605
3400, 42.299, 60.087, 67.896, 61.605
3410, 42.516, 60.087, 67.896, 61.605
3420, 42.516, 60.087, 67.896, 61.605
3430, 42.516, 60.087, 68.113, 61.605
3440, 42.516, 60.087, 68.113, 61.605
3450, 42.516, 60.087, 68.113, 61.605
3460, 42.516, 60.087, 68.113, 61.605
3470, 42.516, 60.087, 68.113, 61.605
3480, 42.516, 60.087, 68.113, 61.605
3490, 42.516, 60.087, 68.113, 61.605
3500, 42.516, 60.087, 68.113, 61.605
3510, 42.516, 60.087, 68.113, 61.605
3520, 42.516, 60.087, 68.113, 61.605
3530, 42.516, 60.087, 68.113, 61.605
3540, 42.516, 60.087, 68.113, 61.605
3550, 42.516, 60.087, 68.113, 61.605
3560, 42.733, 60.087, 68.113, 61.605
3570, 42.733, 60.087, 68.113, 61.605
3580, 42.950, 60.087, 68.113, 61.605
3590, 42.950, 60.087, 68.330, 61.605
3600, 42.950, 60.087, 68.330, 61.605
3610, 42.950, 60.087, 68.330, 61.605
3620, 42.950, 60.087, 68.330, 61.605
3630, 42.950, 60.087, 68.330, 61.605
3640, 42.950, 60.087, 68.330, 61.605
3650, 42.950, 60.087, 68.330, 61.605
3660, 43.167, 60.087, 68.330, 61.605
3670, 43.167, 60.087, 68.330, 61.605
3680, 43.167, 60.087, 68.330, 61.605
3690, 43.167, 60.087, 68.330, 61.605
3700, 43.167, 60.087, 68.330, 61.605
3710, 43.167, 60.087, 68.330, 61.605
3720, 43.167, 60.087, 68.330, 61.605
3730, 43.601, 60.087, 68.330, 61.605
3740, 43.601, 60.087, 68.330, 61.605
3750, 43.818, 60.087, 68.330, 61.605
3760, 43.818, 60.087, 68.330, 61.605
3770, 44.035, 60.087, 68.330, 61.605
3780, 44.035, 60.087, 68.330, 61.605
3790, 44.035, 60.087, 68.330, 61.605
3800, 44.035, 60.087, 68.330, 61.605
3810, 44.035, 60.087, 68.330, 61.605
3820, 44.252, 60.087, 68.330, 61.605
3830, 44.252, 60.087, 68.330, 61.605
3840, 44.252, 60.087, 68.330, 61.605
3850, 44.252, 60.087, 68.330, 61.605
3860, 44.252, 60.087, 68.330, 61.605
3870, 44.252, 60.087, 68.330, 61.605
3880, 44.252, 60.087, 68.330, 61.605
3890, 44.252, 60.087, 68.330, 61.605
3900, 44.469, 60.087, 68.330, 61.605
3910, 44.469, 60.087, 68.330, 61.605
3920, 44.685, 60.087, 68.330, 61.605
3930, 44.685, 60.087, 68.330, 61.605
3940, 44.685, 60.087, 68.330, 61.605
3950, 44.685, 60.087, 68.330, 61.605
3960, 44.902, 60.087, 68.330, 61.605
3970, 44.902, 60.087, 68.330, 61.605
3980, 44.902, 60.087, 68.330, 61.605
3990, 44.902, 60.087, 68.330, 61.605
4000, 44.902, 60.087, 68.547, 61.605
4010, 44.902, 60.087, 68.547, 61.605
4020, 45.119, 60.087, 68.547, 61.605
4030, 45.119, 60.087, 68.547, 61.605
4040, 45.119, 60.087, 68.547, 61.605
4050, 45.119, 60.087, 68.547, 61.605
4060, 45.119, 60.087, 68.547, 61.605
4070, 45.336, 60.087, 68.547, 61.605
4080, 45.336, 60.087, 68.547, 61.605
4090, 45.336, 60.087, 68.547, 61.605
4100, 45.336, 60.087, 68.547, 61.605
4110, 45.336, 60.087, 68.764, 61.605
4120, 45.336, 60.087, 68.764, 61.605
4130, 45.336, 60.087, 68.764, 61.605
4140, 45.336, 60.087, 68.764, 61.605
4150, 45.553, 60.087, 68.764, 61.605
4160, 45.553, 60.087, 68.764, 61.605
4170, 45.770, 60.087, 68.764, 61.605
4180, 45.770, 60.087, 68.764, 61.605
4190, 45.770, 60.087, 68.764, 61.605
4200, 45.770, 60.087, 68.764, 61.605
4210, 45.770, 60.087, 68.764, 61.605
4220, 45.770, 60.087, 68.764, 61.605
4230, 45.770, 60.087, 68.764, 61.605
4240, 45.770, 60.087, 68.764, 61.605
4250, 45.770, 60.087, 68.764, 61.605
4260, 45.770, 60.087, 68.764, 61.605
4270, 45.770, 60.087, 68.764, 61.605
4280, 45.770, 60.087, 68.764, 61.605
4290, 45.770, 60.087, 68.764, 61.605
4300, 45.770, 60.087, 68.980, 61.605
4310, 45.770, 60.087, 68.980, 61.605
4320, 45.770, 60.087, 68.980, 61.605
4330, 45.770, 60.087, 68.980, 61.605
4340, 46.204, 60.087, 68.980, 61.605
4350, 46.204, 60.087, 68.980, 61.605
4360, 46.421, 60.087, 68.980, 61.605
4370, 46.421, 60.087, 68.980, 61.605
4380, 46.421, 60.087, 68.980, 61.605
4390, 46.855, 60.087, 68.980, 61.605
4400, 46.855, 60.087, 68.980, 61.605
4410, 46.855, 60.087, 68.980, 61.605
4420, 46.855, 60.087, 68.980, 61.605
4430, 46.855, 60.087, 68.980, 61.605
4440, 47.072, 60.087, 68.980, 61.605
4450, 47.289, 60.087, 68.980, 61.605
4460, 47.289, 60.087, 68.980, 61.605
4470, 47.289, 60.087, 68.980, 61.605
4480, 47.289, 60.087, 68.980, 61.605
4490, 47.289, 60.087, 68.980, 61.605
4500, 47.289, 60.087, 68.980, 61.605
4510, 47.289, 60.087, 68.980, 61.605
4520, 47.289, 60.087, 68.980, 61.605
4530, 47.289, 60.087, 68.980, 61.605
4540, 47.505, 60.087, 68.980, 61.605
4550, 47.939, 60.087, 68.980, 61.605
4560, 47.939, 60.087, 68.980, 61.605
4570, 47.939, 60.087, 68.980, 61.605
4580, 47.939, 60.087, 68.980, 61.605
4590, 47.939, 60.087, 68.980, 61.605
4600, 47.939, 60.087, 68.980, 61.605
4610, 47.939, 60.087, 68.980, 61.605
4620, 48.156, 60.087, 68.980, 61.605
4630, 48.156, 60.087, 68.980, 61.605
4640, 48.156, 60.087, 68.980, 61.605
4650, 48.156, 60.087, 68.980, 61.605
4660, 48.156, 60.087, 68.980, 61.605
4670, 48.373, 60.087, 68.980, 61.605
4680, 48.590, 60.087, 68.980, 61.605
4690, 48.807, 60.087, 68.980, 61.605
4700, 48.807, 60.087, 68.980, 61.605
4710, 49.024, 60.087, 68.980, 61.605
4720, 49.024, 60.087, 68.980, 61.605
4730, 49.024, 60.087, 68.980, 61.605
4740, 49.024, 60.087, 68.980, 61.605
4750, 49.241, 60.087, 68.980, 61.605
4760, 49.458, 60.087, 68.980, 61.605
4770, 49.458, 60.087, 68.980, 61.605
4780, 49.458, 60.087, 68.980, 61.605
4790, 49.458, 60.087, 68.980, 61.605
4800, 49.458, 60.087, 68.980, 61.605
4810, 49.458, 60.087, 68.980, 61.605
4820, 49.458, 60.087, 68.980, 61.605
4830, 49.458, 60.087, 68.980, 61.605
4840, 49.458, 60.087, 68.980, 61.605
4850, 49.458, 60.087, 68.980, 61.605
4860, 49.458, 60.087, 68.980, 61.605
4870, 49.458, 60.087, 68.980, 61.605
4880, 49.458, 60.087, 68.980, 61.605
4890, 49.458, 60.087, 68.980, 61.605
4900, 49.458, 60.087, 68.980, 61.605
4910, 49.458, 60.087, 68.980, 61.605
4920, 49.458, 60.087, 68.980, 61.605
4930, 49.675, 60.087, 68.980, 61.605
4940, 49.675, 60.087, 68.980, 61.605
4950, 49.675, 60.087, 68.980, 61.605
4960, 49.675, 60.087, 68.980, 61.605
4970, 49.675, 60.087, 68.980, 61.605
4980, 49.675, 60.087, 68.980, 61.605
4990, 49.675, 60.087, 68.980, 61.605
5000, 49.675, 60.087, 68.980, 61.605


==> CSV_final/hownet/BERT_Yelp.csv <==
qrs,  PSO,  LSH, Ours-dpp_posterior-pso-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.409, 0.204
20, 0.000, 0.000, 1.431, 1.022
30, 0.204, 0.409, 2.045, 1.636
40, 0.409, 1.227, 3.067, 2.863
50, 0.818, 1.431, 3.681, 3.272
60, 0.818, 1.840, 3.885, 4.499
70, 0.818, 2.249, 4.908, 5.317
80, 0.818, 3.681, 5.317, 5.726
90, 0.818, 5.521, 5.521, 5.930
100, 1.227, 6.339, 5.930, 6.339
110, 1.431, 7.771, 7.157, 7.566
120, 1.840, 8.384, 8.180, 8.384
130, 1.840, 10.225, 8.793, 9.611
140, 1.840, 11.043, 9.611, 11.656
150, 1.840, 12.474, 9.816, 12.065
160, 1.840, 13.292, 10.634, 14.315
170, 2.045, 14.519, 11.043, 15.746
180, 2.045, 16.155, 11.452, 17.791
190, 2.249, 16.360, 11.452, 19.836
200, 2.454, 18.200, 11.656, 22.699
210, 2.863, 19.632, 11.861, 26.789
220, 2.863, 20.245, 12.065, 28.834
230, 2.863, 21.677, 12.883, 31.493
240, 3.067, 23.517, 13.497, 33.333
250, 3.272, 24.540, 14.928, 35.787
260, 3.272, 25.767, 15.542, 39.673
270, 3.681, 27.198, 16.769, 43.149
280, 3.885, 29.448, 17.382, 45.194
290, 3.885, 31.084, 19.018, 47.853
300, 3.885, 31.697, 21.677, 49.693
310, 4.090, 32.515, 23.108, 51.534
320, 4.294, 34.560, 24.744, 53.988
330, 4.703, 35.992, 26.789, 55.828
340, 4.703, 37.832, 28.630, 58.691
350, 4.908, 39.059, 30.675, 59.714
360, 5.112, 40.286, 33.742, 61.145
370, 5.112, 41.104, 35.174, 62.577
380, 5.521, 42.945, 37.219, 65.235
390, 5.726, 44.785, 38.446, 67.485
400, 5.930, 44.990, 40.286, 68.916
410, 6.135, 45.603, 41.922, 71.166
420, 6.339, 46.626, 45.399, 71.779
430, 6.544, 48.671, 46.830, 73.211
440, 6.748, 49.693, 48.671, 74.029
450, 6.748, 50.920, 50.307, 76.278
460, 6.748, 51.329, 52.147, 77.505
470, 6.748, 51.943, 53.170, 77.710
480, 6.748, 53.783, 55.010, 79.141
490, 6.748, 54.397, 56.237, 79.550
500, 6.953, 54.397, 58.282, 80.573
510, 6.953, 55.419, 59.714, 81.391
520, 6.953, 57.055, 61.145, 82.209
530, 7.362, 57.873, 62.781, 82.822
540, 7.362, 58.896, 64.008, 83.436
550, 7.362, 60.327, 65.235, 84.049
560, 7.362, 61.145, 66.462, 84.254
570, 7.566, 61.963, 67.076, 84.458
580, 7.771, 63.190, 67.689, 85.276
590, 7.771, 63.804, 68.098, 86.299
600, 7.975, 64.213, 69.530, 86.299
610, 7.975, 65.644, 70.143, 87.321
620, 7.975, 66.462, 70.552, 87.526
630, 8.180, 67.076, 70.961, 88.344
640, 8.180, 67.894, 71.575, 88.344
650, 8.384, 68.712, 71.779, 88.957
660, 8.384, 68.712, 72.597, 89.571
670, 8.384, 69.734, 74.233, 89.980
680, 8.589, 70.143, 75.256, 89.980
690, 8.793, 70.552, 75.869, 90.184
700, 8.998, 71.166, 76.687, 90.184
710, 8.998, 71.779, 77.505, 90.184
720, 8.998, 72.802, 78.119, 90.798
730, 9.202, 73.211, 79.141, 90.798
740, 9.202, 73.620, 80.368, 91.002
750, 9.202, 74.029, 81.595, 91.207
760, 9.202, 74.847, 82.209, 91.616
770, 9.407, 75.460, 83.231, 91.616
780, 9.611, 76.074, 83.845, 92.025
790, 9.611, 76.687, 84.458, 92.025
800, 9.611, 77.096, 85.276, 92.229
810, 10.020, 77.505, 85.481, 92.229
820, 10.225, 78.119, 85.481, 92.843
830, 10.429, 78.732, 85.685, 92.843
840, 10.429, 78.732, 85.890, 92.843
850, 10.429, 79.141, 86.299, 93.252
860, 10.634, 79.550, 86.912, 93.456
870, 10.634, 79.959, 87.526, 93.456
880, 10.838, 80.368, 87.526, 93.865
890, 10.838, 80.368, 88.139, 94.070
900, 11.043, 81.186, 88.753, 94.070
910, 11.247, 81.391, 88.957, 94.070
920, 11.247, 81.595, 89.366, 94.479
930, 11.452, 82.413, 89.571, 94.479
940, 11.452, 82.822, 89.571, 94.888
950, 11.452, 83.436, 89.775, 94.888
960, 11.452, 83.845, 89.980, 94.888
970, 11.452, 84.458, 89.980, 95.092
980, 11.452, 84.867, 89.980, 95.092
990, 11.452, 85.072, 89.980, 95.092
1000, 11.452, 85.072, 90.593, 95.092
1010, 11.452, 85.481, 91.207, 95.092
1020, 11.452, 85.685, 91.411, 95.297
1030, 11.452, 85.890, 91.820, 95.501
1040, 11.452, 85.890, 92.434, 95.501
1050, 11.861, 86.094, 92.434, 95.501
1060, 11.861, 86.094, 92.638, 95.501
1070, 11.861, 86.094, 92.638, 95.501
1080, 11.861, 86.503, 92.638, 95.501
1090, 11.861, 86.708, 92.638, 95.501
1100, 11.861, 86.912, 92.843, 95.501
1110, 11.861, 87.321, 92.843, 95.501
1120, 11.861, 87.526, 93.047, 95.501
1130, 12.065, 87.526, 93.456, 95.501
1140, 12.065, 87.526, 93.865, 95.501
1150, 12.065, 87.730, 94.070, 95.501
1160, 12.065, 87.935, 94.070, 95.501
1170, 12.270, 88.139, 94.070, 95.501
1180, 12.679, 88.139, 94.070, 95.910
1190, 12.883, 88.139, 94.274, 95.910
1200, 13.088, 88.139, 94.683, 95.910
1210, 13.088, 88.344, 94.683, 95.910
1220, 13.088, 88.548, 94.683, 95.910
1230, 13.088, 88.957, 94.683, 95.910
1240, 13.088, 89.162, 94.888, 95.910
1250, 13.088, 89.162, 94.888, 95.910
1260, 13.497, 89.162, 95.092, 95.910
1270, 13.497, 89.366, 95.297, 95.910
1280, 13.497, 89.366, 95.297, 95.910
1290, 13.701, 89.366, 95.297, 95.910
1300, 13.906, 89.775, 95.297, 95.910
1310, 14.315, 89.775, 95.501, 95.910
1320, 14.315, 89.775, 95.501, 95.910
1330, 14.315, 89.775, 95.706, 95.910
1340, 14.315, 89.980, 95.706, 95.910
1350, 14.315, 90.184, 95.706, 95.910
1360, 14.315, 90.184, 95.706, 95.910
1370, 14.315, 90.184, 96.115, 95.910
1380, 14.315, 90.184, 96.115, 95.910
1390, 14.315, 90.184, 96.115, 95.910
1400, 14.315, 90.184, 96.115, 96.115
1410, 14.519, 90.389, 96.115, 96.115
1420, 14.519, 90.593, 96.319, 96.115
1430, 14.519, 90.593, 96.319, 96.115
1440, 14.724, 90.593, 96.319, 96.115
1450, 15.337, 90.593, 96.319, 96.319
1460, 15.337, 90.593, 96.319, 96.524
1470, 15.337, 90.593, 96.319, 96.524
1480, 15.337, 90.593, 96.319, 96.524
1490, 15.337, 90.593, 96.319, 96.524
1500, 15.337, 90.593, 96.319, 96.524
1510, 15.337, 90.593, 96.319, 96.524
1520, 15.337, 90.798, 96.319, 96.524
1530, 15.337, 91.002, 96.319, 96.524
1540, 15.337, 91.002, 96.319, 96.524
1550, 15.337, 91.207, 96.319, 96.728
1560, 15.337, 91.207, 96.319, 96.728
1570, 15.337, 91.207, 96.319, 96.728
1580, 15.337, 91.207, 96.319, 96.728
1590, 15.337, 91.207, 96.319, 96.728
1600, 15.337, 91.207, 96.319, 96.728
1610, 15.542, 91.207, 96.319, 96.728
1620, 15.542, 91.207, 96.319, 96.728
1630, 15.542, 91.207, 96.319, 96.728
1640, 15.542, 91.207, 96.524, 96.933
1650, 15.542, 91.207, 96.524, 96.933
1660, 15.542, 91.207, 96.524, 97.137
1670, 15.542, 91.207, 96.524, 97.137
1680, 15.746, 91.207, 96.524, 97.137
1690, 15.746, 91.207, 96.524, 97.137
1700, 15.746, 91.411, 96.933, 97.137
1710, 15.746, 91.411, 96.933, 97.137
1720, 15.746, 91.411, 96.933, 97.137
1730, 15.951, 91.411, 97.137, 97.342
1740, 15.951, 91.411, 97.137, 97.342
1750, 16.155, 91.411, 97.342, 97.342
1760, 16.155, 91.411, 97.342, 97.342
1770, 16.155, 91.616, 97.342, 97.342
1780, 16.155, 91.820, 97.342, 97.342
1790, 16.155, 91.820, 97.342, 97.342
1800, 16.155, 92.025, 97.342, 97.342
1810, 16.155, 92.229, 97.342, 97.342
1820, 16.155, 92.229, 97.342, 97.342
1830, 16.155, 92.229, 97.342, 97.342
1840, 16.155, 92.229, 97.342, 97.342
1850, 16.155, 92.229, 97.342, 97.342
1860, 16.155, 92.229, 97.342, 97.342
1870, 16.155, 92.229, 97.342, 97.342
1880, 16.360, 92.229, 97.546, 97.342
1890, 16.360, 92.229, 97.546, 97.342
1900, 16.564, 92.229, 97.546, 97.546
1910, 16.769, 92.229, 97.546, 97.546
1920, 16.769, 92.229, 97.546, 97.546
1930, 16.769, 92.229, 97.546, 97.546
1940, 16.769, 92.229, 97.546, 97.751
1950, 16.973, 92.229, 97.546, 97.751
1960, 16.973, 92.229, 97.546, 97.751
1970, 16.973, 92.229, 97.546, 97.751
1980, 16.973, 92.229, 97.546, 97.751
1990, 16.973, 92.229, 97.751, 97.751
2000, 16.973, 92.229, 97.751, 97.751
2010, 16.973, 92.229, 97.751, 97.751
2020, 16.973, 92.229, 97.751, 97.751
2030, 16.973, 92.229, 97.751, 97.751
2040, 16.973, 92.229, 97.751, 97.751
2050, 16.973, 92.229, 97.751, 97.751
2060, 16.973, 92.229, 97.955, 97.751
2070, 16.973, 92.229, 97.955, 97.751
2080, 16.973, 92.434, 97.955, 97.751
2090, 16.973, 92.434, 97.955, 97.751
2100, 16.973, 92.434, 97.955, 97.751
2110, 16.973, 92.434, 97.955, 97.751
2120, 16.973, 92.434, 97.955, 97.751
2130, 16.973, 92.434, 97.955, 97.751
2140, 16.973, 92.638, 97.955, 97.751
2150, 17.178, 92.843, 97.955, 97.751
2160, 17.178, 92.843, 98.160, 97.751
2170, 17.178, 92.843, 98.160, 97.751
2180, 17.178, 92.843, 98.160, 97.751
2190, 17.178, 92.843, 98.160, 97.751
2200, 17.178, 92.843, 98.160, 97.751
2210, 17.178, 92.843, 98.160, 97.751
2220, 17.178, 93.047, 98.160, 97.751
2230, 17.382, 93.047, 98.160, 97.751
2240, 17.587, 93.252, 98.160, 97.751
2250, 17.587, 93.252, 98.160, 97.751
2260, 17.587, 93.252, 98.160, 97.751
2270, 17.587, 93.252, 98.160, 97.751
2280, 17.587, 93.252, 98.160, 97.751
2290, 17.587, 93.252, 98.160, 97.751
2300, 17.587, 93.252, 98.160, 97.751
2310, 17.587, 93.252, 98.160, 97.751
2320, 17.587, 93.252, 98.160, 97.751
2330, 17.587, 93.252, 98.160, 97.751
2340, 17.587, 93.252, 98.160, 97.751
2350, 17.587, 93.252, 98.160, 97.751
2360, 17.587, 93.252, 98.364, 97.751
2370, 17.587, 93.252, 98.364, 97.751
2380, 17.587, 93.252, 98.364, 97.751
2390, 17.791, 93.252, 98.364, 97.751
2400, 17.791, 93.252, 98.364, 97.751
2410, 17.791, 93.252, 98.364, 97.751
2420, 17.791, 93.252, 98.364, 97.751
2430, 17.791, 93.252, 98.364, 97.751
2440, 17.791, 93.252, 98.364, 97.751
2450, 17.791, 93.252, 98.364, 97.751
2460, 17.791, 93.456, 98.364, 97.751
2470, 17.791, 93.456, 98.364, 97.751
2480, 17.791, 93.456, 98.364, 97.751
2490, 17.791, 93.456, 98.364, 97.751
2500, 17.791, 93.456, 98.364, 97.751
2510, 17.791, 93.456, 98.364, 97.751
2520, 17.996, 93.456, 98.364, 97.751
2530, 17.996, 93.456, 98.364, 97.751
2540, 17.996, 93.456, 98.364, 97.751
2550, 17.996, 93.456, 98.364, 97.751
2560, 17.996, 93.456, 98.364, 97.751
2570, 17.996, 93.456, 98.364, 97.751
2580, 17.996, 93.456, 98.364, 97.751
2590, 17.996, 93.456, 98.364, 97.751
2600, 17.996, 93.456, 98.364, 97.751
2610, 17.996, 93.456, 98.364, 97.751
2620, 17.996, 93.456, 98.364, 97.751
2630, 17.996, 93.456, 98.364, 97.751
2640, 17.996, 93.456, 98.364, 97.751
2650, 18.200, 93.456, 98.364, 97.751
2660, 18.405, 93.456, 98.364, 97.751
2670, 18.405, 93.456, 98.364, 97.751
2680, 18.405, 93.456, 98.364, 97.751
2690, 18.405, 93.456, 98.364, 97.751
2700, 18.405, 93.456, 98.364, 97.751
2710, 18.405, 93.456, 98.364, 97.751
2720, 18.405, 93.456, 98.364, 97.751
2730, 18.405, 93.456, 98.364, 97.751
2740, 18.405, 93.456, 98.364, 97.751
2750, 18.405, 93.661, 98.364, 97.751
2760, 18.609, 93.661, 98.364, 97.751
2770, 18.609, 93.661, 98.364, 97.751
2780, 18.609, 93.661, 98.364, 97.751
2790, 18.814, 93.661, 98.364, 97.751
2800, 18.814, 93.661, 98.364, 97.955
2810, 18.814, 93.661, 98.364, 97.955
2820, 18.814, 93.661, 98.364, 97.955
2830, 18.814, 93.661, 98.364, 97.955
2840, 18.814, 93.661, 98.364, 97.955
2850, 19.018, 93.661, 98.364, 97.955
2860, 19.018, 93.661, 98.364, 97.955
2870, 19.018, 93.661, 98.364, 97.955
2880, 19.018, 93.661, 98.364, 97.955
2890, 19.018, 93.661, 98.364, 97.955
2900, 19.223, 93.661, 98.364, 97.955
2910, 19.223, 93.661, 98.364, 97.955
2920, 19.427, 93.661, 98.364, 97.955
2930, 19.427, 93.661, 98.364, 97.955
2940, 19.632, 93.661, 98.364, 97.955
2950, 19.632, 93.661, 98.364, 97.955
2960, 19.632, 93.661, 98.364, 97.955
2970, 19.632, 93.661, 98.364, 97.955
2980, 19.836, 93.661, 98.364, 97.955
2990, 19.836, 93.661, 98.364, 97.955
3000, 19.836, 93.661, 98.364, 97.955
3010, 19.836, 93.661, 98.364, 97.955
3020, 19.836, 93.661, 98.364, 97.955
3030, 20.041, 93.661, 98.364, 97.955
3040, 20.041, 93.661, 98.364, 97.955
3050, 20.041, 93.661, 98.364, 97.955
3060, 20.041, 93.865, 98.364, 97.955
3070, 20.041, 93.865, 98.364, 97.955
3080, 20.245, 93.865, 98.364, 97.955
3090, 20.245, 93.865, 98.364, 97.955
3100, 20.245, 93.865, 98.364, 97.955
3110, 20.245, 93.865, 98.364, 97.955
3120, 20.245, 93.865, 98.364, 97.955
3130, 20.245, 93.865, 98.364, 97.955
3140, 20.245, 93.865, 98.364, 97.955
3150, 20.245, 93.865, 98.364, 97.955
3160, 20.245, 93.865, 98.364, 97.955
3170, 20.245, 93.865, 98.364, 97.955
3180, 20.245, 93.865, 98.364, 97.955
3190, 20.245, 93.865, 98.364, 97.955
3200, 20.245, 93.865, 98.364, 97.955
3210, 20.245, 93.865, 98.364, 97.955
3220, 20.245, 93.865, 98.364, 97.955
3230, 20.245, 93.865, 98.364, 97.955
3240, 20.245, 93.865, 98.364, 97.955
3250, 20.245, 93.865, 98.364, 97.955
3260, 20.245, 93.865, 98.364, 97.955
3270, 20.245, 93.865, 98.364, 97.955
3280, 20.245, 93.865, 98.364, 97.955
3290, 20.245, 93.865, 98.364, 97.955
3300, 20.245, 93.865, 98.364, 97.955
3310, 20.245, 93.865, 98.364, 97.955
3320, 20.245, 93.865, 98.364, 97.955
3330, 20.245, 93.865, 98.364, 97.955
3340, 20.245, 93.865, 98.364, 97.955
3350, 20.245, 93.865, 98.364, 97.955
3360, 20.245, 93.865, 98.364, 97.955
3370, 20.245, 93.865, 98.364, 97.955
3380, 20.245, 93.865, 98.364, 97.955
3390, 20.245, 93.865, 98.364, 97.955
3400, 20.245, 93.865, 98.364, 97.955
3410, 20.245, 93.865, 98.364, 97.955
3420, 20.245, 93.865, 98.364, 97.955
3430, 20.245, 93.865, 98.364, 97.955
3440, 20.245, 93.865, 98.364, 97.955
3450, 20.245, 93.865, 98.364, 97.955
3460, 20.245, 93.865, 98.569, 97.955
3470, 20.245, 93.865, 98.569, 97.955
3480, 20.245, 93.865, 98.569, 97.955
3490, 20.245, 93.865, 98.569, 97.955
3500, 20.245, 93.865, 98.569, 97.955
3510, 20.450, 93.865, 98.569, 97.955
3520, 20.654, 93.865, 98.569, 97.955
3530, 20.859, 93.865, 98.569, 97.955
3540, 20.859, 93.865, 98.569, 97.955
3550, 20.859, 93.865, 98.569, 97.955
3560, 20.859, 93.865, 98.569, 97.955
3570, 20.859, 93.865, 98.569, 97.955
3580, 21.063, 93.865, 98.569, 97.955
3590, 21.063, 93.865, 98.569, 97.955
3600, 21.268, 93.865, 98.569, 97.955
3610, 21.268, 93.865, 98.569, 97.955
3620, 21.472, 93.865, 98.569, 97.955
3630, 21.472, 93.865, 98.569, 97.955
3640, 21.677, 93.865, 98.569, 97.955
3650, 21.677, 93.865, 98.569, 97.955
3660, 21.677, 93.865, 98.569, 97.955
3670, 21.677, 93.865, 98.569, 97.955
3680, 21.881, 93.865, 98.569, 97.955
3690, 21.881, 93.865, 98.569, 97.955
3700, 21.881, 93.865, 98.569, 97.955
3710, 21.881, 93.865, 98.569, 97.955
3720, 21.881, 93.865, 98.569, 97.955
3730, 21.881, 93.865, 98.569, 97.955
3740, 21.881, 93.865, 98.569, 97.955
3750, 22.086, 93.865, 98.569, 97.955
3760, 22.086, 93.865, 98.569, 97.955
3770, 22.086, 93.865, 98.569, 97.955
3780, 22.086, 93.865, 98.569, 97.955
3790, 22.086, 93.865, 98.569, 97.955
3800, 22.086, 93.865, 98.569, 97.955
3810, 22.086, 93.865, 98.569, 97.955
3820, 22.086, 93.865, 98.569, 97.955
3830, 22.086, 93.865, 98.569, 97.955
3840, 22.086, 93.865, 98.569, 97.955
3850, 22.086, 93.865, 98.569, 97.955
3860, 22.086, 93.865, 98.569, 97.955
3870, 22.086, 93.865, 98.569, 97.955
3880, 22.086, 93.865, 98.569, 97.955
3890, 22.086, 93.865, 98.569, 97.955
3900, 22.086, 93.865, 98.569, 97.955
3910, 22.086, 93.865, 98.569, 97.955
3920, 22.086, 93.865, 98.569, 97.955
3930, 22.086, 93.865, 98.569, 97.955
3940, 22.086, 93.865, 98.569, 97.955
3950, 22.086, 93.865, 98.569, 97.955
3960, 22.086, 93.865, 98.569, 97.955
3970, 22.290, 93.865, 98.569, 97.955
3980, 22.290, 93.865, 98.569, 97.955
3990, 22.495, 93.865, 98.569, 97.955
4000, 22.699, 93.865, 98.569, 97.955
4010, 22.699, 93.865, 98.569, 97.955
4020, 22.699, 93.865, 98.569, 97.955
4030, 22.699, 93.865, 98.569, 97.955
4040, 22.699, 93.865, 98.569, 97.955
4050, 22.699, 93.865, 98.569, 97.955
4060, 22.904, 93.865, 98.569, 97.955
4070, 22.904, 93.865, 98.569, 97.955
4080, 22.904, 93.865, 98.569, 97.955
4090, 22.904, 93.865, 98.569, 97.955
4100, 22.904, 93.865, 98.569, 97.955
4110, 22.904, 93.865, 98.569, 97.955
4120, 22.904, 93.865, 98.569, 97.955
4130, 22.904, 93.865, 98.569, 97.955
4140, 23.108, 93.865, 98.569, 97.955
4150, 23.108, 93.865, 98.569, 97.955
4160, 23.108, 93.865, 98.569, 97.955
4170, 23.108, 93.865, 98.569, 97.955
4180, 23.108, 93.865, 98.569, 97.955
4190, 23.108, 93.865, 98.569, 97.955
4200, 23.108, 93.865, 98.569, 97.955
4210, 23.108, 93.865, 98.569, 97.955
4220, 23.108, 93.865, 98.569, 97.955
4230, 23.108, 93.865, 98.773, 97.955
4240, 23.108, 93.865, 98.773, 97.955
4250, 23.313, 93.865, 98.773, 97.955
4260, 23.313, 93.865, 98.773, 97.955
4270, 23.313, 93.865, 98.773, 97.955
4280, 23.517, 93.865, 98.773, 97.955
4290, 23.517, 93.865, 98.773, 97.955
4300, 23.517, 93.865, 98.773, 97.955
4310, 23.517, 93.865, 98.773, 97.955
4320, 23.517, 93.865, 98.773, 97.955
4330, 23.517, 93.865, 98.773, 97.955
4340, 23.517, 93.865, 98.773, 97.955
4350, 23.517, 93.865, 98.773, 97.955
4360, 23.517, 93.865, 98.773, 97.955
4370, 23.517, 93.865, 98.773, 97.955
4380, 23.517, 93.865, 98.773, 97.955
4390, 23.517, 93.865, 98.773, 97.955
4400, 23.517, 93.865, 98.773, 97.955
4410, 23.517, 93.865, 98.773, 97.955
4420, 23.517, 93.865, 98.773, 97.955
4430, 23.517, 93.865, 98.773, 97.955
4440, 23.517, 93.865, 98.773, 97.955
4450, 23.517, 93.865, 98.773, 97.955
4460, 23.517, 93.865, 98.773, 97.955
4470, 23.517, 93.865, 98.773, 97.955
4480, 23.517, 93.865, 98.773, 97.955
4490, 23.517, 93.865, 98.773, 97.955
4500, 23.517, 93.865, 98.773, 97.955
4510, 23.517, 93.865, 98.773, 97.955
4520, 23.722, 93.865, 98.773, 97.955
4530, 23.722, 93.865, 98.773, 97.955
4540, 23.722, 93.865, 98.773, 97.955
4550, 23.722, 93.865, 98.773, 97.955
4560, 23.926, 93.865, 98.773, 97.955
4570, 23.926, 93.865, 98.773, 97.955
4580, 23.926, 93.865, 98.773, 97.955
4590, 23.926, 93.865, 98.773, 97.955
4600, 23.926, 93.865, 98.773, 97.955
4610, 24.131, 93.865, 98.773, 97.955
4620, 24.131, 93.865, 98.773, 97.955
4630, 24.131, 93.865, 98.773, 97.955
4640, 24.131, 93.865, 98.773, 97.955
4650, 24.131, 93.865, 98.773, 97.955
4660, 24.131, 93.865, 98.773, 97.955
4670, 24.131, 93.865, 98.773, 97.955
4680, 24.131, 93.865, 98.773, 97.955
4690, 24.131, 93.865, 98.773, 97.955
4700, 24.335, 93.865, 98.773, 97.955
4710, 24.335, 93.865, 98.773, 97.955
4720, 24.335, 93.865, 98.773, 97.955
4730, 24.335, 93.865, 98.773, 97.955
4740, 24.335, 93.865, 98.773, 97.955
4750, 24.335, 93.865, 98.773, 97.955
4760, 24.335, 93.865, 98.773, 97.955
4770, 24.335, 93.865, 98.773, 97.955
4780, 24.335, 93.865, 98.773, 97.955
4790, 24.335, 93.865, 98.773, 97.955
4800, 24.335, 93.865, 98.773, 97.955
4810, 24.335, 93.865, 98.773, 97.955
4820, 24.335, 93.865, 98.773, 97.955
4830, 24.335, 93.865, 98.773, 97.955
4840, 24.335, 93.865, 98.773, 97.955
4850, 24.335, 93.865, 98.773, 97.955
4860, 24.335, 93.865, 98.773, 97.955
4870, 24.335, 93.865, 98.773, 97.955
4880, 24.335, 93.865, 98.773, 97.955
4890, 24.335, 93.865, 98.773, 97.955
4900, 24.335, 93.865, 98.773, 97.955
4910, 24.335, 93.865, 98.773, 97.955
4920, 24.335, 93.865, 98.773, 97.955
4930, 24.335, 93.865, 98.773, 97.955
4940, 24.335, 93.865, 98.773, 97.955
4950, 24.540, 93.865, 98.773, 97.955
4960, 24.744, 93.865, 98.773, 97.955
4970, 24.949, 93.865, 98.773, 97.955
4980, 24.949, 93.865, 98.773, 97.955
4990, 24.949, 93.865, 98.773, 97.955
5000, 24.949, 93.865, 98.773, 97.955
5010, 24.949, 93.865, 98.773, 97.955
5020, 24.949, 93.865, 98.773, 97.955
5030, 24.949, 93.865, 98.773, 97.955
5040, 24.949, 93.865, 98.773, 97.955
5050, 24.949, 93.865, 98.773, 97.955
5060, 24.949, 93.865, 98.773, 97.955
5070, 24.949, 93.865, 98.773, 97.955
5080, 24.949, 93.865, 98.773, 97.955
5090, 24.949, 93.865, 98.773, 97.955
5100, 24.949, 93.865, 98.773, 97.955
5110, 24.949, 93.865, 98.773, 97.955
5120, 24.949, 93.865, 98.773, 97.955
5130, 24.949, 93.865, 98.773, 97.955
5140, 24.949, 93.865, 98.773, 97.955
5150, 24.949, 93.865, 98.773, 97.955
5160, 24.949, 93.865, 98.773, 97.955
5170, 24.949, 93.865, 98.773, 97.955
5180, 24.949, 93.865, 98.773, 97.955
5190, 24.949, 93.865, 98.773, 97.955
5200, 24.949, 93.865, 98.773, 97.955
5210, 24.949, 93.865, 98.773, 97.955
5220, 24.949, 93.865, 98.773, 97.955
5230, 24.949, 93.865, 98.773, 97.955
5240, 24.949, 93.865, 98.773, 97.955
5250, 24.949, 93.865, 98.773, 97.955
5260, 24.949, 93.865, 98.773, 97.955
5270, 24.949, 93.865, 98.773, 97.955
5280, 24.949, 93.865, 98.773, 97.955
5290, 24.949, 93.865, 98.773, 97.955
5300, 24.949, 93.865, 98.773, 97.955
5310, 24.949, 93.865, 98.773, 97.955
5320, 24.949, 93.865, 98.773, 97.955
5330, 24.949, 93.865, 98.773, 97.955
5340, 24.949, 93.865, 98.773, 97.955
5350, 24.949, 93.865, 98.773, 97.955
5360, 24.949, 93.865, 98.773, 97.955
5370, 24.949, 93.865, 98.773, 97.955
5380, 24.949, 93.865, 98.773, 97.955
5390, 24.949, 93.865, 98.773, 97.955
5400, 24.949, 93.865, 98.773, 97.955
5410, 24.949, 93.865, 98.773, 97.955
5420, 25.153, 93.865, 98.773, 97.955
5430, 25.153, 93.865, 98.773, 97.955
5440, 25.153, 93.865, 98.773, 97.955
5450, 25.153, 93.865, 98.773, 97.955
5460, 25.153, 93.865, 98.773, 97.955
5470, 25.153, 93.865, 98.773, 97.955
5480, 25.153, 93.865, 98.773, 97.955
5490, 25.153, 93.865, 98.773, 97.955
5500, 25.153, 93.865, 98.773, 97.955
5510, 25.153, 93.865, 98.773, 97.955
5520, 25.153, 93.865, 98.773, 97.955
5530, 25.153, 93.865, 98.773, 97.955
5540, 25.153, 93.865, 98.773, 97.955
5550, 25.153, 93.865, 98.773, 97.955
5560, 25.153, 93.865, 98.773, 97.955
5570, 25.153, 93.865, 98.773, 97.955
5580, 25.153, 93.865, 98.773, 97.955
5590, 25.153, 93.865, 98.773, 97.955
5600, 25.153, 93.865, 98.773, 97.955
5610, 25.153, 93.865, 98.773, 97.955
5620, 25.153, 93.865, 98.773, 97.955
5630, 25.153, 93.865, 98.773, 97.955
5640, 25.153, 93.865, 98.773, 97.955
5650, 25.153, 93.865, 98.773, 97.955
5660, 25.153, 93.865, 98.773, 97.955
5670, 25.153, 93.865, 98.773, 97.955
5680, 25.153, 93.865, 98.773, 97.955
5690, 25.153, 93.865, 98.773, 97.955
5700, 25.153, 93.865, 98.773, 97.955
5710, 25.358, 93.865, 98.773, 97.955
5720, 25.358, 93.865, 98.773, 97.955
5730, 25.358, 93.865, 98.773, 97.955
5740, 25.358, 93.865, 98.773, 97.955
5750, 25.358, 93.865, 98.773, 97.955
5760, 25.358, 93.865, 98.773, 97.955
5770, 25.358, 93.865, 98.773, 97.955
5780, 25.358, 93.865, 98.773, 97.955
5790, 25.358, 93.865, 98.773, 97.955
5800, 25.358, 93.865, 98.773, 97.955
5810, 25.358, 93.865, 98.773, 97.955
5820, 25.358, 93.865, 98.773, 97.955
5830, 25.358, 93.865, 98.773, 97.955
5840, 25.358, 93.865, 98.773, 97.955
5850, 25.358, 93.865, 98.773, 97.955
5860, 25.358, 93.865, 98.773, 97.955
5870, 25.358, 93.865, 98.773, 97.955
5880, 25.358, 93.865, 98.773, 97.955
5890, 25.562, 93.865, 98.773, 97.955
5900, 25.562, 93.865, 98.773, 97.955
5910, 25.562, 93.865, 98.773, 97.955
5920, 25.562, 93.865, 98.773, 97.955
5930, 25.562, 93.865, 98.773, 97.955
5940, 25.562, 93.865, 98.773, 97.955
5950, 25.767, 93.865, 98.773, 97.955
5960, 25.767, 93.865, 98.773, 97.955
5970, 25.767, 93.865, 98.773, 97.955
5980, 25.767, 93.865, 98.773, 97.955
5990, 25.767, 93.865, 98.773, 97.955
6000, 25.971, 93.865, 98.773, 97.955
6010, 26.176, 93.865, 98.773, 97.955
6020, 26.176, 93.865, 98.773, 97.955
6030, 26.176, 93.865, 98.773, 97.955
6040, 26.380, 93.865, 98.773, 97.955
6050, 26.380, 93.865, 98.773, 97.955
6060, 26.380, 93.865, 98.773, 97.955
6070, 26.380, 93.865, 98.773, 97.955
6080, 26.380, 93.865, 98.773, 97.955
6090, 26.380, 93.865, 98.773, 97.955
6100, 26.380, 93.865, 98.773, 97.955
6110, 26.380, 93.865, 98.773, 97.955
6120, 26.380, 93.865, 98.773, 97.955
6130, 26.380, 93.865, 98.773, 97.955
6140, 26.380, 93.865, 98.773, 97.955
6150, 26.380, 93.865, 98.773, 97.955
6160, 26.380, 93.865, 98.773, 97.955
6170, 26.380, 93.865, 98.773, 97.955
6180, 26.789, 93.865, 98.773, 97.955
6190, 26.789, 93.865, 98.773, 97.955
6200, 26.789, 93.865, 98.773, 97.955
6210, 26.789, 93.865, 98.773, 97.955
6220, 26.789, 93.865, 98.773, 97.955
6230, 26.789, 93.865, 98.773, 97.955
6240, 26.789, 93.865, 98.773, 97.955
6250, 26.789, 93.865, 98.773, 97.955
6260, 26.789, 93.865, 98.773, 97.955
6270, 26.789, 93.865, 98.773, 97.955
6280, 26.994, 93.865, 98.773, 97.955
6290, 27.403, 93.865, 98.773, 97.955
6300, 27.403, 93.865, 98.773, 97.955
6310, 27.403, 93.865, 98.773, 97.955
6320, 27.403, 93.865, 98.773, 97.955
6330, 27.403, 93.865, 98.773, 97.955
6340, 27.403, 93.865, 98.773, 97.955
6350, 27.403, 93.865, 98.773, 97.955
6360, 27.403, 93.865, 98.773, 97.955
6370, 27.403, 93.865, 98.773, 97.955
6380, 27.403, 93.865, 98.773, 97.955
6390, 27.403, 93.865, 98.773, 97.955
6400, 27.403, 93.865, 98.773, 97.955
6410, 27.403, 93.865, 98.773, 97.955
6420, 27.607, 93.865, 98.773, 97.955
6430, 27.607, 93.865, 98.773, 97.955
6440, 27.607, 93.865, 98.773, 97.955
6450, 27.607, 93.865, 98.773, 97.955
6460, 27.607, 93.865, 98.773, 97.955
6470, 27.607, 93.865, 98.773, 97.955
6480, 27.607, 93.865, 98.773, 97.955
6490, 27.607, 93.865, 98.773, 97.955
6500, 27.607, 93.865, 98.773, 97.955
6510, 27.607, 93.865, 98.773, 97.955
6520, 27.607, 93.865, 98.773, 97.955
6530, 27.607, 93.865, 98.773, 97.955
6540, 27.812, 93.865, 98.773, 97.955
6550, 27.812, 93.865, 98.773, 97.955
6560, 27.812, 93.865, 98.773, 97.955
6570, 27.812, 93.865, 98.773, 97.955
6580, 27.812, 93.865, 98.773, 97.955
6590, 27.812, 93.865, 98.773, 97.955
6600, 27.812, 93.865, 98.773, 97.955
6610, 27.812, 93.865, 98.773, 97.955
6620, 27.812, 93.865, 98.773, 97.955
6630, 27.812, 93.865, 98.773, 97.955
6640, 27.812, 93.865, 98.773, 97.955
6650, 27.812, 93.865, 98.773, 97.955
6660, 27.812, 93.865, 98.773, 97.955
6670, 27.812, 93.865, 98.773, 97.955
6680, 27.812, 93.865, 98.773, 97.955
6690, 28.016, 93.865, 98.773, 97.955
6700, 28.016, 93.865, 98.773, 97.955
6710, 28.016, 93.865, 98.773, 97.955
6720, 28.016, 93.865, 98.773, 97.955
6730, 28.016, 93.865, 98.773, 97.955
6740, 28.016, 93.865, 98.773, 97.955
6750, 28.016, 93.865, 98.773, 97.955
6760, 28.016, 93.865, 98.773, 97.955
6770, 28.016, 93.865, 98.773, 97.955
6780, 28.016, 93.865, 98.773, 97.955
6790, 28.016, 93.865, 98.773, 97.955
6800, 28.016, 93.865, 98.773, 97.955
6810, 28.016, 93.865, 98.773, 97.955
6820, 28.016, 93.865, 98.773, 97.955
6830, 28.016, 93.865, 98.773, 97.955
6840, 28.016, 93.865, 98.773, 97.955
6850, 28.016, 93.865, 98.773, 97.955
6860, 28.016, 93.865, 98.773, 97.955
6870, 28.016, 93.865, 98.773, 97.955
6880, 28.016, 93.865, 98.773, 97.955
6890, 28.016, 93.865, 98.773, 97.955
6900, 28.016, 93.865, 98.773, 97.955
6910, 28.016, 93.865, 98.773, 97.955
6920, 28.016, 93.865, 98.773, 97.955
6930, 28.016, 93.865, 98.773, 97.955
6940, 28.221, 93.865, 98.773, 97.955
6950, 28.221, 93.865, 98.773, 97.955
6960, 28.221, 93.865, 98.773, 97.955
6970, 28.221, 93.865, 98.773, 97.955
6980, 28.221, 93.865, 98.773, 97.955
6990, 28.221, 93.865, 98.773, 97.955
7000, 28.425, 93.865, 98.773, 97.955
7010, 28.425, 93.865, 98.773, 97.955
7020, 28.425, 93.865, 98.773, 97.955
7030, 28.425, 93.865, 98.773, 97.955
7040, 28.425, 93.865, 98.773, 97.955
7050, 28.425, 93.865, 98.773, 97.955
7060, 28.425, 93.865, 98.773, 97.955
7070, 28.630, 93.865, 98.773, 97.955
7080, 28.630, 93.865, 98.773, 97.955
7090, 28.630, 93.865, 98.773, 97.955
7100, 28.630, 93.865, 98.773, 97.955
7110, 28.630, 93.865, 98.773, 97.955
7120, 28.630, 93.865, 98.773, 97.955
7130, 28.630, 93.865, 98.773, 97.955
7140, 28.630, 93.865, 98.773, 97.955
7150, 28.630, 93.865, 98.773, 97.955
7160, 28.630, 93.865, 98.773, 97.955
7170, 28.630, 93.865, 98.773, 97.955
7180, 28.630, 93.865, 98.773, 97.955
7190, 28.630, 93.865, 98.773, 97.955
7200, 28.630, 93.865, 98.773, 97.955
7210, 28.630, 93.865, 98.773, 97.955
7220, 28.630, 93.865, 98.773, 97.955
7230, 28.630, 93.865, 98.773, 97.955
7240, 28.630, 93.865, 98.773, 97.955
7250, 28.630, 93.865, 98.773, 97.955
7260, 28.630, 93.865, 98.773, 97.955
7270, 28.630, 93.865, 98.773, 97.955
7280, 28.630, 93.865, 98.773, 97.955
7290, 28.630, 93.865, 98.773, 97.955
7300, 28.630, 93.865, 98.773, 97.955
7310, 28.630, 93.865, 98.773, 97.955
7320, 28.630, 93.865, 98.773, 97.955
7330, 28.630, 93.865, 98.773, 97.955
7340, 28.630, 93.865, 98.773, 97.955
7350, 28.630, 93.865, 98.773, 97.955
7360, 28.630, 93.865, 98.773, 97.955
7370, 28.630, 93.865, 98.773, 97.955
7380, 28.630, 93.865, 98.773, 97.955
7390, 28.630, 93.865, 98.773, 97.955
7400, 28.834, 93.865, 98.773, 97.955
7410, 28.834, 93.865, 98.773, 97.955
7420, 28.834, 93.865, 98.773, 97.955
7430, 28.834, 93.865, 98.773, 97.955
7440, 29.039, 93.865, 98.773, 97.955
7450, 29.039, 93.865, 98.773, 97.955
7460, 29.039, 93.865, 98.773, 97.955
7470, 29.039, 93.865, 98.773, 97.955
7480, 29.039, 93.865, 98.773, 97.955
7490, 29.039, 93.865, 98.773, 97.955
7500, 29.039, 93.865, 98.773, 97.955
7510, 29.039, 93.865, 98.773, 97.955
7520, 29.039, 93.865, 98.773, 97.955
7530, 29.039, 93.865, 98.773, 97.955
7540, 29.039, 93.865, 98.773, 97.955
7550, 29.039, 93.865, 98.773, 97.955
7560, 29.039, 93.865, 98.773, 97.955
7570, 29.039, 93.865, 98.773, 97.955
7580, 29.039, 93.865, 98.773, 97.955
7590, 29.039, 93.865, 98.773, 97.955
7600, 29.039, 93.865, 98.773, 97.955
7610, 29.039, 93.865, 98.773, 97.955
7620, 29.039, 93.865, 98.773, 97.955
7630, 29.039, 93.865, 98.773, 97.955
7640, 29.039, 93.865, 98.773, 97.955
7650, 29.039, 93.865, 98.773, 97.955
7660, 29.039, 93.865, 98.773, 97.955
7670, 29.039, 93.865, 98.773, 97.955
7680, 29.039, 93.865, 98.773, 97.955
7690, 29.039, 93.865, 98.773, 97.955
7700, 29.039, 93.865, 98.773, 97.955
7710, 29.039, 93.865, 98.773, 97.955
7720, 29.039, 93.865, 98.773, 97.955
7730, 29.039, 93.865, 98.773, 97.955
7740, 29.039, 93.865, 98.773, 97.955
7750, 29.039, 93.865, 98.773, 97.955
7760, 29.039, 93.865, 98.773, 97.955
7770, 29.039, 93.865, 98.773, 97.955
7780, 29.039, 93.865, 98.773, 97.955
7790, 29.039, 93.865, 98.773, 97.955
7800, 29.039, 93.865, 98.773, 97.955
7810, 29.039, 93.865, 98.773, 97.955
7820, 29.039, 93.865, 98.773, 97.955
7830, 29.039, 93.865, 98.773, 97.955
7840, 29.039, 93.865, 98.773, 97.955
7850, 29.039, 93.865, 98.773, 97.955
7860, 29.039, 93.865, 98.773, 97.955
7870, 29.039, 93.865, 98.773, 97.955
7880, 29.039, 93.865, 98.773, 97.955
7890, 29.039, 93.865, 98.773, 97.955
7900, 29.039, 93.865, 98.773, 97.955
7910, 29.039, 93.865, 98.773, 97.955
7920, 29.243, 93.865, 98.773, 97.955
7930, 29.243, 93.865, 98.773, 97.955
7940, 29.243, 93.865, 98.773, 97.955
7950, 29.243, 93.865, 98.773, 97.955
7960, 29.243, 93.865, 98.773, 97.955
7970, 29.243, 93.865, 98.773, 97.955
7980, 29.243, 93.865, 98.773, 97.955
7990, 29.243, 93.865, 98.773, 97.955
8000, 29.243, 93.865, 98.773, 97.955


==> CSV_final/hownet/BERT_Yelp_3000.csv <==
qrs,  PSO,  LSH, Ours-dpp_posterior-pso-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.409, 0.204
20, 0.000, 0.000, 1.431, 1.022
30, 0.204, 0.409, 2.045, 1.636
40, 0.409, 1.227, 3.067, 2.863
50, 0.818, 1.431, 3.681, 3.272
60, 0.818, 1.840, 3.885, 4.499
70, 0.818, 2.249, 4.908, 5.317
80, 0.818, 3.681, 5.317, 5.726
90, 0.818, 5.521, 5.521, 5.930
100, 1.227, 6.339, 5.930, 6.339
110, 1.431, 7.771, 7.157, 7.566
120, 1.840, 8.384, 8.180, 8.384
130, 1.840, 10.225, 8.793, 9.611
140, 1.840, 11.043, 9.611, 11.656
150, 1.840, 12.474, 9.816, 12.065
160, 1.840, 13.292, 10.634, 14.315
170, 2.045, 14.519, 11.043, 15.746
180, 2.045, 16.155, 11.452, 17.791
190, 2.249, 16.360, 11.452, 19.836
200, 2.454, 18.200, 11.656, 22.699
210, 2.863, 19.632, 11.861, 26.789
220, 2.863, 20.245, 12.065, 28.834
230, 2.863, 21.677, 12.883, 31.493
240, 3.067, 23.517, 13.497, 33.333
250, 3.272, 24.540, 14.928, 35.787
260, 3.272, 25.767, 15.542, 39.673
270, 3.681, 27.198, 16.769, 43.149
280, 3.885, 29.448, 17.382, 45.194
290, 3.885, 31.084, 19.018, 47.853
300, 3.885, 31.697, 21.677, 49.693
310, 4.090, 32.515, 23.108, 51.534
320, 4.294, 34.560, 24.744, 53.988
330, 4.703, 35.992, 26.789, 55.828
340, 4.703, 37.832, 28.630, 58.691
350, 4.908, 39.059, 30.675, 59.714
360, 5.112, 40.286, 33.742, 61.145
370, 5.112, 41.104, 35.174, 62.577
380, 5.521, 42.945, 37.219, 65.235
390, 5.726, 44.785, 38.446, 67.485
400, 5.930, 44.990, 40.286, 68.916
410, 6.135, 45.603, 41.922, 71.166
420, 6.339, 46.626, 45.399, 71.779
430, 6.544, 48.671, 46.830, 73.211
440, 6.748, 49.693, 48.671, 74.029
450, 6.748, 50.920, 50.307, 76.278
460, 6.748, 51.329, 52.147, 77.505
470, 6.748, 51.943, 53.170, 77.710
480, 6.748, 53.783, 55.010, 79.141
490, 6.748, 54.397, 56.237, 79.550
500, 6.953, 54.397, 58.282, 80.573
510, 6.953, 55.419, 59.714, 81.391
520, 6.953, 57.055, 61.145, 82.209
530, 7.362, 57.873, 62.781, 82.822
540, 7.362, 58.896, 64.008, 83.436
550, 7.362, 60.327, 65.235, 84.049
560, 7.362, 61.145, 66.462, 84.254
570, 7.566, 61.963, 67.076, 84.458
580, 7.771, 63.190, 67.689, 85.276
590, 7.771, 63.804, 68.098, 86.299
600, 7.975, 64.213, 69.530, 86.299
610, 7.975, 65.644, 70.143, 87.321
620, 7.975, 66.462, 70.552, 87.526
630, 8.180, 67.076, 70.961, 88.344
640, 8.180, 67.894, 71.575, 88.344
650, 8.384, 68.712, 71.779, 88.957
660, 8.384, 68.712, 72.597, 89.571
670, 8.384, 69.734, 74.233, 89.980
680, 8.589, 70.143, 75.256, 89.980
690, 8.793, 70.552, 75.869, 90.184
700, 8.998, 71.166, 76.687, 90.184
710, 8.998, 71.779, 77.505, 90.184
720, 8.998, 72.802, 78.119, 90.798
730, 9.202, 73.211, 79.141, 90.798
740, 9.202, 73.620, 80.368, 91.002
750, 9.202, 74.029, 81.595, 91.207
760, 9.202, 74.847, 82.209, 91.616
770, 9.407, 75.460, 83.231, 91.616
780, 9.611, 76.074, 83.845, 92.025
790, 9.611, 76.687, 84.458, 92.025
800, 9.611, 77.096, 85.276, 92.229
810, 10.020, 77.505, 85.481, 92.229
820, 10.225, 78.119, 85.481, 92.843
830, 10.429, 78.732, 85.685, 92.843
840, 10.429, 78.732, 85.890, 92.843
850, 10.429, 79.141, 86.299, 93.252
860, 10.634, 79.550, 86.912, 93.456
870, 10.634, 79.959, 87.526, 93.456
880, 10.838, 80.368, 87.526, 93.865
890, 10.838, 80.368, 88.139, 94.070
900, 11.043, 81.186, 88.753, 94.070
910, 11.247, 81.391, 88.957, 94.070
920, 11.247, 81.595, 89.366, 94.479
930, 11.452, 82.413, 89.571, 94.479
940, 11.452, 82.822, 89.571, 94.888
950, 11.452, 83.436, 89.775, 94.888
960, 11.452, 83.845, 89.980, 94.888
970, 11.452, 84.458, 89.980, 95.092
980, 11.452, 84.867, 89.980, 95.092
990, 11.452, 85.072, 89.980, 95.092
1000, 11.452, 85.072, 90.593, 95.092
1010, 11.452, 85.481, 91.207, 95.092
1020, 11.452, 85.685, 91.411, 95.297
1030, 11.452, 85.890, 91.820, 95.501
1040, 11.452, 85.890, 92.434, 95.501
1050, 11.861, 86.094, 92.434, 95.501
1060, 11.861, 86.094, 92.638, 95.501
1070, 11.861, 86.094, 92.638, 95.501
1080, 11.861, 86.503, 92.638, 95.501
1090, 11.861, 86.708, 92.638, 95.501
1100, 11.861, 86.912, 92.843, 95.501
1110, 11.861, 87.321, 92.843, 95.501
1120, 11.861, 87.526, 93.047, 95.501
1130, 12.065, 87.526, 93.456, 95.501
1140, 12.065, 87.526, 93.865, 95.501
1150, 12.065, 87.730, 94.070, 95.501
1160, 12.065, 87.935, 94.070, 95.501
1170, 12.270, 88.139, 94.070, 95.501
1180, 12.679, 88.139, 94.070, 95.910
1190, 12.883, 88.139, 94.274, 95.910
1200, 13.088, 88.139, 94.683, 95.910
1210, 13.088, 88.344, 94.683, 95.910
1220, 13.088, 88.548, 94.683, 95.910
1230, 13.088, 88.957, 94.683, 95.910
1240, 13.088, 89.162, 94.888, 95.910
1250, 13.088, 89.162, 94.888, 95.910
1260, 13.497, 89.162, 95.092, 95.910
1270, 13.497, 89.366, 95.297, 95.910
1280, 13.497, 89.366, 95.297, 95.910
1290, 13.701, 89.366, 95.297, 95.910
1300, 13.906, 89.775, 95.297, 95.910
1310, 14.315, 89.775, 95.501, 95.910
1320, 14.315, 89.775, 95.501, 95.910
1330, 14.315, 89.775, 95.706, 95.910
1340, 14.315, 89.980, 95.706, 95.910
1350, 14.315, 90.184, 95.706, 95.910
1360, 14.315, 90.184, 95.706, 95.910
1370, 14.315, 90.184, 96.115, 95.910
1380, 14.315, 90.184, 96.115, 95.910
1390, 14.315, 90.184, 96.115, 95.910
1400, 14.315, 90.184, 96.115, 96.115
1410, 14.519, 90.389, 96.115, 96.115
1420, 14.519, 90.593, 96.319, 96.115
1430, 14.519, 90.593, 96.319, 96.115
1440, 14.724, 90.593, 96.319, 96.115
1450, 15.337, 90.593, 96.319, 96.319
1460, 15.337, 90.593, 96.319, 96.524
1470, 15.337, 90.593, 96.319, 96.524
1480, 15.337, 90.593, 96.319, 96.524
1490, 15.337, 90.593, 96.319, 96.524
1500, 15.337, 90.593, 96.319, 96.524
1510, 15.337, 90.593, 96.319, 96.524
1520, 15.337, 90.798, 96.319, 96.524
1530, 15.337, 91.002, 96.319, 96.524
1540, 15.337, 91.002, 96.319, 96.524
1550, 15.337, 91.207, 96.319, 96.728
1560, 15.337, 91.207, 96.319, 96.728
1570, 15.337, 91.207, 96.319, 96.728
1580, 15.337, 91.207, 96.319, 96.728
1590, 15.337, 91.207, 96.319, 96.728
1600, 15.337, 91.207, 96.319, 96.728
1610, 15.542, 91.207, 96.319, 96.728
1620, 15.542, 91.207, 96.319, 96.728
1630, 15.542, 91.207, 96.319, 96.728
1640, 15.542, 91.207, 96.524, 96.933
1650, 15.542, 91.207, 96.524, 96.933
1660, 15.542, 91.207, 96.524, 97.137
1670, 15.542, 91.207, 96.524, 97.137
1680, 15.746, 91.207, 96.524, 97.137
1690, 15.746, 91.207, 96.524, 97.137
1700, 15.746, 91.411, 96.933, 97.137
1710, 15.746, 91.411, 96.933, 97.137
1720, 15.746, 91.411, 96.933, 97.137
1730, 15.951, 91.411, 97.137, 97.342
1740, 15.951, 91.411, 97.137, 97.342
1750, 16.155, 91.411, 97.342, 97.342
1760, 16.155, 91.411, 97.342, 97.342
1770, 16.155, 91.616, 97.342, 97.342
1780, 16.155, 91.820, 97.342, 97.342
1790, 16.155, 91.820, 97.342, 97.342
1800, 16.155, 92.025, 97.342, 97.342
1810, 16.155, 92.229, 97.342, 97.342
1820, 16.155, 92.229, 97.342, 97.342
1830, 16.155, 92.229, 97.342, 97.342
1840, 16.155, 92.229, 97.342, 97.342
1850, 16.155, 92.229, 97.342, 97.342
1860, 16.155, 92.229, 97.342, 97.342
1870, 16.155, 92.229, 97.342, 97.342
1880, 16.360, 92.229, 97.546, 97.342
1890, 16.360, 92.229, 97.546, 97.342
1900, 16.564, 92.229, 97.546, 97.546
1910, 16.769, 92.229, 97.546, 97.546
1920, 16.769, 92.229, 97.546, 97.546
1930, 16.769, 92.229, 97.546, 97.546
1940, 16.769, 92.229, 97.546, 97.751
1950, 16.973, 92.229, 97.546, 97.751
1960, 16.973, 92.229, 97.546, 97.751
1970, 16.973, 92.229, 97.546, 97.751
1980, 16.973, 92.229, 97.546, 97.751
1990, 16.973, 92.229, 97.751, 97.751
2000, 16.973, 92.229, 97.751, 97.751
2010, 16.973, 92.229, 97.751, 97.751
2020, 16.973, 92.229, 97.751, 97.751
2030, 16.973, 92.229, 97.751, 97.751
2040, 16.973, 92.229, 97.751, 97.751
2050, 16.973, 92.229, 97.751, 97.751
2060, 16.973, 92.229, 97.955, 97.751
2070, 16.973, 92.229, 97.955, 97.751
2080, 16.973, 92.434, 97.955, 97.751
2090, 16.973, 92.434, 97.955, 97.751
2100, 16.973, 92.434, 97.955, 97.751
2110, 16.973, 92.434, 97.955, 97.751
2120, 16.973, 92.434, 97.955, 97.751
2130, 16.973, 92.434, 97.955, 97.751
2140, 16.973, 92.638, 97.955, 97.751
2150, 17.178, 92.843, 97.955, 97.751
2160, 17.178, 92.843, 98.160, 97.751
2170, 17.178, 92.843, 98.160, 97.751
2180, 17.178, 92.843, 98.160, 97.751
2190, 17.178, 92.843, 98.160, 97.751
2200, 17.178, 92.843, 98.160, 97.751
2210, 17.178, 92.843, 98.160, 97.751
2220, 17.178, 93.047, 98.160, 97.751
2230, 17.382, 93.047, 98.160, 97.751
2240, 17.587, 93.252, 98.160, 97.751
2250, 17.587, 93.252, 98.160, 97.751
2260, 17.587, 93.252, 98.160, 97.751
2270, 17.587, 93.252, 98.160, 97.751
2280, 17.587, 93.252, 98.160, 97.751
2290, 17.587, 93.252, 98.160, 97.751
2300, 17.587, 93.252, 98.160, 97.751
2310, 17.587, 93.252, 98.160, 97.751
2320, 17.587, 93.252, 98.160, 97.751
2330, 17.587, 93.252, 98.160, 97.751
2340, 17.587, 93.252, 98.160, 97.751
2350, 17.587, 93.252, 98.160, 97.751
2360, 17.587, 93.252, 98.364, 97.751
2370, 17.587, 93.252, 98.364, 97.751
2380, 17.587, 93.252, 98.364, 97.751
2390, 17.791, 93.252, 98.364, 97.751
2400, 17.791, 93.252, 98.364, 97.751
2410, 17.791, 93.252, 98.364, 97.751
2420, 17.791, 93.252, 98.364, 97.751
2430, 17.791, 93.252, 98.364, 97.751
2440, 17.791, 93.252, 98.364, 97.751
2450, 17.791, 93.252, 98.364, 97.751
2460, 17.791, 93.456, 98.364, 97.751
2470, 17.791, 93.456, 98.364, 97.751
2480, 17.791, 93.456, 98.364, 97.751
2490, 17.791, 93.456, 98.364, 97.751
2500, 17.791, 93.456, 98.364, 97.751
2510, 17.791, 93.456, 98.364, 97.751
2520, 17.996, 93.456, 98.364, 97.751
2530, 17.996, 93.456, 98.364, 97.751
2540, 17.996, 93.456, 98.364, 97.751
2550, 17.996, 93.456, 98.364, 97.751
2560, 17.996, 93.456, 98.364, 97.751
2570, 17.996, 93.456, 98.364, 97.751
2580, 17.996, 93.456, 98.364, 97.751
2590, 17.996, 93.456, 98.364, 97.751
2600, 17.996, 93.456, 98.364, 97.751
2610, 17.996, 93.456, 98.364, 97.751
2620, 17.996, 93.456, 98.364, 97.751
2630, 17.996, 93.456, 98.364, 97.751
2640, 17.996, 93.456, 98.364, 97.751
2650, 18.200, 93.456, 98.364, 97.751
2660, 18.405, 93.456, 98.364, 97.751
2670, 18.405, 93.456, 98.364, 97.751
2680, 18.405, 93.456, 98.364, 97.751
2690, 18.405, 93.456, 98.364, 97.751
2700, 18.405, 93.456, 98.364, 97.751
2710, 18.405, 93.456, 98.364, 97.751
2720, 18.405, 93.456, 98.364, 97.751
2730, 18.405, 93.456, 98.364, 97.751
2740, 18.405, 93.456, 98.364, 97.751
2750, 18.405, 93.661, 98.364, 97.751
2760, 18.609, 93.661, 98.364, 97.751
2770, 18.609, 93.661, 98.364, 97.751
2780, 18.609, 93.661, 98.364, 97.751
2790, 18.814, 93.661, 98.364, 97.751
2800, 18.814, 93.661, 98.364, 97.955

==> CSV_final/hownet/BERT_Yelp_5000.csv <==
qrs,  PSO,  LSH, Ours-dpp_posterior-pso-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.409, 0.204
20, 0.000, 0.000, 1.431, 1.022
30, 0.204, 0.409, 2.045, 1.636
40, 0.409, 1.227, 3.067, 2.863
50, 0.818, 1.431, 3.681, 3.272
60, 0.818, 1.840, 3.885, 4.499
70, 0.818, 2.249, 4.908, 5.317
80, 0.818, 3.681, 5.317, 5.726
90, 0.818, 5.521, 5.521, 5.930
100, 1.227, 6.339, 5.930, 6.339
110, 1.431, 7.771, 7.157, 7.566
120, 1.840, 8.384, 8.180, 8.384
130, 1.840, 10.225, 8.793, 9.611
140, 1.840, 11.043, 9.611, 11.656
150, 1.840, 12.474, 9.816, 12.065
160, 1.840, 13.292, 10.634, 14.315
170, 2.045, 14.519, 11.043, 15.746
180, 2.045, 16.155, 11.452, 17.791
190, 2.249, 16.360, 11.452, 19.836
200, 2.454, 18.200, 11.656, 22.699
210, 2.863, 19.632, 11.861, 26.789
220, 2.863, 20.245, 12.065, 28.834
230, 2.863, 21.677, 12.883, 31.493
240, 3.067, 23.517, 13.497, 33.333
250, 3.272, 24.540, 14.928, 35.787
260, 3.272, 25.767, 15.542, 39.673
270, 3.681, 27.198, 16.769, 43.149
280, 3.885, 29.448, 17.382, 45.194
290, 3.885, 31.084, 19.018, 47.853
300, 3.885, 31.697, 21.677, 49.693
310, 4.090, 32.515, 23.108, 51.534
320, 4.294, 34.560, 24.744, 53.988
330, 4.703, 35.992, 26.789, 55.828
340, 4.703, 37.832, 28.630, 58.691
350, 4.908, 39.059, 30.675, 59.714
360, 5.112, 40.286, 33.742, 61.145
370, 5.112, 41.104, 35.174, 62.577
380, 5.521, 42.945, 37.219, 65.235
390, 5.726, 44.785, 38.446, 67.485
400, 5.930, 44.990, 40.286, 68.916
410, 6.135, 45.603, 41.922, 71.166
420, 6.339, 46.626, 45.399, 71.779
430, 6.544, 48.671, 46.830, 73.211
440, 6.748, 49.693, 48.671, 74.029
450, 6.748, 50.920, 50.307, 76.278
460, 6.748, 51.329, 52.147, 77.505
470, 6.748, 51.943, 53.170, 77.710
480, 6.748, 53.783, 55.010, 79.141
490, 6.748, 54.397, 56.237, 79.550
500, 6.953, 54.397, 58.282, 80.573
510, 6.953, 55.419, 59.714, 81.391
520, 6.953, 57.055, 61.145, 82.209
530, 7.362, 57.873, 62.781, 82.822
540, 7.362, 58.896, 64.008, 83.436
550, 7.362, 60.327, 65.235, 84.049
560, 7.362, 61.145, 66.462, 84.254
570, 7.566, 61.963, 67.076, 84.458
580, 7.771, 63.190, 67.689, 85.276
590, 7.771, 63.804, 68.098, 86.299
600, 7.975, 64.213, 69.530, 86.299
610, 7.975, 65.644, 70.143, 87.321
620, 7.975, 66.462, 70.552, 87.526
630, 8.180, 67.076, 70.961, 88.344
640, 8.180, 67.894, 71.575, 88.344
650, 8.384, 68.712, 71.779, 88.957
660, 8.384, 68.712, 72.597, 89.571
670, 8.384, 69.734, 74.233, 89.980
680, 8.589, 70.143, 75.256, 89.980
690, 8.793, 70.552, 75.869, 90.184
700, 8.998, 71.166, 76.687, 90.184
710, 8.998, 71.779, 77.505, 90.184
720, 8.998, 72.802, 78.119, 90.798
730, 9.202, 73.211, 79.141, 90.798
740, 9.202, 73.620, 80.368, 91.002
750, 9.202, 74.029, 81.595, 91.207
760, 9.202, 74.847, 82.209, 91.616
770, 9.407, 75.460, 83.231, 91.616
780, 9.611, 76.074, 83.845, 92.025
790, 9.611, 76.687, 84.458, 92.025
800, 9.611, 77.096, 85.276, 92.229
810, 10.020, 77.505, 85.481, 92.229
820, 10.225, 78.119, 85.481, 92.843
830, 10.429, 78.732, 85.685, 92.843
840, 10.429, 78.732, 85.890, 92.843
850, 10.429, 79.141, 86.299, 93.252
860, 10.634, 79.550, 86.912, 93.456
870, 10.634, 79.959, 87.526, 93.456
880, 10.838, 80.368, 87.526, 93.865
890, 10.838, 80.368, 88.139, 94.070
900, 11.043, 81.186, 88.753, 94.070
910, 11.247, 81.391, 88.957, 94.070
920, 11.247, 81.595, 89.366, 94.479
930, 11.452, 82.413, 89.571, 94.479
940, 11.452, 82.822, 89.571, 94.888
950, 11.452, 83.436, 89.775, 94.888
960, 11.452, 83.845, 89.980, 94.888
970, 11.452, 84.458, 89.980, 95.092
980, 11.452, 84.867, 89.980, 95.092
990, 11.452, 85.072, 89.980, 95.092
1000, 11.452, 85.072, 90.593, 95.092
1010, 11.452, 85.481, 91.207, 95.092
1020, 11.452, 85.685, 91.411, 95.297
1030, 11.452, 85.890, 91.820, 95.501
1040, 11.452, 85.890, 92.434, 95.501
1050, 11.861, 86.094, 92.434, 95.501
1060, 11.861, 86.094, 92.638, 95.501
1070, 11.861, 86.094, 92.638, 95.501
1080, 11.861, 86.503, 92.638, 95.501
1090, 11.861, 86.708, 92.638, 95.501
1100, 11.861, 86.912, 92.843, 95.501
1110, 11.861, 87.321, 92.843, 95.501
1120, 11.861, 87.526, 93.047, 95.501
1130, 12.065, 87.526, 93.456, 95.501
1140, 12.065, 87.526, 93.865, 95.501
1150, 12.065, 87.730, 94.070, 95.501
1160, 12.065, 87.935, 94.070, 95.501
1170, 12.270, 88.139, 94.070, 95.501
1180, 12.679, 88.139, 94.070, 95.910
1190, 12.883, 88.139, 94.274, 95.910
1200, 13.088, 88.139, 94.683, 95.910
1210, 13.088, 88.344, 94.683, 95.910
1220, 13.088, 88.548, 94.683, 95.910
1230, 13.088, 88.957, 94.683, 95.910
1240, 13.088, 89.162, 94.888, 95.910
1250, 13.088, 89.162, 94.888, 95.910
1260, 13.497, 89.162, 95.092, 95.910
1270, 13.497, 89.366, 95.297, 95.910
1280, 13.497, 89.366, 95.297, 95.910
1290, 13.701, 89.366, 95.297, 95.910
1300, 13.906, 89.775, 95.297, 95.910
1310, 14.315, 89.775, 95.501, 95.910
1320, 14.315, 89.775, 95.501, 95.910
1330, 14.315, 89.775, 95.706, 95.910
1340, 14.315, 89.980, 95.706, 95.910
1350, 14.315, 90.184, 95.706, 95.910
1360, 14.315, 90.184, 95.706, 95.910
1370, 14.315, 90.184, 96.115, 95.910
1380, 14.315, 90.184, 96.115, 95.910
1390, 14.315, 90.184, 96.115, 95.910
1400, 14.315, 90.184, 96.115, 96.115
1410, 14.519, 90.389, 96.115, 96.115
1420, 14.519, 90.593, 96.319, 96.115
1430, 14.519, 90.593, 96.319, 96.115
1440, 14.724, 90.593, 96.319, 96.115
1450, 15.337, 90.593, 96.319, 96.319
1460, 15.337, 90.593, 96.319, 96.524
1470, 15.337, 90.593, 96.319, 96.524
1480, 15.337, 90.593, 96.319, 96.524
1490, 15.337, 90.593, 96.319, 96.524
1500, 15.337, 90.593, 96.319, 96.524
1510, 15.337, 90.593, 96.319, 96.524
1520, 15.337, 90.798, 96.319, 96.524
1530, 15.337, 91.002, 96.319, 96.524
1540, 15.337, 91.002, 96.319, 96.524
1550, 15.337, 91.207, 96.319, 96.728
1560, 15.337, 91.207, 96.319, 96.728
1570, 15.337, 91.207, 96.319, 96.728
1580, 15.337, 91.207, 96.319, 96.728
1590, 15.337, 91.207, 96.319, 96.728
1600, 15.337, 91.207, 96.319, 96.728
1610, 15.542, 91.207, 96.319, 96.728
1620, 15.542, 91.207, 96.319, 96.728
1630, 15.542, 91.207, 96.319, 96.728
1640, 15.542, 91.207, 96.524, 96.933
1650, 15.542, 91.207, 96.524, 96.933
1660, 15.542, 91.207, 96.524, 97.137
1670, 15.542, 91.207, 96.524, 97.137
1680, 15.746, 91.207, 96.524, 97.137
1690, 15.746, 91.207, 96.524, 97.137
1700, 15.746, 91.411, 96.933, 97.137
1710, 15.746, 91.411, 96.933, 97.137
1720, 15.746, 91.411, 96.933, 97.137
1730, 15.951, 91.411, 97.137, 97.342
1740, 15.951, 91.411, 97.137, 97.342
1750, 16.155, 91.411, 97.342, 97.342
1760, 16.155, 91.411, 97.342, 97.342
1770, 16.155, 91.616, 97.342, 97.342
1780, 16.155, 91.820, 97.342, 97.342
1790, 16.155, 91.820, 97.342, 97.342
1800, 16.155, 92.025, 97.342, 97.342
1810, 16.155, 92.229, 97.342, 97.342
1820, 16.155, 92.229, 97.342, 97.342
1830, 16.155, 92.229, 97.342, 97.342
1840, 16.155, 92.229, 97.342, 97.342
1850, 16.155, 92.229, 97.342, 97.342
1860, 16.155, 92.229, 97.342, 97.342
1870, 16.155, 92.229, 97.342, 97.342
1880, 16.360, 92.229, 97.546, 97.342
1890, 16.360, 92.229, 97.546, 97.342
1900, 16.564, 92.229, 97.546, 97.546
1910, 16.769, 92.229, 97.546, 97.546
1920, 16.769, 92.229, 97.546, 97.546
1930, 16.769, 92.229, 97.546, 97.546
1940, 16.769, 92.229, 97.546, 97.751
1950, 16.973, 92.229, 97.546, 97.751
1960, 16.973, 92.229, 97.546, 97.751
1970, 16.973, 92.229, 97.546, 97.751
1980, 16.973, 92.229, 97.546, 97.751
1990, 16.973, 92.229, 97.751, 97.751
2000, 16.973, 92.229, 97.751, 97.751
2010, 16.973, 92.229, 97.751, 97.751
2020, 16.973, 92.229, 97.751, 97.751
2030, 16.973, 92.229, 97.751, 97.751
2040, 16.973, 92.229, 97.751, 97.751
2050, 16.973, 92.229, 97.751, 97.751
2060, 16.973, 92.229, 97.955, 97.751
2070, 16.973, 92.229, 97.955, 97.751
2080, 16.973, 92.434, 97.955, 97.751
2090, 16.973, 92.434, 97.955, 97.751
2100, 16.973, 92.434, 97.955, 97.751
2110, 16.973, 92.434, 97.955, 97.751
2120, 16.973, 92.434, 97.955, 97.751
2130, 16.973, 92.434, 97.955, 97.751
2140, 16.973, 92.638, 97.955, 97.751
2150, 17.178, 92.843, 97.955, 97.751
2160, 17.178, 92.843, 98.160, 97.751
2170, 17.178, 92.843, 98.160, 97.751
2180, 17.178, 92.843, 98.160, 97.751
2190, 17.178, 92.843, 98.160, 97.751
2200, 17.178, 92.843, 98.160, 97.751
2210, 17.178, 92.843, 98.160, 97.751
2220, 17.178, 93.047, 98.160, 97.751
2230, 17.382, 93.047, 98.160, 97.751
2240, 17.587, 93.252, 98.160, 97.751
2250, 17.587, 93.252, 98.160, 97.751
2260, 17.587, 93.252, 98.160, 97.751
2270, 17.587, 93.252, 98.160, 97.751
2280, 17.587, 93.252, 98.160, 97.751
2290, 17.587, 93.252, 98.160, 97.751
2300, 17.587, 93.252, 98.160, 97.751
2310, 17.587, 93.252, 98.160, 97.751
2320, 17.587, 93.252, 98.160, 97.751
2330, 17.587, 93.252, 98.160, 97.751
2340, 17.587, 93.252, 98.160, 97.751
2350, 17.587, 93.252, 98.160, 97.751
2360, 17.587, 93.252, 98.364, 97.751
2370, 17.587, 93.252, 98.364, 97.751
2380, 17.587, 93.252, 98.364, 97.751
2390, 17.791, 93.252, 98.364, 97.751
2400, 17.791, 93.252, 98.364, 97.751
2410, 17.791, 93.252, 98.364, 97.751
2420, 17.791, 93.252, 98.364, 97.751
2430, 17.791, 93.252, 98.364, 97.751
2440, 17.791, 93.252, 98.364, 97.751
2450, 17.791, 93.252, 98.364, 97.751
2460, 17.791, 93.456, 98.364, 97.751
2470, 17.791, 93.456, 98.364, 97.751
2480, 17.791, 93.456, 98.364, 97.751
2490, 17.791, 93.456, 98.364, 97.751
2500, 17.791, 93.456, 98.364, 97.751
2510, 17.791, 93.456, 98.364, 97.751
2520, 17.996, 93.456, 98.364, 97.751
2530, 17.996, 93.456, 98.364, 97.751
2540, 17.996, 93.456, 98.364, 97.751
2550, 17.996, 93.456, 98.364, 97.751
2560, 17.996, 93.456, 98.364, 97.751
2570, 17.996, 93.456, 98.364, 97.751
2580, 17.996, 93.456, 98.364, 97.751
2590, 17.996, 93.456, 98.364, 97.751
2600, 17.996, 93.456, 98.364, 97.751
2610, 17.996, 93.456, 98.364, 97.751
2620, 17.996, 93.456, 98.364, 97.751
2630, 17.996, 93.456, 98.364, 97.751
2640, 17.996, 93.456, 98.364, 97.751
2650, 18.200, 93.456, 98.364, 97.751
2660, 18.405, 93.456, 98.364, 97.751
2670, 18.405, 93.456, 98.364, 97.751
2680, 18.405, 93.456, 98.364, 97.751
2690, 18.405, 93.456, 98.364, 97.751
2700, 18.405, 93.456, 98.364, 97.751
2710, 18.405, 93.456, 98.364, 97.751
2720, 18.405, 93.456, 98.364, 97.751
2730, 18.405, 93.456, 98.364, 97.751
2740, 18.405, 93.456, 98.364, 97.751
2750, 18.405, 93.661, 98.364, 97.751
2760, 18.609, 93.661, 98.364, 97.751
2770, 18.609, 93.661, 98.364, 97.751
2780, 18.609, 93.661, 98.364, 97.751
2790, 18.814, 93.661, 98.364, 97.751
2800, 18.814, 93.661, 98.364, 97.955
2810, 18.814, 93.661, 98.364, 97.955
2820, 18.814, 93.661, 98.364, 97.955
2830, 18.814, 93.661, 98.364, 97.955
2840, 18.814, 93.661, 98.364, 97.955
2850, 19.018, 93.661, 98.364, 97.955
2860, 19.018, 93.661, 98.364, 97.955
2870, 19.018, 93.661, 98.364, 97.955
2880, 19.018, 93.661, 98.364, 97.955
2890, 19.018, 93.661, 98.364, 97.955
2900, 19.223, 93.661, 98.364, 97.955
2910, 19.223, 93.661, 98.364, 97.955
2920, 19.427, 93.661, 98.364, 97.955
2930, 19.427, 93.661, 98.364, 97.955
2940, 19.632, 93.661, 98.364, 97.955
2950, 19.632, 93.661, 98.364, 97.955
2960, 19.632, 93.661, 98.364, 97.955
2970, 19.632, 93.661, 98.364, 97.955
2980, 19.836, 93.661, 98.364, 97.955
2990, 19.836, 93.661, 98.364, 97.955
3000, 19.836, 93.661, 98.364, 97.955
3010, 19.836, 93.661, 98.364, 97.955
3020, 19.836, 93.661, 98.364, 97.955
3030, 20.041, 93.661, 98.364, 97.955
3040, 20.041, 93.661, 98.364, 97.955
3050, 20.041, 93.661, 98.364, 97.955
3060, 20.041, 93.865, 98.364, 97.955
3070, 20.041, 93.865, 98.364, 97.955
3080, 20.245, 93.865, 98.364, 97.955
3090, 20.245, 93.865, 98.364, 97.955
3100, 20.245, 93.865, 98.364, 97.955
3110, 20.245, 93.865, 98.364, 97.955
3120, 20.245, 93.865, 98.364, 97.955
3130, 20.245, 93.865, 98.364, 97.955
3140, 20.245, 93.865, 98.364, 97.955
3150, 20.245, 93.865, 98.364, 97.955
3160, 20.245, 93.865, 98.364, 97.955
3170, 20.245, 93.865, 98.364, 97.955
3180, 20.245, 93.865, 98.364, 97.955
3190, 20.245, 93.865, 98.364, 97.955
3200, 20.245, 93.865, 98.364, 97.955
3210, 20.245, 93.865, 98.364, 97.955
3220, 20.245, 93.865, 98.364, 97.955
3230, 20.245, 93.865, 98.364, 97.955
3240, 20.245, 93.865, 98.364, 97.955
3250, 20.245, 93.865, 98.364, 97.955
3260, 20.245, 93.865, 98.364, 97.955
3270, 20.245, 93.865, 98.364, 97.955
3280, 20.245, 93.865, 98.364, 97.955
3290, 20.245, 93.865, 98.364, 97.955
3300, 20.245, 93.865, 98.364, 97.955
3310, 20.245, 93.865, 98.364, 97.955
3320, 20.245, 93.865, 98.364, 97.955
3330, 20.245, 93.865, 98.364, 97.955
3340, 20.245, 93.865, 98.364, 97.955
3350, 20.245, 93.865, 98.364, 97.955
3360, 20.245, 93.865, 98.364, 97.955
3370, 20.245, 93.865, 98.364, 97.955
3380, 20.245, 93.865, 98.364, 97.955
3390, 20.245, 93.865, 98.364, 97.955
3400, 20.245, 93.865, 98.364, 97.955
3410, 20.245, 93.865, 98.364, 97.955
3420, 20.245, 93.865, 98.364, 97.955
3430, 20.245, 93.865, 98.364, 97.955
3440, 20.245, 93.865, 98.364, 97.955
3450, 20.245, 93.865, 98.364, 97.955
3460, 20.245, 93.865, 98.569, 97.955
3470, 20.245, 93.865, 98.569, 97.955
3480, 20.245, 93.865, 98.569, 97.955
3490, 20.245, 93.865, 98.569, 97.955
3500, 20.245, 93.865, 98.569, 97.955
3510, 20.450, 93.865, 98.569, 97.955
3520, 20.654, 93.865, 98.569, 97.955
3530, 20.859, 93.865, 98.569, 97.955
3540, 20.859, 93.865, 98.569, 97.955
3550, 20.859, 93.865, 98.569, 97.955
3560, 20.859, 93.865, 98.569, 97.955
3570, 20.859, 93.865, 98.569, 97.955
3580, 21.063, 93.865, 98.569, 97.955
3590, 21.063, 93.865, 98.569, 97.955
3600, 21.268, 93.865, 98.569, 97.955
3610, 21.268, 93.865, 98.569, 97.955
3620, 21.472, 93.865, 98.569, 97.955
3630, 21.472, 93.865, 98.569, 97.955
3640, 21.677, 93.865, 98.569, 97.955
3650, 21.677, 93.865, 98.569, 97.955
3660, 21.677, 93.865, 98.569, 97.955
3670, 21.677, 93.865, 98.569, 97.955
3680, 21.881, 93.865, 98.569, 97.955
3690, 21.881, 93.865, 98.569, 97.955
3700, 21.881, 93.865, 98.569, 97.955
3710, 21.881, 93.865, 98.569, 97.955
3720, 21.881, 93.865, 98.569, 97.955
3730, 21.881, 93.865, 98.569, 97.955
3740, 21.881, 93.865, 98.569, 97.955
3750, 22.086, 93.865, 98.569, 97.955
3760, 22.086, 93.865, 98.569, 97.955
3770, 22.086, 93.865, 98.569, 97.955
3780, 22.086, 93.865, 98.569, 97.955
3790, 22.086, 93.865, 98.569, 97.955
3800, 22.086, 93.865, 98.569, 97.955
3810, 22.086, 93.865, 98.569, 97.955
3820, 22.086, 93.865, 98.569, 97.955
3830, 22.086, 93.865, 98.569, 97.955
3840, 22.086, 93.865, 98.569, 97.955
3850, 22.086, 93.865, 98.569, 97.955
3860, 22.086, 93.865, 98.569, 97.955
3870, 22.086, 93.865, 98.569, 97.955
3880, 22.086, 93.865, 98.569, 97.955
3890, 22.086, 93.865, 98.569, 97.955
3900, 22.086, 93.865, 98.569, 97.955
3910, 22.086, 93.865, 98.569, 97.955
3920, 22.086, 93.865, 98.569, 97.955
3930, 22.086, 93.865, 98.569, 97.955
3940, 22.086, 93.865, 98.569, 97.955
3950, 22.086, 93.865, 98.569, 97.955
3960, 22.086, 93.865, 98.569, 97.955
3970, 22.290, 93.865, 98.569, 97.955
3980, 22.290, 93.865, 98.569, 97.955
3990, 22.495, 93.865, 98.569, 97.955
4000, 22.699, 93.865, 98.569, 97.955
4010, 22.699, 93.865, 98.569, 97.955
4020, 22.699, 93.865, 98.569, 97.955
4030, 22.699, 93.865, 98.569, 97.955
4040, 22.699, 93.865, 98.569, 97.955
4050, 22.699, 93.865, 98.569, 97.955
4060, 22.904, 93.865, 98.569, 97.955
4070, 22.904, 93.865, 98.569, 97.955
4080, 22.904, 93.865, 98.569, 97.955
4090, 22.904, 93.865, 98.569, 97.955
4100, 22.904, 93.865, 98.569, 97.955
4110, 22.904, 93.865, 98.569, 97.955
4120, 22.904, 93.865, 98.569, 97.955
4130, 22.904, 93.865, 98.569, 97.955
4140, 23.108, 93.865, 98.569, 97.955
4150, 23.108, 93.865, 98.569, 97.955
4160, 23.108, 93.865, 98.569, 97.955
4170, 23.108, 93.865, 98.569, 97.955
4180, 23.108, 93.865, 98.569, 97.955
4190, 23.108, 93.865, 98.569, 97.955
4200, 23.108, 93.865, 98.569, 97.955
4210, 23.108, 93.865, 98.569, 97.955
4220, 23.108, 93.865, 98.569, 97.955
4230, 23.108, 93.865, 98.773, 97.955
4240, 23.108, 93.865, 98.773, 97.955
4250, 23.313, 93.865, 98.773, 97.955
4260, 23.313, 93.865, 98.773, 97.955
4270, 23.313, 93.865, 98.773, 97.955
4280, 23.517, 93.865, 98.773, 97.955
4290, 23.517, 93.865, 98.773, 97.955
4300, 23.517, 93.865, 98.773, 97.955
4310, 23.517, 93.865, 98.773, 97.955
4320, 23.517, 93.865, 98.773, 97.955
4330, 23.517, 93.865, 98.773, 97.955
4340, 23.517, 93.865, 98.773, 97.955
4350, 23.517, 93.865, 98.773, 97.955
4360, 23.517, 93.865, 98.773, 97.955
4370, 23.517, 93.865, 98.773, 97.955
4380, 23.517, 93.865, 98.773, 97.955
4390, 23.517, 93.865, 98.773, 97.955
4400, 23.517, 93.865, 98.773, 97.955
4410, 23.517, 93.865, 98.773, 97.955
4420, 23.517, 93.865, 98.773, 97.955
4430, 23.517, 93.865, 98.773, 97.955
4440, 23.517, 93.865, 98.773, 97.955
4450, 23.517, 93.865, 98.773, 97.955
4460, 23.517, 93.865, 98.773, 97.955
4470, 23.517, 93.865, 98.773, 97.955
4480, 23.517, 93.865, 98.773, 97.955
4490, 23.517, 93.865, 98.773, 97.955
4500, 23.517, 93.865, 98.773, 97.955
4510, 23.517, 93.865, 98.773, 97.955
4520, 23.722, 93.865, 98.773, 97.955
4530, 23.722, 93.865, 98.773, 97.955
4540, 23.722, 93.865, 98.773, 97.955
4550, 23.722, 93.865, 98.773, 97.955
4560, 23.926, 93.865, 98.773, 97.955
4570, 23.926, 93.865, 98.773, 97.955
4580, 23.926, 93.865, 98.773, 97.955
4590, 23.926, 93.865, 98.773, 97.955
4600, 23.926, 93.865, 98.773, 97.955
4610, 24.131, 93.865, 98.773, 97.955
4620, 24.131, 93.865, 98.773, 97.955
4630, 24.131, 93.865, 98.773, 97.955
4640, 24.131, 93.865, 98.773, 97.955
4650, 24.131, 93.865, 98.773, 97.955
4660, 24.131, 93.865, 98.773, 97.955
4670, 24.131, 93.865, 98.773, 97.955
4680, 24.131, 93.865, 98.773, 97.955
4690, 24.131, 93.865, 98.773, 97.955
4700, 24.335, 93.865, 98.773, 97.955
4710, 24.335, 93.865, 98.773, 97.955
4720, 24.335, 93.865, 98.773, 97.955
4730, 24.335, 93.865, 98.773, 97.955
4740, 24.335, 93.865, 98.773, 97.955
4750, 24.335, 93.865, 98.773, 97.955
4760, 24.335, 93.865, 98.773, 97.955
4770, 24.335, 93.865, 98.773, 97.955
4780, 24.335, 93.865, 98.773, 97.955
4790, 24.335, 93.865, 98.773, 97.955
4800, 24.335, 93.865, 98.773, 97.955
4810, 24.335, 93.865, 98.773, 97.955
4820, 24.335, 93.865, 98.773, 97.955
4830, 24.335, 93.865, 98.773, 97.955
4840, 24.335, 93.865, 98.773, 97.955
4850, 24.335, 93.865, 98.773, 97.955
4860, 24.335, 93.865, 98.773, 97.955
4870, 24.335, 93.865, 98.773, 97.955
4880, 24.335, 93.865, 98.773, 97.955
4890, 24.335, 93.865, 98.773, 97.955
4900, 24.335, 93.865, 98.773, 97.955
4910, 24.335, 93.865, 98.773, 97.955
4920, 24.335, 93.865, 98.773, 97.955
4930, 24.335, 93.865, 98.773, 97.955
4940, 24.335, 93.865, 98.773, 97.955
4950, 24.540, 93.865, 98.773, 97.955
4960, 24.744, 93.865, 98.773, 97.955
4970, 24.949, 93.865, 98.773, 97.955
4980, 24.949, 93.865, 98.773, 97.955
4990, 24.949, 93.865, 98.773, 97.955
5000, 24.949, 93.865, 98.773, 97.955


==> CSV_final/hownet/LSTM_AG.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.221
30, 0.000, 1.327
40, 0.000, 1.991
50, 0.221, 2.434
60, 0.221, 3.540
70, 0.221, 5.088
80, 0.221, 5.088
90, 0.442, 5.531
100, 0.664, 5.973
110, 0.664, 6.858
120, 1.106, 7.080
130, 1.106, 7.522
140, 1.549, 8.407
150, 1.549, 10.398
160, 1.770, 12.168
170, 1.991, 14.823
180, 2.655, 17.257
190, 3.319, 20.575
200, 3.982, 24.336
210, 4.204, 26.106
220, 4.425, 28.982
230, 4.646, 32.301
240, 5.531, 34.735
250, 5.531, 37.168
260, 5.752, 38.938
270, 5.752, 40.487
280, 5.752, 42.035
290, 5.973, 43.805
300, 6.858, 44.912
310, 7.301, 46.460
320, 7.301, 47.788
330, 7.522, 48.894
340, 7.522, 50.442
350, 7.743, 51.991
360, 7.965, 53.097
370, 8.186, 54.204
380, 8.628, 55.310
390, 8.850, 55.752
400, 9.071, 55.973
410, 9.292, 56.637
420, 9.292, 57.080
430, 9.735, 57.080
440, 9.735, 57.743
450, 9.956, 57.965
460, 9.956, 58.186
470, 10.177, 58.628
480, 10.398, 59.292
490, 10.398, 59.292
500, 10.398, 59.292
510, 10.398, 59.513
520, 10.398, 59.956
530, 10.619, 60.619
540, 10.619, 60.619
550, 10.841, 60.841
560, 10.841, 61.062
570, 10.841, 61.062
580, 10.841, 61.283
590, 10.841, 61.283
600, 10.841, 61.504
610, 10.841, 61.504
620, 10.841, 61.726
630, 10.841, 61.947
640, 10.841, 61.947
650, 10.841, 62.168
660, 11.062, 62.389
670, 11.062, 62.389
680, 11.062, 62.389
690, 11.062, 62.389
700, 11.062, 62.389
710, 11.062, 62.389
720, 11.062, 62.389
730, 11.062, 62.389
740, 11.062, 62.389
750, 11.062, 62.611
760, 11.062, 62.611
770, 11.283, 62.832
780, 11.283, 62.832
790, 11.283, 63.053
800, 11.283, 63.274
810, 11.283, 63.496
820, 11.283, 63.717
830, 11.283, 63.717
840, 11.283, 64.159
850, 11.283, 64.381
860, 11.283, 64.381
870, 11.283, 64.602
880, 11.283, 64.602
890, 11.283, 64.602
900, 11.504, 64.602
910, 11.504, 64.602
920, 11.504, 64.602
930, 11.504, 64.602
940, 11.504, 64.602
950, 11.504, 64.602
960, 11.504, 64.602
970, 11.504, 64.602
980, 11.504, 64.602
990, 11.504, 64.602
1000, 11.504, 64.823
1010, 11.726, 65.044
1020, 11.726, 65.044
1030, 11.947, 65.044
1040, 11.947, 65.044
1050, 12.168, 65.044
1060, 12.168, 65.044
1070, 12.168, 65.044
1080, 12.168, 65.044
1090, 12.168, 65.044
1100, 12.168, 65.044
1110, 12.168, 65.044
1120, 12.168, 65.044
1130, 12.168, 65.044
1140, 12.168, 65.044
1150, 12.168, 65.044
1160, 12.168, 65.044
1170, 12.168, 65.044
1180, 12.168, 65.265
1190, 12.168, 65.265
1200, 12.168, 65.265
1210, 12.168, 65.265
1220, 12.389, 65.265
1230, 12.611, 65.265
1240, 12.611, 65.265
1250, 12.611, 65.265
1260, 12.611, 65.265
1270, 12.611, 65.265
1280, 12.832, 65.487
1290, 12.832, 65.487
1300, 12.832, 65.708
1310, 12.832, 65.708
1320, 12.832, 65.708
1330, 12.832, 65.929
1340, 12.832, 65.929
1350, 12.832, 65.929
1360, 12.832, 65.929
1370, 12.832, 65.929
1380, 13.053, 65.929
1390, 13.053, 65.929
1400, 13.053, 66.150
1410, 13.053, 66.150
1420, 13.053, 66.150
1430, 13.053, 66.150
1440, 13.053, 66.150
1450, 13.053, 66.150
1460, 13.053, 66.372
1470, 13.053, 66.372
1480, 13.053, 66.372
1490, 13.053, 66.372
1500, 13.053, 66.372
1510, 13.053, 66.372
1520, 13.053, 66.372
1530, 13.053, 66.372
1540, 13.053, 66.593
1550, 13.053, 66.593
1560, 13.053, 66.814
1570, 13.053, 66.814
1580, 13.053, 66.814
1590, 13.053, 66.814
1600, 13.053, 66.814
1610, 13.274, 66.814
1620, 13.274, 66.814
1630, 13.274, 67.035
1640, 13.274, 67.035
1650, 13.274, 67.035
1660, 13.274, 67.257
1670, 13.274, 67.257
1680, 13.274, 67.257
1690, 13.274, 67.257
1700, 13.274, 67.257
1710, 13.274, 67.257
1720, 13.496, 67.478
1730, 13.496, 67.478
1740, 13.496, 67.478
1750, 13.496, 67.478
1760, 13.496, 67.478
1770, 13.496, 67.478
1780, 13.496, 67.478
1790, 13.496, 67.478
1800, 13.496, 67.478
1810, 13.496, 67.478
1820, 13.496, 67.478
1830, 13.496, 67.478
1840, 13.496, 67.478
1850, 13.496, 67.699
1860, 13.496, 67.699
1870, 13.496, 67.699
1880, 13.717, 67.699
1890, 13.717, 67.699
1900, 13.717, 67.920
1910, 13.717, 67.920
1920, 13.717, 67.920
1930, 13.717, 67.920
1940, 13.717, 67.920
1950, 13.717, 67.920
1960, 13.717, 67.920
1970, 13.717, 67.920
1980, 13.717, 67.920
1990, 13.717, 67.920
2000, 13.717, 67.920
2010, 13.717, 67.920
2020, 13.717, 67.920
2030, 13.717, 67.920
2040, 13.717, 67.920
2050, 13.717, 67.920
2060, 13.717, 67.920
2070, 13.717, 68.142
2080, 13.938, 68.142
2090, 13.938, 68.142
2100, 13.938, 68.142
2110, 13.938, 68.142
2120, 14.381, 68.142
2130, 14.381, 68.142
2140, 14.381, 68.142
2150, 14.381, 68.142
2160, 14.381, 68.142
2170, 14.381, 68.363
2180, 14.381, 68.363
2190, 14.602, 68.363
2200, 14.602, 68.363
2210, 14.602, 68.363
2220, 14.602, 68.363
2230, 14.602, 68.363
2240, 14.602, 68.584
2250, 14.602, 68.584
2260, 14.602, 68.584
2270, 14.602, 68.584
2280, 14.602, 68.584
2290, 14.602, 68.584
2300, 14.602, 68.584
2310, 14.602, 69.027
2320, 14.602, 69.027
2330, 14.602, 69.027
2340, 14.602, 69.027
2350, 14.823, 69.027
2360, 14.823, 69.027
2370, 14.823, 69.027
2380, 14.823, 69.027
2390, 14.823, 69.027
2400, 14.823, 69.027
2410, 14.823, 69.248
2420, 14.823, 69.248
2430, 14.823, 69.248
2440, 14.823, 69.248
2450, 15.044, 69.248
2460, 15.044, 69.469
2470, 15.044, 69.469
2480, 15.044, 69.469
2490, 15.044, 69.469
2500, 15.044, 69.469
2510, 15.044, 69.469
2520, 15.265, 69.690
2530, 15.487, 69.690
2540, 15.487, 69.690
2550, 15.487, 69.690
2560, 15.708, 69.690
2570, 15.708, 69.690
2580, 15.708, 69.690
2590, 15.708, 69.690
2600, 15.708, 69.690
2610, 15.708, 69.690
2620, 15.708, 69.690
2630, 15.929, 69.690
2640, 15.929, 69.690
2650, 15.929, 69.690
2660, 15.929, 69.690
2670, 15.929, 69.690
2680, 15.929, 69.690
2690, 16.150, 69.690
2700, 16.150, 69.690
2710, 16.150, 69.690
2720, 16.150, 69.690
2730, 16.150, 69.690
2740, 16.150, 69.690
2750, 16.150, 69.690
2760, 16.814, 69.690
2770, 16.814, 69.690
2780, 17.035, 69.690
2790, 17.257, 69.690
2800, 17.257, 69.690
2810, 17.478, 69.690
2820, 17.478, 69.690
2830, 17.478, 69.690
2840, 17.478, 69.690
2850, 17.478, 69.690
2860, 17.478, 69.690
2870, 17.478, 69.690
2880, 17.478, 69.690
2890, 17.920, 69.690
2900, 17.920, 69.690
2910, 17.920, 69.690
2920, 17.920, 69.690
2930, 17.920, 69.690
2940, 17.920, 69.690
2950, 17.920, 69.690
2960, 17.920, 69.690
2970, 18.142, 69.690
2980, 18.142, 69.690
2990, 18.142, 69.690
3000, 18.363, 69.690
3010, 18.363, 69.690
3020, 18.363, 69.690
3030, 18.363, 69.690
3040, 18.363, 69.690
3050, 18.363, 69.690
3060, 18.584, 69.690
3070, 18.584, 70.133
3080, 18.584, 70.133
3090, 18.584, 70.133
3100, 18.584, 70.133
3110, 18.584, 70.133
3120, 18.805, 70.133
3130, 18.805, 70.133
3140, 18.805, 70.133
3150, 18.805, 70.133
3160, 18.805, 70.133
3170, 18.805, 70.133
3180, 18.805, 70.354
3190, 18.805, 70.354
3200, 19.027, 70.354
3210, 19.027, 70.354
3220, 19.027, 70.354
3230, 19.027, 70.354
3240, 19.027, 70.354
3250, 19.027, 70.354
3260, 19.027, 70.354
3270, 19.027, 70.354
3280, 19.027, 70.354
3290, 19.027, 70.354
3300, 19.027, 70.354
3310, 19.027, 70.354
3320, 19.027, 70.354
3330, 19.027, 70.354
3340, 19.027, 70.354
3350, 19.027, 70.354
3360, 19.027, 70.575
3370, 19.248, 70.796
3380, 19.248, 70.796
3390, 19.248, 70.796
3400, 19.469, 70.796
3410, 19.469, 70.796
3420, 19.469, 70.796
3430, 19.469, 70.796
3440, 19.469, 70.796
3450, 19.690, 70.796
3460, 19.690, 70.796
3470, 19.690, 70.796
3480, 19.690, 70.796
3490, 19.690, 70.796
3500, 20.133, 70.796
3510, 20.354, 70.796
3520, 20.354, 70.796
3530, 20.354, 70.796
3540, 20.354, 70.796
3550, 20.354, 70.796
3560, 20.354, 70.796
3570, 20.354, 70.796
3580, 20.354, 70.796
3590, 20.354, 70.796
3600, 20.354, 70.796
3610, 20.575, 70.796
3620, 20.575, 70.796
3630, 20.796, 70.796
3640, 20.796, 70.796
3650, 20.796, 70.796
3660, 20.796, 70.796
3670, 20.796, 70.796
3680, 20.796, 70.796
3690, 20.796, 70.796
3700, 20.796, 70.796
3710, 20.796, 71.018
3720, 20.796, 71.018
3730, 20.796, 71.018
3740, 20.796, 71.018
3750, 21.018, 71.018
3760, 21.018, 71.018
3770, 21.018, 71.018
3780, 21.018, 71.018
3790, 21.018, 71.018
3800, 21.239, 71.018
3810, 21.460, 71.018
3820, 21.460, 71.018
3830, 21.460, 71.018
3840, 21.460, 71.018
3850, 21.460, 71.018
3860, 21.460, 71.018
3870, 21.460, 71.018
3880, 21.460, 71.018
3890, 21.460, 71.018
3900, 21.460, 71.018
3910, 21.460, 71.018
3920, 21.460, 71.018
3930, 21.460, 71.018
3940, 21.460, 71.018
3950, 21.460, 71.018
3960, 21.903, 71.018
3970, 21.903, 71.018
3980, 21.903, 71.018
3990, 21.903, 71.018
4000, 21.903, 71.018
4010, 22.124, 71.018
4020, 22.124, 71.018
4030, 22.124, 71.018
4040, 22.124, 71.018
4050, 22.124, 71.018
4060, 22.124, 71.018
4070, 22.124, 71.018
4080, 22.124, 71.018
4090, 22.345, 71.018
4100, 22.566, 71.018
4110, 22.566, 71.018
4120, 22.566, 71.018
4130, 22.566, 71.018
4140, 22.566, 71.018
4150, 22.566, 71.018
4160, 22.566, 71.018
4170, 22.566, 71.018
4180, 22.566, 71.018
4190, 22.788, 71.018
4200, 22.788, 71.018
4210, 23.009, 71.018
4220, 23.009, 71.018
4230, 23.009, 71.018
4240, 23.009, 71.018
4250, 23.009, 71.018
4260, 23.009, 71.018
4270, 23.009, 71.018
4280, 23.230, 71.018
4290, 23.230, 71.018
4300, 23.230, 71.018
4310, 23.230, 71.018
4320, 23.230, 71.018
4330, 23.451, 71.018
4340, 23.451, 71.018
4350, 23.451, 71.239
4360, 23.451, 71.239
4370, 23.673, 71.239
4380, 23.673, 71.239
4390, 23.673, 71.239
4400, 23.673, 71.239
4410, 23.673, 71.239
4420, 23.673, 71.239
4430, 23.673, 71.239
4440, 23.894, 71.239
4450, 23.894, 71.239
4460, 23.894, 71.239
4470, 23.894, 71.239
4480, 23.894, 71.239
4490, 24.115, 71.239
4500, 24.115, 71.239
4510, 24.115, 71.239
4520, 24.115, 71.239
4530, 24.115, 71.239
4540, 24.115, 71.239
4550, 24.115, 71.239
4560, 24.115, 71.239
4570, 24.336, 71.239
4580, 24.558, 71.239
4590, 24.558, 71.239
4600, 24.558, 71.239
4610, 25.000, 71.239
4620, 25.000, 71.239
4630, 25.000, 71.239
4640, 25.000, 71.239
4650, 25.000, 71.239
4660, 25.000, 71.239
4670, 25.000, 71.239
4680, 25.221, 71.239
4690, 25.221, 71.239
4700, 25.221, 71.239
4710, 25.442, 71.239
4720, 25.664, 71.239
4730, 25.885, 71.239
4740, 25.885, 71.239
4750, 25.885, 71.239
4760, 25.885, 71.239
4770, 25.885, 71.239
4780, 26.106, 71.239
4790, 26.327, 71.239
4800, 26.327, 71.239
4810, 26.327, 71.239
4820, 26.549, 71.239
4830, 26.549, 71.239
4840, 26.549, 71.239
4850, 26.549, 71.239
4860, 26.770, 71.239
4870, 26.991, 71.239
4880, 26.991, 71.239
4890, 26.991, 71.239
4900, 27.434, 71.239
4910, 27.434, 71.239
4920, 27.655, 71.239
4930, 27.655, 71.239
4940, 27.655, 71.239
4950, 27.655, 71.239
4960, 27.655, 71.239
4970, 27.655, 71.239
4980, 27.876, 71.239
4990, 27.876, 71.239
5000, 27.876, 71.239
5010, 27.876, 71.239
5020, 27.876, 71.239
5030, 28.540, 71.239
5040, 28.540, 71.239
5050, 28.540, 71.239
5060, 28.540, 71.239
5070, 28.761, 71.239
5080, 28.761, 71.239
5090, 28.761, 71.239
5100, 28.761, 71.239
5110, 28.761, 71.239
5120, 28.982, 71.239
5130, 28.982, 71.239
5140, 28.982, 71.239
5150, 28.982, 71.239
5160, 28.982, 71.239
5170, 28.982, 71.239
5180, 28.982, 71.239
5190, 29.204, 71.239
5200, 29.425, 71.239
5210, 29.425, 71.239
5220, 29.425, 71.239
5230, 29.425, 71.239
5240, 29.425, 71.239
5250, 29.425, 71.239
5260, 29.425, 71.239
5270, 29.425, 71.239
5280, 29.425, 71.239
5290, 29.646, 71.239
5300, 29.646, 71.239
5310, 29.646, 71.239
5320, 29.646, 71.239
5330, 29.867, 71.239
5340, 29.867, 71.239
5350, 30.310, 71.239
5360, 30.310, 71.239
5370, 30.310, 71.239
5380, 30.531, 71.239
5390, 30.752, 71.239
5400, 30.752, 71.239
5410, 31.195, 71.239
5420, 31.195, 71.239
5430, 31.195, 71.239
5440, 31.416, 71.239
5450, 31.416, 71.239
5460, 31.416, 71.239
5470, 31.416, 71.239
5480, 31.416, 71.239
5490, 31.416, 71.239
5500, 31.416, 71.239
5510, 31.637, 71.239
5520, 31.637, 71.239
5530, 31.637, 71.239
5540, 31.637, 71.239
5550, 31.637, 71.239
5560, 31.637, 71.239
5570, 31.637, 71.239
5580, 31.637, 71.239
5590, 31.637, 71.239
5600, 31.637, 71.239
5610, 31.637, 71.239
5620, 31.858, 71.239
5630, 31.858, 71.239
5640, 31.858, 71.239
5650, 32.080, 71.239
5660, 32.080, 71.239
5670, 32.080, 71.239
5680, 32.080, 71.239
5690, 32.301, 71.239
5700, 32.301, 71.239
5710, 32.301, 71.239
5720, 32.522, 71.239
5730, 32.522, 71.239
5740, 32.522, 71.239
5750, 32.522, 71.239
5760, 32.522, 71.239
5770, 32.522, 71.239
5780, 32.743, 71.239
5790, 32.965, 71.239
5800, 32.965, 71.239
5810, 32.965, 71.239
5820, 32.965, 71.239
5830, 32.965, 71.239
5840, 32.965, 71.239
5850, 32.965, 71.239
5860, 32.965, 71.239
5870, 33.186, 71.239
5880, 33.186, 71.239
5890, 33.186, 71.239
5900, 33.186, 71.239
5910, 33.186, 71.239
5920, 33.186, 71.239
5930, 33.186, 71.239
5940, 33.186, 71.239
5950, 33.407, 71.239
5960, 33.407, 71.239
5970, 34.071, 71.239
5980, 34.071, 71.239
5990, 34.071, 71.239
6000, 34.071, 71.239
6010, 34.071, 71.239
6020, 34.071, 71.239
6030, 34.071, 71.239
6040, 34.292, 71.239
6050, 34.292, 71.239
6060, 34.292, 71.239
6070, 34.292, 71.239
6080, 34.292, 71.239
6090, 34.292, 71.239
6100, 34.292, 71.239
6110, 34.735, 71.239
6120, 34.735, 71.239
6130, 34.735, 71.239
6140, 34.735, 71.239
6150, 34.735, 71.239
6160, 34.735, 71.239
6170, 34.735, 71.239
6180, 34.735, 71.239
6190, 34.735, 71.239
6200, 34.735, 71.239
6210, 34.956, 71.239
6220, 34.956, 71.239
6230, 35.177, 71.239
6240, 35.177, 71.239
6250, 35.177, 71.239
6260, 35.177, 71.239
6270, 35.177, 71.239
6280, 35.398, 71.239
6290, 35.398, 71.239
6300, 35.398, 71.239
6310, 35.398, 71.239
6320, 35.398, 71.239
6330, 35.398, 71.239
6340, 35.398, 71.239
6350, 35.398, 71.239
6360, 35.398, 71.239
6370, 35.398, 71.239
6380, 35.398, 71.239
6390, 35.398, 71.239
6400, 35.398, 71.239
6410, 35.619, 71.239
6420, 35.619, 71.239
6430, 35.619, 71.239
6440, 35.841, 71.239
6450, 36.062, 71.239
6460, 36.062, 71.239
6470, 36.283, 71.239
6480, 36.283, 71.239
6490, 36.283, 71.239
6500, 36.283, 71.239
6510, 36.283, 71.239
6520, 36.283, 71.239
6530, 36.726, 71.239
6540, 36.726, 71.239
6550, 36.726, 71.239
6560, 36.726, 71.239
6570, 36.726, 71.239
6580, 36.726, 71.239
6590, 36.726, 71.239
6600, 36.726, 71.239
6610, 36.726, 71.239
6620, 36.726, 71.239
6630, 36.726, 71.239
6640, 36.726, 71.239
6650, 36.947, 71.239
6660, 36.947, 71.239
6670, 36.947, 71.239
6680, 36.947, 71.239
6690, 36.947, 71.239
6700, 36.947, 71.239
6710, 36.947, 71.239
6720, 36.947, 71.239
6730, 37.168, 71.239
6740, 37.168, 71.239
6750, 37.389, 71.239
6760, 37.389, 71.239
6770, 37.389, 71.239
6780, 37.389, 71.239
6790, 37.389, 71.239
6800, 37.389, 71.239
6810, 37.389, 71.239
6820, 37.611, 71.239
6830, 38.053, 71.239
6840, 38.053, 71.239
6850, 38.053, 71.239
6860, 38.053, 71.239
6870, 38.053, 71.239
6880, 38.053, 71.239
6890, 38.053, 71.239
6900, 38.053, 71.239
6910, 38.053, 71.239
6920, 38.496, 71.239
6930, 38.496, 71.239
6940, 38.717, 71.239
6950, 38.717, 71.239
6960, 38.938, 71.239
6970, 38.938, 71.239
6980, 39.159, 71.239
6990, 39.159, 71.239
7000, 39.159, 71.239
7010, 39.159, 71.239
7020, 39.159, 71.239
7030, 39.381, 71.239
7040, 39.381, 71.239
7050, 39.381, 71.239
7060, 39.381, 71.239
7070, 39.381, 71.239
7080, 39.381, 71.239
7090, 39.381, 71.239
7100, 39.381, 71.239
7110, 39.381, 71.239
7120, 39.381, 71.239
7130, 39.381, 71.239
7140, 39.381, 71.239
7150, 39.602, 71.239
7160, 39.602, 71.239
7170, 39.602, 71.239
7180, 39.602, 71.239
7190, 39.823, 71.239
7200, 39.823, 71.239
7210, 39.823, 71.239
7220, 39.823, 71.239
7230, 40.044, 71.239
7240, 40.044, 71.239
7250, 40.044, 71.239
7260, 40.044, 71.239
7270, 40.265, 71.239
7280, 40.708, 71.239
7290, 40.929, 71.239
7300, 40.929, 71.239
7310, 40.929, 71.239
7320, 40.929, 71.239
7330, 40.929, 71.239
7340, 40.929, 71.239
7350, 40.929, 71.239
7360, 40.929, 71.239
7370, 40.929, 71.239
7380, 40.929, 71.239
7390, 40.929, 71.239
7400, 40.929, 71.239
7410, 40.929, 71.239
7420, 40.929, 71.239
7430, 40.929, 71.239
7440, 40.929, 71.239
7450, 40.929, 71.239
7460, 40.929, 71.239
7470, 41.150, 71.239
7480, 41.150, 71.239
7490, 41.150, 71.239
7500, 41.150, 71.239
7510, 41.150, 71.239
7520, 41.150, 71.239
7530, 41.372, 71.239
7540, 41.372, 71.239
7550, 41.372, 71.239
7560, 41.372, 71.239
7570, 41.372, 71.239
7580, 41.372, 71.239
7590, 41.372, 71.239
7600, 41.372, 71.239
7610, 41.372, 71.239
7620, 41.372, 71.239
7630, 41.372, 71.239
7640, 41.593, 71.239
7650, 41.593, 71.239
7660, 41.593, 71.239
7670, 41.593, 71.239
7680, 41.593, 71.239
7690, 41.593, 71.239
7700, 41.593, 71.239
7710, 41.593, 71.239
7720, 41.814, 71.239
7730, 41.814, 71.239
7740, 41.814, 71.239
7750, 41.814, 71.239
7760, 41.814, 71.239
7770, 41.814, 71.239
7780, 41.814, 71.239
7790, 41.814, 71.239
7800, 41.814, 71.239
7810, 42.035, 71.239
7820, 42.257, 71.239
7830, 42.257, 71.239
7840, 42.257, 71.239
7850, 42.257, 71.239
7860, 42.257, 71.239
7870, 42.257, 71.239
7880, 42.257, 71.239
7890, 42.257, 71.239
7900, 42.257, 71.239
7910, 42.257, 71.239
7920, 42.257, 71.239
7930, 42.257, 71.239
7940, 42.257, 71.239
7950, 42.257, 71.239
7960, 42.257, 71.239
7970, 42.478, 71.239
7980, 42.478, 71.239
7990, 42.478, 71.239
8000, 42.478, 71.239


==> CSV_final/hownet/LSTM_AG_5000.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.221
30, 0.000, 1.327
40, 0.000, 1.991
50, 0.221, 2.434
60, 0.221, 3.540
70, 0.221, 5.088
80, 0.221, 5.088
90, 0.442, 5.531
100, 0.664, 5.973
110, 0.664, 6.858
120, 1.106, 7.080
130, 1.106, 7.522
140, 1.549, 8.407
150, 1.549, 10.398
160, 1.770, 12.168
170, 1.991, 14.823
180, 2.655, 17.257
190, 3.319, 20.575
200, 3.982, 24.336
210, 4.204, 26.106
220, 4.425, 28.982
230, 4.646, 32.301
240, 5.531, 34.735
250, 5.531, 37.168
260, 5.752, 38.938
270, 5.752, 40.487
280, 5.752, 42.035
290, 5.973, 43.805
300, 6.858, 44.912
310, 7.301, 46.460
320, 7.301, 47.788
330, 7.522, 48.894
340, 7.522, 50.442
350, 7.743, 51.991
360, 7.965, 53.097
370, 8.186, 54.204
380, 8.628, 55.310
390, 8.850, 55.752
400, 9.071, 55.973
410, 9.292, 56.637
420, 9.292, 57.080
430, 9.735, 57.080
440, 9.735, 57.743
450, 9.956, 57.965
460, 9.956, 58.186
470, 10.177, 58.628
480, 10.398, 59.292
490, 10.398, 59.292
500, 10.398, 59.292
510, 10.398, 59.513
520, 10.398, 59.956
530, 10.619, 60.619
540, 10.619, 60.619
550, 10.841, 60.841
560, 10.841, 61.062
570, 10.841, 61.062
580, 10.841, 61.283
590, 10.841, 61.283
600, 10.841, 61.504
610, 10.841, 61.504
620, 10.841, 61.726
630, 10.841, 61.947
640, 10.841, 61.947
650, 10.841, 62.168
660, 11.062, 62.389
670, 11.062, 62.389
680, 11.062, 62.389
690, 11.062, 62.389
700, 11.062, 62.389
710, 11.062, 62.389
720, 11.062, 62.389
730, 11.062, 62.389
740, 11.062, 62.389
750, 11.062, 62.611
760, 11.062, 62.611
770, 11.283, 62.832
780, 11.283, 62.832
790, 11.283, 63.053
800, 11.283, 63.274
810, 11.283, 63.496
820, 11.283, 63.717
830, 11.283, 63.717
840, 11.283, 64.159
850, 11.283, 64.381
860, 11.283, 64.381
870, 11.283, 64.602
880, 11.283, 64.602
890, 11.283, 64.602
900, 11.504, 64.602
910, 11.504, 64.602
920, 11.504, 64.602
930, 11.504, 64.602
940, 11.504, 64.602
950, 11.504, 64.602
960, 11.504, 64.602
970, 11.504, 64.602
980, 11.504, 64.602
990, 11.504, 64.602
1000, 11.504, 64.823
1010, 11.726, 65.044
1020, 11.726, 65.044
1030, 11.947, 65.044
1040, 11.947, 65.044
1050, 12.168, 65.044
1060, 12.168, 65.044
1070, 12.168, 65.044
1080, 12.168, 65.044
1090, 12.168, 65.044
1100, 12.168, 65.044
1110, 12.168, 65.044
1120, 12.168, 65.044
1130, 12.168, 65.044
1140, 12.168, 65.044
1150, 12.168, 65.044
1160, 12.168, 65.044
1170, 12.168, 65.044
1180, 12.168, 65.265
1190, 12.168, 65.265
1200, 12.168, 65.265
1210, 12.168, 65.265
1220, 12.389, 65.265
1230, 12.611, 65.265
1240, 12.611, 65.265
1250, 12.611, 65.265
1260, 12.611, 65.265
1270, 12.611, 65.265
1280, 12.832, 65.487
1290, 12.832, 65.487
1300, 12.832, 65.708
1310, 12.832, 65.708
1320, 12.832, 65.708
1330, 12.832, 65.929
1340, 12.832, 65.929
1350, 12.832, 65.929
1360, 12.832, 65.929
1370, 12.832, 65.929
1380, 13.053, 65.929
1390, 13.053, 65.929
1400, 13.053, 66.150
1410, 13.053, 66.150
1420, 13.053, 66.150
1430, 13.053, 66.150
1440, 13.053, 66.150
1450, 13.053, 66.150
1460, 13.053, 66.372
1470, 13.053, 66.372
1480, 13.053, 66.372
1490, 13.053, 66.372
1500, 13.053, 66.372
1510, 13.053, 66.372
1520, 13.053, 66.372
1530, 13.053, 66.372
1540, 13.053, 66.593
1550, 13.053, 66.593
1560, 13.053, 66.814
1570, 13.053, 66.814
1580, 13.053, 66.814
1590, 13.053, 66.814
1600, 13.053, 66.814
1610, 13.274, 66.814
1620, 13.274, 66.814
1630, 13.274, 67.035
1640, 13.274, 67.035
1650, 13.274, 67.035
1660, 13.274, 67.257
1670, 13.274, 67.257
1680, 13.274, 67.257
1690, 13.274, 67.257
1700, 13.274, 67.257
1710, 13.274, 67.257
1720, 13.496, 67.478
1730, 13.496, 67.478
1740, 13.496, 67.478
1750, 13.496, 67.478
1760, 13.496, 67.478
1770, 13.496, 67.478
1780, 13.496, 67.478
1790, 13.496, 67.478
1800, 13.496, 67.478
1810, 13.496, 67.478
1820, 13.496, 67.478
1830, 13.496, 67.478
1840, 13.496, 67.478
1850, 13.496, 67.699
1860, 13.496, 67.699
1870, 13.496, 67.699
1880, 13.717, 67.699
1890, 13.717, 67.699
1900, 13.717, 67.920
1910, 13.717, 67.920
1920, 13.717, 67.920
1930, 13.717, 67.920
1940, 13.717, 67.920
1950, 13.717, 67.920
1960, 13.717, 67.920
1970, 13.717, 67.920
1980, 13.717, 67.920
1990, 13.717, 67.920
2000, 13.717, 67.920
2010, 13.717, 67.920
2020, 13.717, 67.920
2030, 13.717, 67.920
2040, 13.717, 67.920
2050, 13.717, 67.920
2060, 13.717, 67.920
2070, 13.717, 68.142
2080, 13.938, 68.142
2090, 13.938, 68.142
2100, 13.938, 68.142
2110, 13.938, 68.142
2120, 14.381, 68.142
2130, 14.381, 68.142
2140, 14.381, 68.142
2150, 14.381, 68.142
2160, 14.381, 68.142
2170, 14.381, 68.363
2180, 14.381, 68.363
2190, 14.602, 68.363
2200, 14.602, 68.363
2210, 14.602, 68.363
2220, 14.602, 68.363
2230, 14.602, 68.363
2240, 14.602, 68.584
2250, 14.602, 68.584
2260, 14.602, 68.584
2270, 14.602, 68.584
2280, 14.602, 68.584
2290, 14.602, 68.584
2300, 14.602, 68.584
2310, 14.602, 69.027
2320, 14.602, 69.027
2330, 14.602, 69.027
2340, 14.602, 69.027
2350, 14.823, 69.027
2360, 14.823, 69.027
2370, 14.823, 69.027
2380, 14.823, 69.027
2390, 14.823, 69.027
2400, 14.823, 69.027
2410, 14.823, 69.248
2420, 14.823, 69.248
2430, 14.823, 69.248
2440, 14.823, 69.248
2450, 15.044, 69.248
2460, 15.044, 69.469
2470, 15.044, 69.469
2480, 15.044, 69.469
2490, 15.044, 69.469
2500, 15.044, 69.469
2510, 15.044, 69.469
2520, 15.265, 69.690
2530, 15.487, 69.690
2540, 15.487, 69.690
2550, 15.487, 69.690
2560, 15.708, 69.690
2570, 15.708, 69.690
2580, 15.708, 69.690
2590, 15.708, 69.690
2600, 15.708, 69.690
2610, 15.708, 69.690
2620, 15.708, 69.690
2630, 15.929, 69.690
2640, 15.929, 69.690
2650, 15.929, 69.690
2660, 15.929, 69.690
2670, 15.929, 69.690
2680, 15.929, 69.690
2690, 16.150, 69.690
2700, 16.150, 69.690
2710, 16.150, 69.690
2720, 16.150, 69.690
2730, 16.150, 69.690
2740, 16.150, 69.690
2750, 16.150, 69.690
2760, 16.814, 69.690
2770, 16.814, 69.690
2780, 17.035, 69.690
2790, 17.257, 69.690
2800, 17.257, 69.690
2810, 17.478, 69.690
2820, 17.478, 69.690
2830, 17.478, 69.690
2840, 17.478, 69.690
2850, 17.478, 69.690
2860, 17.478, 69.690
2870, 17.478, 69.690
2880, 17.478, 69.690
2890, 17.920, 69.690
2900, 17.920, 69.690
2910, 17.920, 69.690
2920, 17.920, 69.690
2930, 17.920, 69.690
2940, 17.920, 69.690
2950, 17.920, 69.690
2960, 17.920, 69.690
2970, 18.142, 69.690
2980, 18.142, 69.690
2990, 18.142, 69.690
3000, 18.363, 69.690
3010, 18.363, 69.690
3020, 18.363, 69.690
3030, 18.363, 69.690
3040, 18.363, 69.690
3050, 18.363, 69.690
3060, 18.584, 69.690
3070, 18.584, 70.133
3080, 18.584, 70.133
3090, 18.584, 70.133
3100, 18.584, 70.133
3110, 18.584, 70.133
3120, 18.805, 70.133
3130, 18.805, 70.133
3140, 18.805, 70.133
3150, 18.805, 70.133
3160, 18.805, 70.133
3170, 18.805, 70.133
3180, 18.805, 70.354
3190, 18.805, 70.354
3200, 19.027, 70.354
3210, 19.027, 70.354
3220, 19.027, 70.354
3230, 19.027, 70.354
3240, 19.027, 70.354
3250, 19.027, 70.354
3260, 19.027, 70.354
3270, 19.027, 70.354
3280, 19.027, 70.354
3290, 19.027, 70.354
3300, 19.027, 70.354
3310, 19.027, 70.354
3320, 19.027, 70.354
3330, 19.027, 70.354
3340, 19.027, 70.354
3350, 19.027, 70.354
3360, 19.027, 70.575
3370, 19.248, 70.796
3380, 19.248, 70.796
3390, 19.248, 70.796
3400, 19.469, 70.796
3410, 19.469, 70.796
3420, 19.469, 70.796
3430, 19.469, 70.796
3440, 19.469, 70.796
3450, 19.690, 70.796
3460, 19.690, 70.796
3470, 19.690, 70.796
3480, 19.690, 70.796
3490, 19.690, 70.796
3500, 20.133, 70.796
3510, 20.354, 70.796
3520, 20.354, 70.796
3530, 20.354, 70.796
3540, 20.354, 70.796
3550, 20.354, 70.796
3560, 20.354, 70.796
3570, 20.354, 70.796
3580, 20.354, 70.796
3590, 20.354, 70.796
3600, 20.354, 70.796
3610, 20.575, 70.796
3620, 20.575, 70.796
3630, 20.796, 70.796
3640, 20.796, 70.796
3650, 20.796, 70.796
3660, 20.796, 70.796
3670, 20.796, 70.796
3680, 20.796, 70.796
3690, 20.796, 70.796
3700, 20.796, 70.796
3710, 20.796, 71.018
3720, 20.796, 71.018
3730, 20.796, 71.018
3740, 20.796, 71.018
3750, 21.018, 71.018
3760, 21.018, 71.018
3770, 21.018, 71.018
3780, 21.018, 71.018
3790, 21.018, 71.018
3800, 21.239, 71.018
3810, 21.460, 71.018
3820, 21.460, 71.018
3830, 21.460, 71.018
3840, 21.460, 71.018
3850, 21.460, 71.018
3860, 21.460, 71.018
3870, 21.460, 71.018
3880, 21.460, 71.018
3890, 21.460, 71.018
3900, 21.460, 71.018
3910, 21.460, 71.018
3920, 21.460, 71.018
3930, 21.460, 71.018
3940, 21.460, 71.018
3950, 21.460, 71.018
3960, 21.903, 71.018
3970, 21.903, 71.018
3980, 21.903, 71.018
3990, 21.903, 71.018
4000, 21.903, 71.018
4010, 22.124, 71.018
4020, 22.124, 71.018
4030, 22.124, 71.018
4040, 22.124, 71.018
4050, 22.124, 71.018
4060, 22.124, 71.018
4070, 22.124, 71.018
4080, 22.124, 71.018
4090, 22.345, 71.018
4100, 22.566, 71.018
4110, 22.566, 71.018
4120, 22.566, 71.018
4130, 22.566, 71.018
4140, 22.566, 71.018
4150, 22.566, 71.018
4160, 22.566, 71.018
4170, 22.566, 71.018
4180, 22.566, 71.018
4190, 22.788, 71.018
4200, 22.788, 71.018
4210, 23.009, 71.018
4220, 23.009, 71.018
4230, 23.009, 71.018
4240, 23.009, 71.018
4250, 23.009, 71.018
4260, 23.009, 71.018
4270, 23.009, 71.018
4280, 23.230, 71.018
4290, 23.230, 71.018
4300, 23.230, 71.018
4310, 23.230, 71.018
4320, 23.230, 71.018
4330, 23.451, 71.018
4340, 23.451, 71.018
4350, 23.451, 71.239
4360, 23.451, 71.239
4370, 23.673, 71.239
4380, 23.673, 71.239
4390, 23.673, 71.239
4400, 23.673, 71.239
4410, 23.673, 71.239
4420, 23.673, 71.239
4430, 23.673, 71.239
4440, 23.894, 71.239
4450, 23.894, 71.239
4460, 23.894, 71.239
4470, 23.894, 71.239
4480, 23.894, 71.239
4490, 24.115, 71.239
4500, 24.115, 71.239
4510, 24.115, 71.239
4520, 24.115, 71.239
4530, 24.115, 71.239
4540, 24.115, 71.239
4550, 24.115, 71.239
4560, 24.115, 71.239
4570, 24.336, 71.239
4580, 24.558, 71.239
4590, 24.558, 71.239
4600, 24.558, 71.239
4610, 25.000, 71.239
4620, 25.000, 71.239
4630, 25.000, 71.239
4640, 25.000, 71.239
4650, 25.000, 71.239
4660, 25.000, 71.239
4670, 25.000, 71.239
4680, 25.221, 71.239
4690, 25.221, 71.239
4700, 25.221, 71.239
4710, 25.442, 71.239
4720, 25.664, 71.239
4730, 25.885, 71.239
4740, 25.885, 71.239
4750, 25.885, 71.239
4760, 25.885, 71.239
4770, 25.885, 71.239
4780, 26.106, 71.239
4790, 26.327, 71.239
4800, 26.327, 71.239
4810, 26.327, 71.239
4820, 26.549, 71.239
4830, 26.549, 71.239
4840, 26.549, 71.239
4850, 26.549, 71.239
4860, 26.770, 71.239
4870, 26.991, 71.239
4880, 26.991, 71.239
4890, 26.991, 71.239
4900, 27.434, 71.239
4910, 27.434, 71.239
4920, 27.655, 71.239
4930, 27.655, 71.239
4940, 27.655, 71.239
4950, 27.655, 71.239
4960, 27.655, 71.239
4970, 27.655, 71.239
4980, 27.876, 71.239
4990, 27.876, 71.239
5000, 27.876, 71.239


==> CSV_final/hownet/LSTM_MR.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.763, 5.344
20, 1.527, 15.522
30, 1.527, 29.771
40, 2.545, 40.967
50, 3.817, 48.346
60, 5.598, 52.926
70, 6.361, 54.198
80, 9.669, 54.707
90, 11.959, 56.489
100, 13.740, 57.252
110, 15.013, 59.033
120, 17.812, 61.069
130, 20.356, 64.377
140, 23.410, 69.466
150, 26.718, 72.774
160, 29.517, 77.099
170, 31.043, 80.153
180, 32.570, 81.934
190, 34.860, 84.478
200, 35.878, 86.768
210, 37.659, 87.786
220, 40.712, 88.804
230, 42.494, 89.567
240, 44.020, 89.567
250, 45.547, 90.585
260, 47.837, 91.349
270, 49.618, 91.858
280, 50.382, 91.858
290, 51.399, 92.366
300, 52.672, 92.875
310, 54.198, 92.875
320, 55.216, 93.130
330, 55.725, 93.130
340, 56.489, 93.639
350, 56.997, 93.639
360, 58.015, 93.639
370, 59.033, 93.639
380, 60.560, 93.639
390, 61.323, 93.639
400, 61.832, 93.893
410, 62.595, 93.893
420, 63.104, 93.893
430, 63.613, 93.893
440, 65.649, 93.893
450, 66.412, 93.893
460, 66.667, 93.893
470, 66.921, 94.148
480, 67.176, 94.148
490, 67.684, 94.148
500, 68.702, 94.148
510, 68.957, 94.148
520, 68.957, 94.148
530, 69.211, 94.148
540, 69.466, 94.148
550, 69.975, 94.148
560, 70.992, 94.148
570, 71.501, 94.148
580, 71.756, 94.148
590, 71.756, 94.148
600, 71.756, 94.148
610, 71.756, 94.402
620, 71.756, 94.402
630, 71.756, 94.402
640, 72.010, 94.402
650, 72.265, 94.402
660, 72.265, 94.402
670, 72.519, 94.402
680, 72.774, 94.402
690, 72.774, 94.402
700, 72.774, 94.402
710, 72.774, 94.402
720, 72.774, 94.402
730, 73.028, 94.402
740, 73.028, 94.402
750, 73.537, 94.402
760, 73.791, 94.402
770, 73.791, 94.402
780, 74.046, 94.402
790, 74.300, 94.402
800, 74.300, 94.402
810, 74.300, 94.402
820, 74.555, 94.402
830, 74.555, 94.402
840, 74.555, 94.402
850, 74.555, 94.402
860, 74.555, 94.402
870, 74.555, 94.402
880, 74.555, 94.402
890, 75.064, 94.402
900, 75.064, 94.402
910, 75.064, 94.402
920, 75.064, 94.402
930, 75.064, 94.402
940, 75.318, 94.402
950, 75.318, 94.402
960, 75.827, 94.402
970, 75.827, 94.402
980, 75.827, 94.402
990, 75.827, 94.402
1000, 75.827, 94.402
1010, 75.827, 94.402
1020, 75.827, 94.402
1030, 75.827, 94.402
1040, 75.827, 94.402
1050, 75.827, 94.402
1060, 75.827, 94.402
1070, 75.827, 94.402
1080, 75.827, 94.402
1090, 75.827, 94.402
1100, 75.827, 94.402
1110, 75.827, 94.402
1120, 75.827, 94.402
1130, 75.827, 94.402
1140, 75.827, 94.402
1150, 75.827, 94.402
1160, 75.827, 94.402
1170, 75.827, 94.402
1180, 75.827, 94.402
1190, 75.827, 94.402
1200, 75.827, 94.402
1210, 75.827, 94.402
1220, 76.081, 94.402
1230, 76.336, 94.402
1240, 76.336, 94.402
1250, 76.336, 94.402
1260, 76.336, 94.402
1270, 76.336, 94.402
1280, 76.336, 94.402
1290, 76.336, 94.402
1300, 76.336, 94.402
1310, 76.845, 94.402
1320, 76.845, 94.402
1330, 76.845, 94.402
1340, 76.845, 94.402
1350, 76.845, 94.402
1360, 76.845, 94.402
1370, 76.845, 94.402
1380, 76.845, 94.402
1390, 76.845, 94.402
1400, 76.845, 94.402
1410, 76.845, 94.402
1420, 76.845, 94.402
1430, 76.845, 94.402
1440, 76.845, 94.402
1450, 76.845, 94.402
1460, 76.845, 94.402
1470, 77.099, 94.402
1480, 77.354, 94.402
1490, 77.354, 94.402
1500, 77.354, 94.402
1510, 77.354, 94.402
1520, 77.608, 94.402
1530, 77.608, 94.402
1540, 77.608, 94.402
1550, 77.608, 94.402
1560, 77.863, 94.402
1570, 77.863, 94.402
1580, 77.863, 94.402
1590, 78.117, 94.402
1600, 78.372, 94.402
1610, 78.372, 94.402
1620, 78.372, 94.402
1630, 78.372, 94.402
1640, 78.372, 94.402
1650, 78.372, 94.402
1660, 78.372, 94.402
1670, 78.372, 94.402
1680, 78.372, 94.402
1690, 78.372, 94.402
1700, 78.372, 94.402
1710, 78.372, 94.402
1720, 78.372, 94.402
1730, 78.626, 94.402
1740, 78.880, 94.402
1750, 78.880, 94.402
1760, 78.880, 94.402
1770, 78.880, 94.402
1780, 78.880, 94.402
1790, 78.880, 94.402
1800, 78.880, 94.402
1810, 78.880, 94.402
1820, 78.880, 94.402
1830, 78.880, 94.402
1840, 78.880, 94.402
1850, 78.880, 94.402
1860, 78.880, 94.402
1870, 78.880, 94.402
1880, 78.880, 94.402
1890, 78.880, 94.402
1900, 79.135, 94.402
1910, 79.135, 94.402
1920, 79.135, 94.402
1930, 79.135, 94.402
1940, 79.135, 94.402
1950, 79.135, 94.402
1960, 79.135, 94.402
1970, 79.135, 94.402
1980, 79.135, 94.402
1990, 79.135, 94.402
2000, 79.389, 94.402
2010, 79.389, 94.402
2020, 79.644, 94.402
2030, 79.644, 94.402
2040, 79.644, 94.402
2050, 79.898, 94.402
2060, 79.898, 94.402
2070, 79.898, 94.402
2080, 79.898, 94.402
2090, 79.898, 94.402
2100, 79.898, 94.402
2110, 79.898, 94.402
2120, 80.153, 94.402
2130, 80.153, 94.402
2140, 80.407, 94.402
2150, 80.407, 94.402
2160, 80.407, 94.402
2170, 80.662, 94.402
2180, 80.916, 94.402
2190, 80.916, 94.402
2200, 80.916, 94.402
2210, 80.916, 94.402
2220, 80.916, 94.402
2230, 80.916, 94.402
2240, 80.916, 94.402
2250, 80.916, 94.402
2260, 81.170, 94.402
2270, 81.170, 94.402
2280, 81.170, 94.402
2290, 81.170, 94.402
2300, 81.170, 94.402
2310, 81.170, 94.402
2320, 81.425, 94.402
2330, 81.425, 94.402
2340, 81.425, 94.402
2350, 81.425, 94.402
2360, 81.679, 94.402
2370, 81.679, 94.402
2380, 81.679, 94.402
2390, 81.679, 94.402
2400, 81.679, 94.402
2410, 81.679, 94.402
2420, 81.679, 94.402
2430, 81.679, 94.402
2440, 81.679, 94.402
2450, 81.679, 94.402
2460, 81.679, 94.402
2470, 81.679, 94.402
2480, 81.679, 94.402
2490, 81.679, 94.402
2500, 81.679, 94.402
2510, 81.679, 94.402
2520, 81.679, 94.402
2530, 81.679, 94.402
2540, 81.679, 94.402
2550, 81.679, 94.402
2560, 81.679, 94.402
2570, 81.679, 94.402
2580, 81.679, 94.402
2590, 81.679, 94.402
2600, 81.679, 94.402
2610, 81.679, 94.402
2620, 81.679, 94.402
2630, 81.679, 94.402
2640, 81.679, 94.402
2650, 81.934, 94.402
2660, 81.934, 94.402
2670, 81.934, 94.402
2680, 81.934, 94.402
2690, 81.934, 94.402
2700, 81.934, 94.402
2710, 81.934, 94.402
2720, 81.934, 94.402
2730, 81.934, 94.402
2740, 81.934, 94.402
2750, 81.934, 94.402
2760, 82.443, 94.402
2770, 82.443, 94.402
2780, 82.443, 94.402
2790, 82.443, 94.402
2800, 82.697, 94.402
2810, 82.697, 94.402
2820, 82.952, 94.402
2830, 82.952, 94.402
2840, 82.952, 94.402
2850, 82.952, 94.402
2860, 82.952, 94.402
2870, 82.952, 94.402
2880, 83.206, 94.402
2890, 83.206, 94.402
2900, 83.206, 94.402
2910, 83.206, 94.402
2920, 83.206, 94.402
2930, 83.461, 94.402
2940, 83.715, 94.402
2950, 83.715, 94.402
2960, 83.715, 94.402
2970, 83.969, 94.402
2980, 83.969, 94.402
2990, 83.969, 94.402
3000, 83.969, 94.402
3010, 83.969, 94.402
3020, 83.969, 94.402
3030, 83.969, 94.402
3040, 83.969, 94.402
3050, 83.969, 94.402
3060, 83.969, 94.402
3070, 83.969, 94.402
3080, 83.969, 94.402
3090, 84.224, 94.402
3100, 84.478, 94.402
3110, 84.478, 94.402
3120, 84.478, 94.402
3130, 84.478, 94.402
3140, 84.478, 94.402
3150, 84.478, 94.402
3160, 84.478, 94.402
3170, 84.478, 94.402
3180, 84.478, 94.402
3190, 84.478, 94.402
3200, 84.478, 94.402
3210, 84.478, 94.402
3220, 84.478, 94.402
3230, 84.478, 94.402
3240, 84.478, 94.402
3250, 84.478, 94.402
3260, 84.478, 94.402
3270, 84.478, 94.402
3280, 84.478, 94.402
3290, 84.478, 94.402
3300, 84.478, 94.402
3310, 84.478, 94.402
3320, 84.478, 94.402
3330, 84.478, 94.402
3340, 84.478, 94.402
3350, 84.478, 94.402
3360, 84.478, 94.402
3370, 84.478, 94.402
3380, 84.478, 94.402
3390, 84.733, 94.402
3400, 84.733, 94.402
3410, 84.733, 94.402
3420, 84.733, 94.402
3430, 84.733, 94.402
3440, 84.733, 94.402
3450, 84.733, 94.402
3460, 84.733, 94.402
3470, 84.987, 94.402
3480, 84.987, 94.402
3490, 84.987, 94.402
3500, 84.987, 94.402
3510, 84.987, 94.402
3520, 84.987, 94.402
3530, 84.987, 94.402
3540, 84.987, 94.402
3550, 84.987, 94.402
3560, 84.987, 94.402
3570, 84.987, 94.402
3580, 84.987, 94.402
3590, 84.987, 94.402
3600, 85.242, 94.402
3610, 85.242, 94.402
3620, 85.242, 94.402
3630, 85.242, 94.402
3640, 85.242, 94.402
3650, 85.242, 94.402
3660, 85.242, 94.402
3670, 85.751, 94.402
3680, 85.751, 94.402
3690, 85.751, 94.402
3700, 85.751, 94.402
3710, 85.751, 94.402
3720, 85.751, 94.402
3730, 85.751, 94.402
3740, 85.751, 94.402
3750, 85.751, 94.402
3760, 85.751, 94.402
3770, 85.751, 94.402
3780, 85.751, 94.402
3790, 86.005, 94.402
3800, 86.005, 94.402
3810, 86.005, 94.402
3820, 86.514, 94.402
3830, 86.768, 94.402
3840, 86.768, 94.402
3850, 86.768, 94.402
3860, 86.768, 94.402
3870, 86.768, 94.402
3880, 87.023, 94.402
3890, 87.023, 94.402
3900, 87.023, 94.402
3910, 87.277, 94.402
3920, 87.277, 94.402
3930, 87.277, 94.402
3940, 87.277, 94.402
3950, 87.277, 94.402
3960, 87.277, 94.402
3970, 87.277, 94.402
3980, 87.277, 94.402
3990, 87.277, 94.402
4000, 87.277, 94.402
4010, 87.532, 94.402
4020, 87.532, 94.402
4030, 87.532, 94.402
4040, 87.532, 94.402
4050, 87.532, 94.402
4060, 87.532, 94.402
4070, 87.532, 94.402
4080, 87.532, 94.402
4090, 87.532, 94.402
4100, 87.532, 94.402
4110, 87.532, 94.402
4120, 87.532, 94.402
4130, 87.532, 94.402
4140, 87.532, 94.402
4150, 87.532, 94.402
4160, 87.532, 94.402
4170, 87.532, 94.402
4180, 87.532, 94.402
4190, 87.532, 94.402
4200, 87.532, 94.402
4210, 87.532, 94.402
4220, 87.532, 94.402
4230, 87.532, 94.402
4240, 87.532, 94.402
4250, 87.786, 94.402
4260, 87.786, 94.402
4270, 87.786, 94.402
4280, 88.041, 94.402
4290, 88.041, 94.402
4300, 88.041, 94.402
4310, 88.041, 94.402
4320, 88.041, 94.402
4330, 88.041, 94.402
4340, 88.041, 94.402
4350, 88.041, 94.402
4360, 88.041, 94.402
4370, 88.041, 94.402
4380, 88.041, 94.402
4390, 88.041, 94.402
4400, 88.041, 94.402
4410, 88.041, 94.402
4420, 88.041, 94.402
4430, 88.041, 94.402
4440, 88.041, 94.402
4450, 88.041, 94.402
4460, 88.041, 94.402
4470, 88.041, 94.402
4480, 88.041, 94.402
4490, 88.295, 94.402
4500, 88.295, 94.402
4510, 88.295, 94.402
4520, 88.295, 94.402
4530, 88.295, 94.402
4540, 88.295, 94.402
4550, 88.295, 94.402
4560, 88.295, 94.402
4570, 88.295, 94.402
4580, 88.295, 94.402
4590, 88.295, 94.402
4600, 88.295, 94.402
4610, 88.295, 94.402
4620, 88.295, 94.402
4630, 88.295, 94.402
4640, 88.295, 94.402
4650, 88.550, 94.402
4660, 88.550, 94.402
4670, 88.550, 94.402
4680, 88.550, 94.402
4690, 88.550, 94.402
4700, 88.550, 94.402
4710, 88.550, 94.402
4720, 88.550, 94.402
4730, 88.550, 94.402
4740, 88.550, 94.402
4750, 88.550, 94.402
4760, 88.804, 94.402
4770, 88.804, 94.402
4780, 88.804, 94.402
4790, 88.804, 94.402
4800, 88.804, 94.402
4810, 88.804, 94.402
4820, 88.804, 94.402
4830, 88.804, 94.402
4840, 89.313, 94.402
4850, 89.313, 94.402
4860, 89.313, 94.402
4870, 89.313, 94.402
4880, 89.313, 94.402
4890, 89.313, 94.402
4900, 89.313, 94.402
4910, 89.313, 94.402
4920, 89.313, 94.402
4930, 89.313, 94.402
4940, 89.313, 94.402
4950, 89.313, 94.402
4960, 89.313, 94.402
4970, 89.313, 94.402
4980, 89.313, 94.402
4990, 89.313, 94.402
5000, 89.313, 94.402
5010, 89.313, 94.402
5020, 89.313, 94.402
5030, 89.313, 94.402
5040, 89.313, 94.402
5050, 89.313, 94.402
5060, 89.313, 94.402
5070, 89.313, 94.402
5080, 89.313, 94.402
5090, 89.313, 94.402
5100, 89.567, 94.402
5110, 89.567, 94.402
5120, 89.567, 94.402
5130, 89.567, 94.402
5140, 89.567, 94.402
5150, 89.567, 94.402
5160, 89.567, 94.402
5170, 89.567, 94.402
5180, 89.567, 94.402
5190, 89.567, 94.402
5200, 89.567, 94.402
5210, 89.567, 94.402
5220, 89.567, 94.402
5230, 89.567, 94.402
5240, 89.567, 94.402
5250, 89.567, 94.402
5260, 89.567, 94.402
5270, 89.567, 94.402
5280, 89.567, 94.402
5290, 89.567, 94.402
5300, 89.567, 94.402
5310, 89.567, 94.402
5320, 89.567, 94.402
5330, 89.567, 94.402
5340, 89.567, 94.402
5350, 89.567, 94.402
5360, 89.567, 94.402
5370, 89.567, 94.402
5380, 89.567, 94.402
5390, 89.567, 94.402
5400, 89.567, 94.402
5410, 89.567, 94.402
5420, 89.567, 94.402
5430, 89.822, 94.402
5440, 89.822, 94.402
5450, 89.822, 94.402
5460, 89.822, 94.402
5470, 89.822, 94.402
5480, 89.822, 94.402
5490, 89.822, 94.402
5500, 89.822, 94.402
5510, 89.822, 94.402
5520, 89.822, 94.402
5530, 89.822, 94.402
5540, 89.822, 94.402
5550, 89.822, 94.402
5560, 89.822, 94.402
5570, 89.822, 94.402
5580, 89.822, 94.402
5590, 89.822, 94.402
5600, 89.822, 94.402
5610, 89.822, 94.402
5620, 89.822, 94.402
5630, 89.822, 94.402
5640, 89.822, 94.402
5650, 89.822, 94.402
5660, 89.822, 94.402
5670, 89.822, 94.402
5680, 89.822, 94.402
5690, 90.331, 94.402
5700, 90.331, 94.402
5710, 90.331, 94.402
5720, 90.331, 94.402
5730, 90.331, 94.402
5740, 90.331, 94.402
5750, 90.331, 94.402
5760, 90.331, 94.402
5770, 90.331, 94.402
5780, 90.331, 94.402
5790, 90.331, 94.402
5800, 90.585, 94.402
5810, 90.585, 94.402
5820, 90.585, 94.402
5830, 90.585, 94.402
5840, 90.585, 94.402
5850, 90.840, 94.402
5860, 90.840, 94.402
5870, 90.840, 94.402
5880, 90.840, 94.402
5890, 90.840, 94.402
5900, 90.840, 94.402
5910, 90.840, 94.402
5920, 90.840, 94.402
5930, 90.840, 94.402
5940, 90.840, 94.402
5950, 90.840, 94.402
5960, 90.840, 94.402
5970, 90.840, 94.402
5980, 90.840, 94.402
5990, 90.840, 94.402
6000, 90.840, 94.402
6010, 90.840, 94.402
6020, 90.840, 94.402
6030, 90.840, 94.402
6040, 90.840, 94.402
6050, 90.840, 94.402
6060, 90.840, 94.402
6070, 91.094, 94.402
6080, 91.094, 94.402
6090, 91.094, 94.402
6100, 91.094, 94.402
6110, 91.094, 94.402
6120, 91.094, 94.402
6130, 91.094, 94.402
6140, 91.094, 94.402
6150, 91.094, 94.402
6160, 91.094, 94.402
6170, 91.094, 94.402
6180, 91.094, 94.402
6190, 91.094, 94.402
6200, 91.094, 94.402
6210, 91.094, 94.402
6220, 91.094, 94.402
6230, 91.349, 94.402
6240, 91.349, 94.402
6250, 91.349, 94.402
6260, 91.349, 94.402
6270, 91.349, 94.402
6280, 91.349, 94.402
6290, 91.349, 94.402
6300, 91.349, 94.402
6310, 91.349, 94.402
6320, 91.349, 94.402
6330, 91.349, 94.402
6340, 91.349, 94.402
6350, 91.603, 94.402
6360, 91.603, 94.402
6370, 91.603, 94.402
6380, 91.603, 94.402
6390, 91.603, 94.402
6400, 91.603, 94.402
6410, 91.603, 94.402
6420, 91.603, 94.402
6430, 91.603, 94.402
6440, 91.603, 94.402
6450, 91.603, 94.402
6460, 91.603, 94.402
6470, 91.603, 94.402
6480, 91.603, 94.402
6490, 91.603, 94.402
6500, 91.603, 94.402
6510, 91.603, 94.402
6520, 91.603, 94.402
6530, 91.603, 94.402
6540, 91.603, 94.402
6550, 91.603, 94.402
6560, 91.603, 94.402
6570, 91.603, 94.402
6580, 91.603, 94.402
6590, 91.603, 94.402
6600, 91.603, 94.402
6610, 91.603, 94.402
6620, 91.858, 94.402
6630, 91.858, 94.402
6640, 91.858, 94.402
6650, 91.858, 94.402
6660, 91.858, 94.402
6670, 91.858, 94.402
6680, 91.858, 94.402
6690, 91.858, 94.402
6700, 91.858, 94.402
6710, 91.858, 94.402
6720, 91.858, 94.402
6730, 91.858, 94.402
6740, 91.858, 94.402
6750, 91.858, 94.402
6760, 91.858, 94.402
6770, 91.858, 94.402
6780, 91.858, 94.402
6790, 91.858, 94.402
6800, 91.858, 94.402
6810, 91.858, 94.402
6820, 91.858, 94.402
6830, 91.858, 94.402
6840, 91.858, 94.402
6850, 91.858, 94.402
6860, 91.858, 94.402
6870, 91.858, 94.402
6880, 91.858, 94.402
6890, 91.858, 94.402
6900, 91.858, 94.402
6910, 91.858, 94.402
6920, 91.858, 94.402
6930, 91.858, 94.402
6940, 91.858, 94.402
6950, 91.858, 94.402
6960, 91.858, 94.402
6970, 91.858, 94.402
6980, 91.858, 94.402
6990, 91.858, 94.402
7000, 91.858, 94.402
7010, 91.858, 94.402
7020, 91.858, 94.402
7030, 91.858, 94.402
7040, 91.858, 94.402
7050, 91.858, 94.402
7060, 91.858, 94.402
7070, 91.858, 94.402
7080, 91.858, 94.402
7090, 91.858, 94.402
7100, 91.858, 94.402
7110, 91.858, 94.402
7120, 91.858, 94.402
7130, 91.858, 94.402
7140, 91.858, 94.402
7150, 91.858, 94.402
7160, 91.858, 94.402
7170, 91.858, 94.402
7180, 91.858, 94.402
7190, 91.858, 94.402
7200, 91.858, 94.402
7210, 91.858, 94.402
7220, 91.858, 94.402
7230, 91.858, 94.402
7240, 91.858, 94.402
7250, 91.858, 94.402
7260, 91.858, 94.402
7270, 91.858, 94.402
7280, 91.858, 94.402
7290, 91.858, 94.402
7300, 91.858, 94.402
7310, 91.858, 94.402
7320, 91.858, 94.402
7330, 91.858, 94.402
7340, 91.858, 94.402
7350, 91.858, 94.402
7360, 91.858, 94.402
7370, 91.858, 94.402
7380, 91.858, 94.402
7390, 91.858, 94.402
7400, 91.858, 94.402
7410, 91.858, 94.402
7420, 91.858, 94.402
7430, 91.858, 94.402
7440, 91.858, 94.402
7450, 91.858, 94.402
7460, 91.858, 94.402
7470, 91.858, 94.402
7480, 91.858, 94.402
7490, 91.858, 94.402
7500, 91.858, 94.402
7510, 91.858, 94.402
7520, 91.858, 94.402
7530, 91.858, 94.402
7540, 91.858, 94.402
7550, 91.858, 94.402
7560, 91.858, 94.402
7570, 91.858, 94.402
7580, 91.858, 94.402
7590, 91.858, 94.402
7600, 91.858, 94.402
7610, 91.858, 94.402
7620, 91.858, 94.402
7630, 92.112, 94.402
7640, 92.112, 94.402
7650, 92.112, 94.402
7660, 92.112, 94.402
7670, 92.112, 94.402
7680, 92.112, 94.402
7690, 92.112, 94.402
7700, 92.112, 94.402
7710, 92.112, 94.402
7720, 92.112, 94.402
7730, 92.112, 94.402
7740, 92.112, 94.402
7750, 92.112, 94.402
7760, 92.112, 94.402
7770, 92.112, 94.402
7780, 92.112, 94.402
7790, 92.112, 94.402
7800, 92.112, 94.402
7810, 92.112, 94.402
7820, 92.112, 94.402
7830, 92.112, 94.402
7840, 92.112, 94.402
7850, 92.112, 94.402
7860, 92.112, 94.402
7870, 92.112, 94.402
7880, 92.112, 94.402
7890, 92.112, 94.402
7900, 92.112, 94.402
7910, 92.112, 94.402
7920, 92.112, 94.402
7930, 92.112, 94.402
7940, 92.112, 94.402
7950, 92.112, 94.402
7960, 92.112, 94.402
7970, 92.112, 94.402
7980, 92.112, 94.402
7990, 92.112, 94.402
8000, 92.112, 94.402


==> CSV_final/hownet/LSTM_MR_5000.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.763, 5.344
20, 1.527, 15.522
30, 1.527, 29.771
40, 2.545, 40.967
50, 3.817, 48.346
60, 5.598, 52.926
70, 6.361, 54.198
80, 9.669, 54.707
90, 11.959, 56.489
100, 13.740, 57.252
110, 15.013, 59.033
120, 17.812, 61.069
130, 20.356, 64.377
140, 23.410, 69.466
150, 26.718, 72.774
160, 29.517, 77.099
170, 31.043, 80.153
180, 32.570, 81.934
190, 34.860, 84.478
200, 35.878, 86.768
210, 37.659, 87.786
220, 40.712, 88.804
230, 42.494, 89.567
240, 44.020, 89.567
250, 45.547, 90.585
260, 47.837, 91.349
270, 49.618, 91.858
280, 50.382, 91.858
290, 51.399, 92.366
300, 52.672, 92.875
310, 54.198, 92.875
320, 55.216, 93.130
330, 55.725, 93.130
340, 56.489, 93.639
350, 56.997, 93.639
360, 58.015, 93.639
370, 59.033, 93.639
380, 60.560, 93.639
390, 61.323, 93.639
400, 61.832, 93.893
410, 62.595, 93.893
420, 63.104, 93.893
430, 63.613, 93.893
440, 65.649, 93.893
450, 66.412, 93.893
460, 66.667, 93.893
470, 66.921, 94.148
480, 67.176, 94.148
490, 67.684, 94.148
500, 68.702, 94.148
510, 68.957, 94.148
520, 68.957, 94.148
530, 69.211, 94.148
540, 69.466, 94.148
550, 69.975, 94.148
560, 70.992, 94.148
570, 71.501, 94.148
580, 71.756, 94.148
590, 71.756, 94.148
600, 71.756, 94.148
610, 71.756, 94.402
620, 71.756, 94.402
630, 71.756, 94.402
640, 72.010, 94.402
650, 72.265, 94.402
660, 72.265, 94.402
670, 72.519, 94.402
680, 72.774, 94.402
690, 72.774, 94.402
700, 72.774, 94.402
710, 72.774, 94.402
720, 72.774, 94.402
730, 73.028, 94.402
740, 73.028, 94.402
750, 73.537, 94.402
760, 73.791, 94.402
770, 73.791, 94.402
780, 74.046, 94.402
790, 74.300, 94.402
800, 74.300, 94.402
810, 74.300, 94.402
820, 74.555, 94.402
830, 74.555, 94.402
840, 74.555, 94.402
850, 74.555, 94.402
860, 74.555, 94.402
870, 74.555, 94.402
880, 74.555, 94.402
890, 75.064, 94.402
900, 75.064, 94.402
910, 75.064, 94.402
920, 75.064, 94.402
930, 75.064, 94.402
940, 75.318, 94.402
950, 75.318, 94.402
960, 75.827, 94.402
970, 75.827, 94.402
980, 75.827, 94.402
990, 75.827, 94.402
1000, 75.827, 94.402
1010, 75.827, 94.402
1020, 75.827, 94.402
1030, 75.827, 94.402
1040, 75.827, 94.402
1050, 75.827, 94.402
1060, 75.827, 94.402
1070, 75.827, 94.402
1080, 75.827, 94.402
1090, 75.827, 94.402
1100, 75.827, 94.402
1110, 75.827, 94.402
1120, 75.827, 94.402
1130, 75.827, 94.402
1140, 75.827, 94.402
1150, 75.827, 94.402
1160, 75.827, 94.402
1170, 75.827, 94.402
1180, 75.827, 94.402
1190, 75.827, 94.402
1200, 75.827, 94.402
1210, 75.827, 94.402
1220, 76.081, 94.402
1230, 76.336, 94.402
1240, 76.336, 94.402
1250, 76.336, 94.402
1260, 76.336, 94.402
1270, 76.336, 94.402
1280, 76.336, 94.402
1290, 76.336, 94.402
1300, 76.336, 94.402
1310, 76.845, 94.402
1320, 76.845, 94.402
1330, 76.845, 94.402
1340, 76.845, 94.402
1350, 76.845, 94.402
1360, 76.845, 94.402
1370, 76.845, 94.402
1380, 76.845, 94.402
1390, 76.845, 94.402
1400, 76.845, 94.402
1410, 76.845, 94.402
1420, 76.845, 94.402
1430, 76.845, 94.402
1440, 76.845, 94.402
1450, 76.845, 94.402
1460, 76.845, 94.402
1470, 77.099, 94.402
1480, 77.354, 94.402
1490, 77.354, 94.402
1500, 77.354, 94.402
1510, 77.354, 94.402
1520, 77.608, 94.402
1530, 77.608, 94.402
1540, 77.608, 94.402
1550, 77.608, 94.402
1560, 77.863, 94.402
1570, 77.863, 94.402
1580, 77.863, 94.402
1590, 78.117, 94.402
1600, 78.372, 94.402
1610, 78.372, 94.402
1620, 78.372, 94.402
1630, 78.372, 94.402
1640, 78.372, 94.402
1650, 78.372, 94.402
1660, 78.372, 94.402
1670, 78.372, 94.402
1680, 78.372, 94.402
1690, 78.372, 94.402
1700, 78.372, 94.402
1710, 78.372, 94.402
1720, 78.372, 94.402
1730, 78.626, 94.402
1740, 78.880, 94.402
1750, 78.880, 94.402
1760, 78.880, 94.402
1770, 78.880, 94.402
1780, 78.880, 94.402
1790, 78.880, 94.402
1800, 78.880, 94.402
1810, 78.880, 94.402
1820, 78.880, 94.402
1830, 78.880, 94.402
1840, 78.880, 94.402
1850, 78.880, 94.402
1860, 78.880, 94.402
1870, 78.880, 94.402
1880, 78.880, 94.402
1890, 78.880, 94.402
1900, 79.135, 94.402
1910, 79.135, 94.402
1920, 79.135, 94.402
1930, 79.135, 94.402
1940, 79.135, 94.402
1950, 79.135, 94.402
1960, 79.135, 94.402
1970, 79.135, 94.402
1980, 79.135, 94.402
1990, 79.135, 94.402
2000, 79.389, 94.402
2010, 79.389, 94.402
2020, 79.644, 94.402
2030, 79.644, 94.402
2040, 79.644, 94.402
2050, 79.898, 94.402
2060, 79.898, 94.402
2070, 79.898, 94.402
2080, 79.898, 94.402
2090, 79.898, 94.402
2100, 79.898, 94.402
2110, 79.898, 94.402
2120, 80.153, 94.402
2130, 80.153, 94.402
2140, 80.407, 94.402
2150, 80.407, 94.402
2160, 80.407, 94.402
2170, 80.662, 94.402
2180, 80.916, 94.402
2190, 80.916, 94.402
2200, 80.916, 94.402
2210, 80.916, 94.402
2220, 80.916, 94.402
2230, 80.916, 94.402
2240, 80.916, 94.402
2250, 80.916, 94.402
2260, 81.170, 94.402
2270, 81.170, 94.402
2280, 81.170, 94.402
2290, 81.170, 94.402
2300, 81.170, 94.402
2310, 81.170, 94.402
2320, 81.425, 94.402
2330, 81.425, 94.402
2340, 81.425, 94.402
2350, 81.425, 94.402
2360, 81.679, 94.402
2370, 81.679, 94.402
2380, 81.679, 94.402
2390, 81.679, 94.402
2400, 81.679, 94.402
2410, 81.679, 94.402
2420, 81.679, 94.402
2430, 81.679, 94.402
2440, 81.679, 94.402
2450, 81.679, 94.402
2460, 81.679, 94.402
2470, 81.679, 94.402
2480, 81.679, 94.402
2490, 81.679, 94.402
2500, 81.679, 94.402
2510, 81.679, 94.402
2520, 81.679, 94.402
2530, 81.679, 94.402
2540, 81.679, 94.402
2550, 81.679, 94.402
2560, 81.679, 94.402
2570, 81.679, 94.402
2580, 81.679, 94.402
2590, 81.679, 94.402
2600, 81.679, 94.402
2610, 81.679, 94.402
2620, 81.679, 94.402
2630, 81.679, 94.402
2640, 81.679, 94.402
2650, 81.934, 94.402
2660, 81.934, 94.402
2670, 81.934, 94.402
2680, 81.934, 94.402
2690, 81.934, 94.402
2700, 81.934, 94.402
2710, 81.934, 94.402
2720, 81.934, 94.402
2730, 81.934, 94.402
2740, 81.934, 94.402
2750, 81.934, 94.402
2760, 82.443, 94.402
2770, 82.443, 94.402
2780, 82.443, 94.402
2790, 82.443, 94.402
2800, 82.697, 94.402
2810, 82.697, 94.402
2820, 82.952, 94.402
2830, 82.952, 94.402
2840, 82.952, 94.402
2850, 82.952, 94.402
2860, 82.952, 94.402
2870, 82.952, 94.402
2880, 83.206, 94.402
2890, 83.206, 94.402
2900, 83.206, 94.402
2910, 83.206, 94.402
2920, 83.206, 94.402
2930, 83.461, 94.402
2940, 83.715, 94.402
2950, 83.715, 94.402
2960, 83.715, 94.402
2970, 83.969, 94.402
2980, 83.969, 94.402
2990, 83.969, 94.402
3000, 83.969, 94.402
3010, 83.969, 94.402
3020, 83.969, 94.402
3030, 83.969, 94.402
3040, 83.969, 94.402
3050, 83.969, 94.402
3060, 83.969, 94.402
3070, 83.969, 94.402
3080, 83.969, 94.402
3090, 84.224, 94.402
3100, 84.478, 94.402
3110, 84.478, 94.402
3120, 84.478, 94.402
3130, 84.478, 94.402
3140, 84.478, 94.402
3150, 84.478, 94.402
3160, 84.478, 94.402
3170, 84.478, 94.402
3180, 84.478, 94.402
3190, 84.478, 94.402
3200, 84.478, 94.402
3210, 84.478, 94.402
3220, 84.478, 94.402
3230, 84.478, 94.402
3240, 84.478, 94.402
3250, 84.478, 94.402
3260, 84.478, 94.402
3270, 84.478, 94.402
3280, 84.478, 94.402
3290, 84.478, 94.402
3300, 84.478, 94.402
3310, 84.478, 94.402
3320, 84.478, 94.402
3330, 84.478, 94.402
3340, 84.478, 94.402
3350, 84.478, 94.402
3360, 84.478, 94.402
3370, 84.478, 94.402
3380, 84.478, 94.402
3390, 84.733, 94.402
3400, 84.733, 94.402
3410, 84.733, 94.402
3420, 84.733, 94.402
3430, 84.733, 94.402
3440, 84.733, 94.402
3450, 84.733, 94.402
3460, 84.733, 94.402
3470, 84.987, 94.402
3480, 84.987, 94.402
3490, 84.987, 94.402
3500, 84.987, 94.402
3510, 84.987, 94.402
3520, 84.987, 94.402
3530, 84.987, 94.402
3540, 84.987, 94.402
3550, 84.987, 94.402
3560, 84.987, 94.402
3570, 84.987, 94.402
3580, 84.987, 94.402
3590, 84.987, 94.402
3600, 85.242, 94.402
3610, 85.242, 94.402
3620, 85.242, 94.402
3630, 85.242, 94.402
3640, 85.242, 94.402
3650, 85.242, 94.402
3660, 85.242, 94.402
3670, 85.751, 94.402
3680, 85.751, 94.402
3690, 85.751, 94.402
3700, 85.751, 94.402
3710, 85.751, 94.402
3720, 85.751, 94.402
3730, 85.751, 94.402
3740, 85.751, 94.402
3750, 85.751, 94.402
3760, 85.751, 94.402
3770, 85.751, 94.402
3780, 85.751, 94.402
3790, 86.005, 94.402
3800, 86.005, 94.402
3810, 86.005, 94.402
3820, 86.514, 94.402
3830, 86.768, 94.402
3840, 86.768, 94.402
3850, 86.768, 94.402
3860, 86.768, 94.402
3870, 86.768, 94.402
3880, 87.023, 94.402
3890, 87.023, 94.402
3900, 87.023, 94.402
3910, 87.277, 94.402
3920, 87.277, 94.402
3930, 87.277, 94.402
3940, 87.277, 94.402
3950, 87.277, 94.402
3960, 87.277, 94.402
3970, 87.277, 94.402
3980, 87.277, 94.402
3990, 87.277, 94.402
4000, 87.277, 94.402
4010, 87.532, 94.402
4020, 87.532, 94.402
4030, 87.532, 94.402
4040, 87.532, 94.402
4050, 87.532, 94.402
4060, 87.532, 94.402
4070, 87.532, 94.402
4080, 87.532, 94.402
4090, 87.532, 94.402
4100, 87.532, 94.402
4110, 87.532, 94.402
4120, 87.532, 94.402
4130, 87.532, 94.402
4140, 87.532, 94.402
4150, 87.532, 94.402
4160, 87.532, 94.402
4170, 87.532, 94.402
4180, 87.532, 94.402
4190, 87.532, 94.402
4200, 87.532, 94.402
4210, 87.532, 94.402
4220, 87.532, 94.402
4230, 87.532, 94.402
4240, 87.532, 94.402
4250, 87.786, 94.402
4260, 87.786, 94.402
4270, 87.786, 94.402
4280, 88.041, 94.402
4290, 88.041, 94.402
4300, 88.041, 94.402
4310, 88.041, 94.402
4320, 88.041, 94.402
4330, 88.041, 94.402
4340, 88.041, 94.402
4350, 88.041, 94.402
4360, 88.041, 94.402
4370, 88.041, 94.402
4380, 88.041, 94.402
4390, 88.041, 94.402
4400, 88.041, 94.402
4410, 88.041, 94.402
4420, 88.041, 94.402
4430, 88.041, 94.402
4440, 88.041, 94.402
4450, 88.041, 94.402
4460, 88.041, 94.402
4470, 88.041, 94.402
4480, 88.041, 94.402
4490, 88.295, 94.402
4500, 88.295, 94.402
4510, 88.295, 94.402
4520, 88.295, 94.402
4530, 88.295, 94.402
4540, 88.295, 94.402
4550, 88.295, 94.402
4560, 88.295, 94.402
4570, 88.295, 94.402
4580, 88.295, 94.402
4590, 88.295, 94.402
4600, 88.295, 94.402
4610, 88.295, 94.402
4620, 88.295, 94.402
4630, 88.295, 94.402
4640, 88.295, 94.402
4650, 88.550, 94.402
4660, 88.550, 94.402
4670, 88.550, 94.402
4680, 88.550, 94.402
4690, 88.550, 94.402
4700, 88.550, 94.402
4710, 88.550, 94.402
4720, 88.550, 94.402
4730, 88.550, 94.402
4740, 88.550, 94.402
4750, 88.550, 94.402
4760, 88.804, 94.402
4770, 88.804, 94.402
4780, 88.804, 94.402
4790, 88.804, 94.402
4800, 88.804, 94.402
4810, 88.804, 94.402
4820, 88.804, 94.402
4830, 88.804, 94.402
4840, 89.313, 94.402
4850, 89.313, 94.402
4860, 89.313, 94.402
4870, 89.313, 94.402
4880, 89.313, 94.402
4890, 89.313, 94.402
4900, 89.313, 94.402
4910, 89.313, 94.402
4920, 89.313, 94.402
4930, 89.313, 94.402
4940, 89.313, 94.402
4950, 89.313, 94.402
4960, 89.313, 94.402
4970, 89.313, 94.402
4980, 89.313, 94.402
4990, 89.313, 94.402
5000, 89.313, 94.402


==> CSV_final/hownet/XLNet_MR.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.459, 4.358
20, 0.917, 12.615
30, 1.147, 22.477
40, 1.835, 30.275
50, 3.211, 36.009
60, 5.046, 38.761
70, 5.963, 41.743
80, 7.569, 44.037
90, 9.174, 45.642
100, 10.550, 47.248
110, 12.615, 49.312
120, 14.908, 50.459
130, 16.055, 55.963
140, 18.349, 60.780
150, 21.560, 64.679
160, 22.936, 69.266
170, 24.771, 71.560
180, 26.376, 73.394
190, 28.211, 76.835
200, 29.128, 78.670
210, 30.734, 79.817
220, 32.339, 80.275
230, 33.716, 81.651
240, 35.321, 82.339
250, 37.385, 83.028
260, 38.991, 84.862
270, 39.679, 86.239
280, 40.138, 86.468
290, 41.972, 86.927
300, 43.119, 87.385
310, 44.266, 87.844
320, 45.413, 88.303
330, 45.872, 89.220
340, 46.330, 89.450
350, 46.560, 89.450
360, 47.248, 89.450
370, 48.165, 89.908
380, 49.083, 89.908
390, 49.541, 89.908
400, 50.688, 90.138
410, 51.147, 90.596
420, 51.376, 90.596
430, 52.064, 90.596
440, 52.752, 90.826
450, 53.440, 90.826
460, 53.670, 90.826
470, 53.670, 90.826
480, 53.899, 90.826
490, 54.128, 90.826
500, 55.046, 90.826
510, 55.505, 90.826
520, 55.505, 90.826
530, 55.734, 90.826
540, 55.734, 90.826
550, 55.963, 90.826
560, 56.422, 90.826
570, 57.339, 90.826
580, 57.339, 90.826
590, 57.339, 90.826
600, 57.569, 90.826
610, 57.798, 90.826
620, 57.798, 90.826
630, 57.798, 90.826
640, 57.798, 90.826
650, 58.028, 90.826
660, 58.028, 90.826
670, 58.028, 90.826
680, 58.028, 90.826
690, 58.028, 90.826
700, 58.028, 90.826
710, 58.028, 90.826
720, 58.028, 90.826
730, 58.028, 90.826
740, 58.257, 90.826
750, 58.257, 90.826
760, 58.257, 90.826
770, 58.257, 90.826
780, 58.716, 90.826
790, 58.716, 90.826
800, 58.716, 90.826
810, 58.716, 90.826
820, 58.716, 90.826
830, 58.716, 90.826
840, 58.945, 90.826
850, 59.174, 90.826
860, 59.174, 90.826
870, 59.174, 90.826
880, 59.174, 90.826
890, 59.174, 90.826
900, 59.174, 90.826
910, 59.174, 90.826
920, 59.174, 90.826
930, 59.174, 90.826
940, 59.174, 90.826
950, 59.174, 90.826
960, 59.174, 90.826
970, 59.174, 90.826
980, 59.174, 90.826
990, 59.174, 90.826
1000, 59.174, 90.826
1010, 59.174, 90.826
1020, 59.404, 90.826
1030, 59.404, 90.826
1040, 59.404, 90.826
1050, 59.404, 90.826
1060, 59.404, 90.826
1070, 59.633, 90.826
1080, 59.633, 90.826
1090, 60.092, 90.826
1100, 60.092, 90.826
1110, 60.321, 90.826
1120, 60.550, 90.826
1130, 60.780, 90.826
1140, 61.009, 90.826
1150, 61.009, 90.826
1160, 61.009, 90.826
1170, 61.009, 90.826
1180, 61.009, 90.826
1190, 61.009, 90.826
1200, 61.009, 90.826
1210, 61.009, 90.826
1220, 61.009, 90.826
1230, 61.009, 90.826
1240, 61.009, 90.826
1250, 61.009, 90.826
1260, 61.009, 90.826
1270, 61.239, 90.826
1280, 61.468, 90.826
1290, 61.697, 90.826
1300, 61.697, 90.826
1310, 61.927, 90.826
1320, 62.385, 90.826
1330, 62.385, 90.826
1340, 62.385, 90.826
1350, 62.385, 90.826
1360, 62.385, 90.826
1370, 62.615, 90.826
1380, 62.615, 90.826
1390, 62.844, 90.826
1400, 63.073, 90.826
1410, 63.073, 90.826
1420, 63.073, 90.826
1430, 63.303, 90.826
1440, 63.532, 90.826
1450, 63.761, 90.826
1460, 63.761, 90.826
1470, 63.991, 90.826
1480, 63.991, 90.826
1490, 63.991, 90.826
1500, 63.991, 90.826
1510, 63.991, 90.826
1520, 63.991, 90.826
1530, 63.991, 91.055
1540, 63.991, 91.055
1550, 63.991, 91.055
1560, 63.991, 91.055
1570, 64.220, 91.055
1580, 64.220, 91.055
1590, 64.220, 91.055
1600, 64.220, 91.055
1610, 64.220, 91.055
1620, 64.220, 91.055
1630, 64.220, 91.055
1640, 64.450, 91.055
1650, 64.679, 91.055
1660, 64.679, 91.055
1670, 64.679, 91.055
1680, 64.679, 91.055
1690, 64.679, 91.055
1700, 64.679, 91.055
1710, 64.679, 91.055
1720, 64.679, 91.055
1730, 65.138, 91.055
1740, 65.138, 91.055
1750, 65.138, 91.055
1760, 65.367, 91.055
1770, 65.596, 91.055
1780, 65.596, 91.055
1790, 65.596, 91.055
1800, 65.596, 91.055
1810, 65.826, 91.055
1820, 65.826, 91.055
1830, 66.055, 91.055
1840, 66.284, 91.055
1850, 66.514, 91.055
1860, 66.514, 91.055
1870, 66.743, 91.055
1880, 66.743, 91.055
1890, 66.743, 91.055
1900, 66.972, 91.055
1910, 66.972, 91.055
1920, 67.202, 91.055
1930, 67.202, 91.055
1940, 67.202, 91.055
1950, 67.202, 91.055
1960, 67.202, 91.055
1970, 67.661, 91.055
1980, 67.661, 91.055
1990, 67.661, 91.055
2000, 67.890, 91.055
2010, 68.119, 91.055
2020, 68.119, 91.055
2030, 68.349, 91.055
2040, 68.349, 91.055
2050, 68.349, 91.055
2060, 68.578, 91.055
2070, 68.578, 91.055
2080, 68.578, 91.055
2090, 68.578, 91.055
2100, 68.578, 91.055
2110, 68.578, 91.055
2120, 68.807, 91.055
2130, 68.807, 91.055
2140, 68.807, 91.055
2150, 68.807, 91.055
2160, 68.807, 91.055
2170, 68.807, 91.055
2180, 68.807, 91.055
2190, 68.807, 91.055
2200, 68.807, 91.055
2210, 68.807, 91.055
2220, 68.807, 91.055
2230, 68.807, 91.055
2240, 69.037, 91.055
2250, 69.037, 91.055
2260, 69.037, 91.055
2270, 69.037, 91.055
2280, 69.037, 91.055
2290, 69.266, 91.055
2300, 69.266, 91.055
2310, 69.266, 91.055
2320, 69.266, 91.055
2330, 69.266, 91.055
2340, 69.266, 91.055
2350, 69.266, 91.055
2360, 69.266, 91.055
2370, 69.266, 91.055
2380, 69.266, 91.055
2390, 69.495, 91.055
2400, 69.495, 91.055
2410, 69.495, 91.055
2420, 69.495, 91.055
2430, 69.495, 91.055
2440, 69.495, 91.055
2450, 69.495, 91.055
2460, 69.954, 91.055
2470, 69.954, 91.055
2480, 69.954, 91.055
2490, 69.954, 91.055
2500, 70.183, 91.055
2510, 70.183, 91.055
2520, 70.183, 91.055
2530, 70.183, 91.055
2540, 70.183, 91.055
2550, 70.183, 91.055
2560, 70.183, 91.055
2570, 70.183, 91.055
2580, 70.183, 91.055
2590, 70.183, 91.055
2600, 70.183, 91.055
2610, 70.183, 91.055
2620, 70.183, 91.055
2630, 70.642, 91.055
2640, 70.642, 91.055
2650, 70.642, 91.055
2660, 70.872, 91.055
2670, 70.872, 91.055
2680, 70.872, 91.055
2690, 70.872, 91.055
2700, 70.872, 91.055
2710, 70.872, 91.055
2720, 70.872, 91.055
2730, 70.872, 91.055
2740, 71.330, 91.055
2750, 71.330, 91.055
2760, 71.330, 91.055
2770, 71.330, 91.055
2780, 71.330, 91.055
2790, 71.330, 91.055
2800, 71.330, 91.055
2810, 71.330, 91.055
2820, 71.330, 91.055
2830, 71.330, 91.055
2840, 71.330, 91.055
2850, 71.330, 91.055
2860, 71.330, 91.055
2870, 71.330, 91.055
2880, 71.330, 91.055
2890, 71.560, 91.055
2900, 71.560, 91.055
2910, 71.560, 91.055
2920, 71.560, 91.055
2930, 71.560, 91.055
2940, 71.560, 91.055
2950, 71.560, 91.055
2960, 71.560, 91.055
2970, 71.560, 91.055
2980, 71.560, 91.055
2990, 71.560, 91.055
3000, 71.560, 91.055
3010, 71.560, 91.055
3020, 71.560, 91.055
3030, 71.560, 91.055
3040, 71.560, 91.055
3050, 71.789, 91.055
3060, 71.789, 91.055
3070, 72.018, 91.055
3080, 72.018, 91.055
3090, 72.248, 91.055
3100, 72.248, 91.055
3110, 72.248, 91.055
3120, 72.248, 91.055
3130, 72.477, 91.055
3140, 72.477, 91.055
3150, 72.477, 91.055
3160, 72.477, 91.055
3170, 72.706, 91.055
3180, 72.706, 91.055
3190, 72.936, 91.055
3200, 72.936, 91.055
3210, 72.936, 91.055
3220, 72.936, 91.055
3230, 73.165, 91.055
3240, 73.165, 91.055
3250, 73.165, 91.055
3260, 73.165, 91.055
3270, 73.165, 91.055
3280, 73.165, 91.055
3290, 73.165, 91.055
3300, 73.165, 91.055
3310, 73.165, 91.055
3320, 73.165, 91.055
3330, 73.394, 91.055
3340, 73.394, 91.055
3350, 73.394, 91.055
3360, 73.394, 91.055
3370, 73.394, 91.055
3380, 73.394, 91.055
3390, 73.394, 91.055
3400, 73.394, 91.055
3410, 73.624, 91.055
3420, 73.624, 91.055
3430, 73.624, 91.055
3440, 73.624, 91.055
3450, 73.624, 91.055
3460, 73.624, 91.055
3470, 73.624, 91.055
3480, 73.624, 91.055
3490, 73.624, 91.055
3500, 73.624, 91.055
3510, 73.624, 91.055
3520, 73.624, 91.055
3530, 73.624, 91.055
3540, 73.624, 91.055
3550, 73.624, 91.055
3560, 73.624, 91.055
3570, 73.853, 91.055
3580, 73.853, 91.055
3590, 73.853, 91.055
3600, 74.083, 91.055
3610, 74.312, 91.055
3620, 74.312, 91.055
3630, 74.312, 91.055
3640, 74.312, 91.055
3650, 74.312, 91.055
3660, 74.541, 91.055
3670, 74.541, 91.055
3680, 74.771, 91.055
3690, 74.771, 91.055
3700, 74.771, 91.055
3710, 74.771, 91.055
3720, 74.771, 91.055
3730, 75.000, 91.055
3740, 75.000, 91.055
3750, 75.229, 91.055
3760, 75.229, 91.055
3770, 75.229, 91.055
3780, 75.229, 91.055
3790, 75.229, 91.055
3800, 75.229, 91.055
3810, 75.229, 91.055
3820, 75.229, 91.055
3830, 75.229, 91.055
3840, 75.229, 91.055
3850, 75.229, 91.055
3860, 75.229, 91.055
3870, 75.229, 91.055
3880, 75.459, 91.055
3890, 75.459, 91.055
3900, 75.459, 91.055
3910, 75.459, 91.055
3920, 75.459, 91.055
3930, 75.459, 91.055
3940, 75.459, 91.055
3950, 75.459, 91.055
3960, 75.459, 91.055
3970, 75.459, 91.055
3980, 75.459, 91.055
3990, 75.459, 91.055
4000, 75.688, 91.055
4010, 75.688, 91.055
4020, 75.917, 91.055
4030, 75.917, 91.055
4040, 75.917, 91.055
4050, 75.917, 91.055
4060, 75.917, 91.055
4070, 75.917, 91.055
4080, 75.917, 91.055
4090, 75.917, 91.055
4100, 76.147, 91.055
4110, 76.376, 91.055
4120, 76.376, 91.055
4130, 76.376, 91.055
4140, 76.376, 91.055
4150, 76.376, 91.055
4160, 76.376, 91.055
4170, 76.376, 91.055
4180, 76.376, 91.055
4190, 76.376, 91.055
4200, 76.376, 91.055
4210, 76.606, 91.055
4220, 76.606, 91.055
4230, 76.606, 91.055
4240, 76.606, 91.055
4250, 76.606, 91.055
4260, 76.606, 91.055
4270, 76.835, 91.055
4280, 76.835, 91.055
4290, 76.835, 91.055
4300, 76.835, 91.055
4310, 76.835, 91.055
4320, 76.835, 91.055
4330, 76.835, 91.055
4340, 76.835, 91.055
4350, 77.064, 91.055
4360, 77.064, 91.055
4370, 77.064, 91.055
4380, 77.064, 91.055
4390, 77.523, 91.055
4400, 77.752, 91.055
4410, 77.982, 91.055
4420, 77.982, 91.055
4430, 77.982, 91.055
4440, 77.982, 91.055
4450, 77.982, 91.055
4460, 77.982, 91.055
4470, 77.982, 91.055
4480, 77.982, 91.055
4490, 77.982, 91.055
4500, 77.982, 91.055
4510, 77.982, 91.055
4520, 77.982, 91.055
4530, 77.982, 91.055
4540, 78.211, 91.055
4550, 78.211, 91.055
4560, 78.211, 91.055
4570, 78.211, 91.055
4580, 78.211, 91.055
4590, 78.211, 91.055
4600, 78.440, 91.055
4610, 78.440, 91.055
4620, 78.440, 91.055
4630, 78.440, 91.055
4640, 78.440, 91.055
4650, 78.670, 91.055
4660, 78.670, 91.055
4670, 78.899, 91.055
4680, 78.899, 91.055
4690, 78.899, 91.055
4700, 78.899, 91.055
4710, 78.899, 91.055
4720, 78.899, 91.055
4730, 79.128, 91.055
4740, 79.128, 91.055
4750, 79.128, 91.055
4760, 79.128, 91.055
4770, 79.128, 91.055
4780, 79.128, 91.055
4790, 79.128, 91.055
4800, 79.128, 91.055
4810, 79.128, 91.055
4820, 79.128, 91.055
4830, 79.358, 91.055
4840, 79.358, 91.055
4850, 79.358, 91.055
4860, 79.358, 91.055
4870, 79.358, 91.055
4880, 79.358, 91.055
4890, 79.358, 91.055
4900, 79.358, 91.055
4910, 79.817, 91.055
4920, 79.817, 91.055
4930, 79.817, 91.055
4940, 79.817, 91.055
4950, 79.817, 91.055
4960, 79.817, 91.055
4970, 79.817, 91.055
4980, 79.817, 91.055
4990, 79.817, 91.055
5000, 79.817, 91.055
5010, 79.817, 91.055
5020, 80.046, 91.055
5030, 80.046, 91.055
5040, 80.046, 91.055
5050, 80.046, 91.055
5060, 80.046, 91.055
5070, 80.046, 91.055
5080, 80.275, 91.055
5090, 80.275, 91.055
5100, 80.275, 91.055
5110, 80.275, 91.055
5120, 80.275, 91.055
5130, 80.275, 91.055
5140, 80.275, 91.055
5150, 80.275, 91.055
5160, 80.734, 91.055
5170, 80.734, 91.055
5180, 80.963, 91.055
5190, 80.963, 91.055
5200, 80.963, 91.055
5210, 81.193, 91.055
5220, 81.193, 91.055
5230, 81.193, 91.055
5240, 81.193, 91.055
5250, 81.193, 91.055
5260, 81.193, 91.055
5270, 81.422, 91.055
5280, 81.422, 91.055
5290, 81.422, 91.055
5300, 81.422, 91.055
5310, 81.422, 91.055
5320, 81.422, 91.055
5330, 81.422, 91.055
5340, 81.422, 91.055
5350, 81.422, 91.055
5360, 81.422, 91.055
5370, 81.422, 91.055
5380, 81.422, 91.055
5390, 81.422, 91.055
5400, 81.422, 91.055
5410, 81.422, 91.055
5420, 81.422, 91.055
5430, 81.422, 91.055
5440, 81.422, 91.055
5450, 81.651, 91.055
5460, 81.651, 91.055
5470, 81.651, 91.055
5480, 81.651, 91.055
5490, 81.651, 91.055
5500, 81.651, 91.055
5510, 81.651, 91.055
5520, 81.651, 91.055
5530, 81.651, 91.055
5540, 81.651, 91.055
5550, 81.651, 91.055
5560, 81.651, 91.055
5570, 81.651, 91.055
5580, 81.651, 91.055
5590, 81.651, 91.055
5600, 81.651, 91.055
5610, 81.651, 91.055
5620, 81.651, 91.055
5630, 81.651, 91.055
5640, 81.651, 91.055
5650, 81.651, 91.055
5660, 81.651, 91.055
5670, 81.651, 91.055
5680, 81.651, 91.055
5690, 81.651, 91.055
5700, 81.651, 91.055
5710, 81.651, 91.055
5720, 81.881, 91.055
5730, 82.110, 91.055
5740, 82.110, 91.055
5750, 82.110, 91.055
5760, 82.110, 91.055
5770, 82.110, 91.055
5780, 82.110, 91.055
5790, 82.110, 91.055
5800, 82.110, 91.055
5810, 82.110, 91.055
5820, 82.110, 91.055
5830, 82.110, 91.055
5840, 82.110, 91.055
5850, 82.110, 91.055
5860, 82.110, 91.284
5870, 82.110, 91.284
5880, 82.110, 91.284
5890, 82.339, 91.284
5900, 82.339, 91.284
5910, 82.339, 91.284
5920, 82.339, 91.284
5930, 82.339, 91.284
5940, 82.339, 91.284
5950, 82.339, 91.284
5960, 82.339, 91.284
5970, 82.339, 91.284
5980, 82.339, 91.284
5990, 82.339, 91.284
6000, 82.339, 91.284
6010, 82.339, 91.284
6020, 82.339, 91.284
6030, 82.339, 91.284
6040, 82.339, 91.284
6050, 82.339, 91.284
6060, 82.339, 91.284
6070, 82.339, 91.284
6080, 82.569, 91.284
6090, 82.569, 91.284
6100, 82.569, 91.284
6110, 82.798, 91.284
6120, 82.798, 91.284
6130, 83.028, 91.284
6140, 83.028, 91.284
6150, 83.028, 91.284
6160, 83.028, 91.284
6170, 83.028, 91.284
6180, 83.028, 91.284
6190, 83.028, 91.284
6200, 83.257, 91.284
6210, 83.257, 91.284
6220, 83.257, 91.284
6230, 83.257, 91.284
6240, 83.257, 91.284
6250, 83.257, 91.284
6260, 83.257, 91.284
6270, 83.257, 91.284
6280, 83.257, 91.284
6290, 83.257, 91.284
6300, 83.257, 91.284
6310, 83.257, 91.284
6320, 83.257, 91.284
6330, 83.486, 91.284
6340, 83.486, 91.284
6350, 83.716, 91.284
6360, 83.716, 91.284
6370, 83.716, 91.284
6380, 83.716, 91.284
6390, 83.716, 91.284
6400, 83.716, 91.284
6410, 83.716, 91.284
6420, 83.716, 91.284
6430, 83.716, 91.284
6440, 83.716, 91.284
6450, 83.716, 91.284
6460, 83.716, 91.284
6470, 83.716, 91.284
6480, 83.716, 91.284
6490, 83.716, 91.284
6500, 83.716, 91.284
6510, 83.716, 91.284
6520, 83.716, 91.284
6530, 83.716, 91.284
6540, 83.716, 91.284
6550, 83.716, 91.284
6560, 83.716, 91.284
6570, 83.716, 91.284
6580, 83.716, 91.284
6590, 83.716, 91.284
6600, 83.716, 91.284
6610, 83.716, 91.284
6620, 83.716, 91.284
6630, 83.716, 91.284
6640, 83.716, 91.284
6650, 83.716, 91.284
6660, 83.716, 91.284
6670, 83.716, 91.284
6680, 83.716, 91.284
6690, 83.716, 91.284
6700, 83.716, 91.284
6710, 83.716, 91.284
6720, 83.945, 91.284
6730, 84.174, 91.284
6740, 84.174, 91.284
6750, 84.174, 91.284
6760, 84.174, 91.284
6770, 84.404, 91.284
6780, 84.404, 91.284
6790, 84.404, 91.284
6800, 84.404, 91.284
6810, 84.404, 91.284
6820, 84.404, 91.284
6830, 84.633, 91.284
6840, 84.633, 91.284
6850, 84.633, 91.284
6860, 84.633, 91.284
6870, 84.633, 91.284
6880, 84.633, 91.284
6890, 84.633, 91.284
6900, 84.633, 91.284
6910, 84.633, 91.284
6920, 84.633, 91.284
6930, 84.633, 91.284
6940, 84.633, 91.284
6950, 84.633, 91.284
6960, 84.633, 91.284
6970, 84.862, 91.284
6980, 84.862, 91.284
6990, 84.862, 91.284
7000, 84.862, 91.284
7010, 84.862, 91.284
7020, 84.862, 91.284
7030, 84.862, 91.284
7040, 84.862, 91.284
7050, 84.862, 91.284
7060, 84.862, 91.284
7070, 84.862, 91.284
7080, 84.862, 91.284
7090, 84.862, 91.284
7100, 84.862, 91.284
7110, 84.862, 91.284
7120, 84.862, 91.284
7130, 85.092, 91.284
7140, 85.092, 91.284
7150, 85.321, 91.284
7160, 85.321, 91.284
7170, 85.321, 91.284
7180, 85.321, 91.284
7190, 85.321, 91.284
7200, 85.321, 91.284
7210, 85.321, 91.284
7220, 85.321, 91.284
7230, 85.321, 91.284
7240, 85.321, 91.284
7250, 85.321, 91.284
7260, 85.321, 91.284
7270, 85.321, 91.284
7280, 85.321, 91.284
7290, 85.321, 91.284
7300, 85.321, 91.284
7310, 85.321, 91.284
7320, 85.321, 91.284
7330, 85.550, 91.284
7340, 85.550, 91.284
7350, 85.550, 91.284
7360, 85.550, 91.284
7370, 85.550, 91.284
7380, 85.550, 91.284
7390, 85.550, 91.284
7400, 85.550, 91.284
7410, 85.550, 91.284
7420, 85.780, 91.284
7430, 85.780, 91.284
7440, 85.780, 91.284
7450, 85.780, 91.284
7460, 85.780, 91.284
7470, 85.780, 91.284
7480, 85.780, 91.284
7490, 85.780, 91.284
7500, 85.780, 91.284
7510, 85.780, 91.284
7520, 85.780, 91.284
7530, 85.780, 91.284
7540, 85.780, 91.284
7550, 85.780, 91.284
7560, 85.780, 91.284
7570, 85.780, 91.284
7580, 85.780, 91.284
7590, 85.780, 91.284
7600, 85.780, 91.284
7610, 85.780, 91.284
7620, 85.780, 91.284
7630, 85.780, 91.284
7640, 86.009, 91.284
7650, 86.009, 91.284
7660, 86.009, 91.284
7670, 86.009, 91.284
7680, 86.009, 91.284
7690, 86.009, 91.284
7700, 86.009, 91.284
7710, 86.009, 91.284
7720, 86.009, 91.284
7730, 86.009, 91.284
7740, 86.009, 91.284
7750, 86.239, 91.284
7760, 86.239, 91.284
7770, 86.468, 91.284
7780, 86.468, 91.284
7790, 86.468, 91.284
7800, 86.468, 91.284
7810, 86.468, 91.284
7820, 86.468, 91.284
7830, 86.468, 91.284
7840, 86.468, 91.284
7850, 86.468, 91.284
7860, 86.468, 91.284
7870, 86.468, 91.284
7880, 86.468, 91.284
7890, 86.468, 91.284
7900, 86.468, 91.284
7910, 86.468, 91.284
7920, 86.468, 91.284
7930, 86.468, 91.284
7940, 86.468, 91.284
7950, 86.697, 91.284
7960, 86.697, 91.284
7970, 86.697, 91.284
7980, 86.697, 91.284
7990, 86.697, 91.284
8000, 86.697, 91.284


==> CSV_final/hownet/XLNet_MR_5000.csv <==
qrs,  PSO, Ours-dpp_posterior-pso-llon
0, 0.000, 0.000
10, 0.459, 4.358
20, 0.917, 12.615
30, 1.147, 22.477
40, 1.835, 30.275
50, 3.211, 36.009
60, 5.046, 38.761
70, 5.963, 41.743
80, 7.569, 44.037
90, 9.174, 45.642
100, 10.550, 47.248
110, 12.615, 49.312
120, 14.908, 50.459
130, 16.055, 55.963
140, 18.349, 60.780
150, 21.560, 64.679
160, 22.936, 69.266
170, 24.771, 71.560
180, 26.376, 73.394
190, 28.211, 76.835
200, 29.128, 78.670
210, 30.734, 79.817
220, 32.339, 80.275
230, 33.716, 81.651
240, 35.321, 82.339
250, 37.385, 83.028
260, 38.991, 84.862
270, 39.679, 86.239
280, 40.138, 86.468
290, 41.972, 86.927
300, 43.119, 87.385
310, 44.266, 87.844
320, 45.413, 88.303
330, 45.872, 89.220
340, 46.330, 89.450
350, 46.560, 89.450
360, 47.248, 89.450
370, 48.165, 89.908
380, 49.083, 89.908
390, 49.541, 89.908
400, 50.688, 90.138
410, 51.147, 90.596
420, 51.376, 90.596
430, 52.064, 90.596
440, 52.752, 90.826
450, 53.440, 90.826
460, 53.670, 90.826
470, 53.670, 90.826
480, 53.899, 90.826
490, 54.128, 90.826
500, 55.046, 90.826
510, 55.505, 90.826
520, 55.505, 90.826
530, 55.734, 90.826
540, 55.734, 90.826
550, 55.963, 90.826
560, 56.422, 90.826
570, 57.339, 90.826
580, 57.339, 90.826
590, 57.339, 90.826
600, 57.569, 90.826
610, 57.798, 90.826
620, 57.798, 90.826
630, 57.798, 90.826
640, 57.798, 90.826
650, 58.028, 90.826
660, 58.028, 90.826
670, 58.028, 90.826
680, 58.028, 90.826
690, 58.028, 90.826
700, 58.028, 90.826
710, 58.028, 90.826
720, 58.028, 90.826
730, 58.028, 90.826
740, 58.257, 90.826
750, 58.257, 90.826
760, 58.257, 90.826
770, 58.257, 90.826
780, 58.716, 90.826
790, 58.716, 90.826
800, 58.716, 90.826
810, 58.716, 90.826
820, 58.716, 90.826
830, 58.716, 90.826
840, 58.945, 90.826
850, 59.174, 90.826
860, 59.174, 90.826
870, 59.174, 90.826
880, 59.174, 90.826
890, 59.174, 90.826
900, 59.174, 90.826
910, 59.174, 90.826
920, 59.174, 90.826
930, 59.174, 90.826
940, 59.174, 90.826
950, 59.174, 90.826
960, 59.174, 90.826
970, 59.174, 90.826
980, 59.174, 90.826
990, 59.174, 90.826
1000, 59.174, 90.826
1010, 59.174, 90.826
1020, 59.404, 90.826
1030, 59.404, 90.826
1040, 59.404, 90.826
1050, 59.404, 90.826
1060, 59.404, 90.826
1070, 59.633, 90.826
1080, 59.633, 90.826
1090, 60.092, 90.826
1100, 60.092, 90.826
1110, 60.321, 90.826
1120, 60.550, 90.826
1130, 60.780, 90.826
1140, 61.009, 90.826
1150, 61.009, 90.826
1160, 61.009, 90.826
1170, 61.009, 90.826
1180, 61.009, 90.826
1190, 61.009, 90.826
1200, 61.009, 90.826
1210, 61.009, 90.826
1220, 61.009, 90.826
1230, 61.009, 90.826
1240, 61.009, 90.826
1250, 61.009, 90.826
1260, 61.009, 90.826
1270, 61.239, 90.826
1280, 61.468, 90.826
1290, 61.697, 90.826
1300, 61.697, 90.826
1310, 61.927, 90.826
1320, 62.385, 90.826
1330, 62.385, 90.826
1340, 62.385, 90.826
1350, 62.385, 90.826
1360, 62.385, 90.826
1370, 62.615, 90.826
1380, 62.615, 90.826
1390, 62.844, 90.826
1400, 63.073, 90.826
1410, 63.073, 90.826
1420, 63.073, 90.826
1430, 63.303, 90.826
1440, 63.532, 90.826
1450, 63.761, 90.826
1460, 63.761, 90.826
1470, 63.991, 90.826
1480, 63.991, 90.826
1490, 63.991, 90.826
1500, 63.991, 90.826
1510, 63.991, 90.826
1520, 63.991, 90.826
1530, 63.991, 91.055
1540, 63.991, 91.055
1550, 63.991, 91.055
1560, 63.991, 91.055
1570, 64.220, 91.055
1580, 64.220, 91.055
1590, 64.220, 91.055
1600, 64.220, 91.055
1610, 64.220, 91.055
1620, 64.220, 91.055
1630, 64.220, 91.055
1640, 64.450, 91.055
1650, 64.679, 91.055
1660, 64.679, 91.055
1670, 64.679, 91.055
1680, 64.679, 91.055
1690, 64.679, 91.055
1700, 64.679, 91.055
1710, 64.679, 91.055
1720, 64.679, 91.055
1730, 65.138, 91.055
1740, 65.138, 91.055
1750, 65.138, 91.055
1760, 65.367, 91.055
1770, 65.596, 91.055
1780, 65.596, 91.055
1790, 65.596, 91.055
1800, 65.596, 91.055
1810, 65.826, 91.055
1820, 65.826, 91.055
1830, 66.055, 91.055
1840, 66.284, 91.055
1850, 66.514, 91.055
1860, 66.514, 91.055
1870, 66.743, 91.055
1880, 66.743, 91.055
1890, 66.743, 91.055
1900, 66.972, 91.055
1910, 66.972, 91.055
1920, 67.202, 91.055
1930, 67.202, 91.055
1940, 67.202, 91.055
1950, 67.202, 91.055
1960, 67.202, 91.055
1970, 67.661, 91.055
1980, 67.661, 91.055
1990, 67.661, 91.055
2000, 67.890, 91.055
2010, 68.119, 91.055
2020, 68.119, 91.055
2030, 68.349, 91.055
2040, 68.349, 91.055
2050, 68.349, 91.055
2060, 68.578, 91.055
2070, 68.578, 91.055
2080, 68.578, 91.055
2090, 68.578, 91.055
2100, 68.578, 91.055
2110, 68.578, 91.055
2120, 68.807, 91.055
2130, 68.807, 91.055
2140, 68.807, 91.055
2150, 68.807, 91.055
2160, 68.807, 91.055
2170, 68.807, 91.055
2180, 68.807, 91.055
2190, 68.807, 91.055
2200, 68.807, 91.055
2210, 68.807, 91.055
2220, 68.807, 91.055
2230, 68.807, 91.055
2240, 69.037, 91.055
2250, 69.037, 91.055
2260, 69.037, 91.055
2270, 69.037, 91.055
2280, 69.037, 91.055
2290, 69.266, 91.055
2300, 69.266, 91.055
2310, 69.266, 91.055
2320, 69.266, 91.055
2330, 69.266, 91.055
2340, 69.266, 91.055
2350, 69.266, 91.055
2360, 69.266, 91.055
2370, 69.266, 91.055
2380, 69.266, 91.055
2390, 69.495, 91.055
2400, 69.495, 91.055
2410, 69.495, 91.055
2420, 69.495, 91.055
2430, 69.495, 91.055
2440, 69.495, 91.055
2450, 69.495, 91.055
2460, 69.954, 91.055
2470, 69.954, 91.055
2480, 69.954, 91.055
2490, 69.954, 91.055
2500, 70.183, 91.055
2510, 70.183, 91.055
2520, 70.183, 91.055
2530, 70.183, 91.055
2540, 70.183, 91.055
2550, 70.183, 91.055
2560, 70.183, 91.055
2570, 70.183, 91.055
2580, 70.183, 91.055
2590, 70.183, 91.055
2600, 70.183, 91.055
2610, 70.183, 91.055
2620, 70.183, 91.055
2630, 70.642, 91.055
2640, 70.642, 91.055
2650, 70.642, 91.055
2660, 70.872, 91.055
2670, 70.872, 91.055
2680, 70.872, 91.055
2690, 70.872, 91.055
2700, 70.872, 91.055
2710, 70.872, 91.055
2720, 70.872, 91.055
2730, 70.872, 91.055
2740, 71.330, 91.055
2750, 71.330, 91.055
2760, 71.330, 91.055
2770, 71.330, 91.055
2780, 71.330, 91.055
2790, 71.330, 91.055
2800, 71.330, 91.055
2810, 71.330, 91.055
2820, 71.330, 91.055
2830, 71.330, 91.055
2840, 71.330, 91.055
2850, 71.330, 91.055
2860, 71.330, 91.055
2870, 71.330, 91.055
2880, 71.330, 91.055
2890, 71.560, 91.055
2900, 71.560, 91.055
2910, 71.560, 91.055
2920, 71.560, 91.055
2930, 71.560, 91.055
2940, 71.560, 91.055
2950, 71.560, 91.055
2960, 71.560, 91.055
2970, 71.560, 91.055
2980, 71.560, 91.055
2990, 71.560, 91.055
3000, 71.560, 91.055
3010, 71.560, 91.055
3020, 71.560, 91.055
3030, 71.560, 91.055
3040, 71.560, 91.055
3050, 71.789, 91.055
3060, 71.789, 91.055
3070, 72.018, 91.055
3080, 72.018, 91.055
3090, 72.248, 91.055
3100, 72.248, 91.055
3110, 72.248, 91.055
3120, 72.248, 91.055
3130, 72.477, 91.055
3140, 72.477, 91.055
3150, 72.477, 91.055
3160, 72.477, 91.055
3170, 72.706, 91.055
3180, 72.706, 91.055
3190, 72.936, 91.055
3200, 72.936, 91.055
3210, 72.936, 91.055
3220, 72.936, 91.055
3230, 73.165, 91.055
3240, 73.165, 91.055
3250, 73.165, 91.055
3260, 73.165, 91.055
3270, 73.165, 91.055
3280, 73.165, 91.055
3290, 73.165, 91.055
3300, 73.165, 91.055
3310, 73.165, 91.055
3320, 73.165, 91.055
3330, 73.394, 91.055
3340, 73.394, 91.055
3350, 73.394, 91.055
3360, 73.394, 91.055
3370, 73.394, 91.055
3380, 73.394, 91.055
3390, 73.394, 91.055
3400, 73.394, 91.055
3410, 73.624, 91.055
3420, 73.624, 91.055
3430, 73.624, 91.055
3440, 73.624, 91.055
3450, 73.624, 91.055
3460, 73.624, 91.055
3470, 73.624, 91.055
3480, 73.624, 91.055
3490, 73.624, 91.055
3500, 73.624, 91.055
3510, 73.624, 91.055
3520, 73.624, 91.055
3530, 73.624, 91.055
3540, 73.624, 91.055
3550, 73.624, 91.055
3560, 73.624, 91.055
3570, 73.853, 91.055
3580, 73.853, 91.055
3590, 73.853, 91.055
3600, 74.083, 91.055
3610, 74.312, 91.055
3620, 74.312, 91.055
3630, 74.312, 91.055
3640, 74.312, 91.055
3650, 74.312, 91.055
3660, 74.541, 91.055
3670, 74.541, 91.055
3680, 74.771, 91.055
3690, 74.771, 91.055
3700, 74.771, 91.055
3710, 74.771, 91.055
3720, 74.771, 91.055
3730, 75.000, 91.055
3740, 75.000, 91.055
3750, 75.229, 91.055
3760, 75.229, 91.055
3770, 75.229, 91.055
3780, 75.229, 91.055
3790, 75.229, 91.055
3800, 75.229, 91.055
3810, 75.229, 91.055
3820, 75.229, 91.055
3830, 75.229, 91.055
3840, 75.229, 91.055
3850, 75.229, 91.055
3860, 75.229, 91.055
3870, 75.229, 91.055
3880, 75.459, 91.055
3890, 75.459, 91.055
3900, 75.459, 91.055
3910, 75.459, 91.055
3920, 75.459, 91.055
3930, 75.459, 91.055
3940, 75.459, 91.055
3950, 75.459, 91.055
3960, 75.459, 91.055
3970, 75.459, 91.055
3980, 75.459, 91.055
3990, 75.459, 91.055
4000, 75.688, 91.055
4010, 75.688, 91.055
4020, 75.917, 91.055
4030, 75.917, 91.055
4040, 75.917, 91.055
4050, 75.917, 91.055
4060, 75.917, 91.055
4070, 75.917, 91.055
4080, 75.917, 91.055
4090, 75.917, 91.055
4100, 76.147, 91.055
4110, 76.376, 91.055
4120, 76.376, 91.055
4130, 76.376, 91.055
4140, 76.376, 91.055
4150, 76.376, 91.055
4160, 76.376, 91.055
4170, 76.376, 91.055
4180, 76.376, 91.055
4190, 76.376, 91.055
4200, 76.376, 91.055
4210, 76.606, 91.055
4220, 76.606, 91.055
4230, 76.606, 91.055
4240, 76.606, 91.055
4250, 76.606, 91.055
4260, 76.606, 91.055
4270, 76.835, 91.055
4280, 76.835, 91.055
4290, 76.835, 91.055
4300, 76.835, 91.055
4310, 76.835, 91.055
4320, 76.835, 91.055
4330, 76.835, 91.055
4340, 76.835, 91.055
4350, 77.064, 91.055
4360, 77.064, 91.055
4370, 77.064, 91.055
4380, 77.064, 91.055
4390, 77.523, 91.055
4400, 77.752, 91.055
4410, 77.982, 91.055
4420, 77.982, 91.055
4430, 77.982, 91.055
4440, 77.982, 91.055
4450, 77.982, 91.055
4460, 77.982, 91.055
4470, 77.982, 91.055
4480, 77.982, 91.055
4490, 77.982, 91.055
4500, 77.982, 91.055
4510, 77.982, 91.055
4520, 77.982, 91.055
4530, 77.982, 91.055
4540, 78.211, 91.055
4550, 78.211, 91.055
4560, 78.211, 91.055
4570, 78.211, 91.055
4580, 78.211, 91.055
4590, 78.211, 91.055
4600, 78.440, 91.055
4610, 78.440, 91.055
4620, 78.440, 91.055
4630, 78.440, 91.055
4640, 78.440, 91.055
4650, 78.670, 91.055
4660, 78.670, 91.055
4670, 78.899, 91.055
4680, 78.899, 91.055
4690, 78.899, 91.055
4700, 78.899, 91.055
4710, 78.899, 91.055
4720, 78.899, 91.055
4730, 79.128, 91.055
4740, 79.128, 91.055
4750, 79.128, 91.055
4760, 79.128, 91.055
4770, 79.128, 91.055
4780, 79.128, 91.055
4790, 79.128, 91.055
4800, 79.128, 91.055
4810, 79.128, 91.055
4820, 79.128, 91.055
4830, 79.358, 91.055
4840, 79.358, 91.055
4850, 79.358, 91.055
4860, 79.358, 91.055
4870, 79.358, 91.055
4880, 79.358, 91.055
4890, 79.358, 91.055
4900, 79.358, 91.055
4910, 79.817, 91.055
4920, 79.817, 91.055
4930, 79.817, 91.055
4940, 79.817, 91.055
4950, 79.817, 91.055
4960, 79.817, 91.055
4970, 79.817, 91.055
4980, 79.817, 91.055
4990, 79.817, 91.055
5000, 79.817, 91.055


==> CSV_final/mp_trav_baselines.csv <==
PWWSQrs,PWWSmodif,TFQrs,TFmodif
1672,4.5,339,6.1


==> CSV_final/mp_trav_ours_wordnet.csv <==
modif,Qrs
22.18345832824707,186.39387308533918
9.4368257522583,269.527352297593
7.279200077056885,291.7308533916849
6.368456840515137,306.72210065645515
5.889420032501221,317.06783369803065
5.619236469268799,325.83807439824943
5.461792945861816,333.2516411378556
5.216906547546387,342.4682713347921
5.0760273933410645,350.24945295404814
4.974347114562988,356.87527352297593
4.849719524383545,364.76148796498904
4.719903469085693,373.80306345733044
4.653475284576416,379.91247264770243
4.583705902099609,387.5886214442013
4.530370235443115,393.73304157549234
4.475924968719482,400.59518599562364
4.44305944442749,406.328227571116
4.417948246002197,411.8249452954048
4.370106220245361,417.6980306345733
4.345357418060303,423.0984682713348
4.302285671234131,428.9015317286652
4.27252197265625,434.69584245076584
4.232429027557373,441.11159737417944
4.18660831451416,448.5776805251641
4.175065994262695,453.6105032822757
4.154035568237305,459.15098468271333
4.120140075683594,466.1706783369803
4.103234767913818,472.48140043763675
4.084664344787598,478.0218818380744
4.058666706085205,483.00218818380745
4.044254302978516,488.980306345733
4.034496307373047,492.88402625820567
4.002889633178711,500.26258205689277
3.9865829944610596,505.2078774617068
3.9677910804748535,511.69365426695845
3.932285785675049,517.9168490153173
3.898883581161499,525.2428884026258
3.889112949371338,530.6783369803063
3.862921953201294,536.5864332603938
3.8499698638916016,540.6126914660831
3.8270578384399414,546.8008752735229
3.8181333541870117,550.5207877461706
3.8062050342559814,556.3676148796499
3.7810397148132324,562.8884026258206
3.7566702365875244,569.6717724288841
3.723625898361206,578.2844638949672
3.7104408740997314,585.1816192560175
3.7055206298828125,590.582056892779
3.6953065395355225,596.9540481400437
3.687420129776001,599.9037199124726


==> CSV_final/ours_final/imdb-ours-lsh.csv <==
qrs,ours
0,0.0
20,0.0
40,0.0
60,1.5317286652078774
80,2.8446389496717726
100,3.938730853391685
120,5.689277899343545
140,8.096280087527353
160,14.22319474835886
180,21.2253829321663
200,24.288840262582056
220,28.00875273522976
240,30.196936542669583
260,37.41794310722101
280,45.29540481400438
300,49.671772428884026
320,54.04814004376368
340,59.29978118161926
360,63.89496717724289
380,68.9277899343545
400,71.77242888402627
420,74.17943107221006
440,76.14879649890591
460,77.68052516411379
480,79.86870897155362
500,80.96280087527352
520,82.27571115973743
540,82.93216630196937
560,84.46389496717724
580,85.33916849015317
600,85.55798687089715
620,86.2144420131291
640,87.30853391684902
660,87.96498905908096
680,89.27789934354486
700,89.27789934354486
720,89.27789934354486
740,90.15317286652079
760,90.59080962800876
780,90.80962800875274
800,91.02844638949672
820,91.02844638949672
840,91.2472647702407
860,91.2472647702407
880,91.68490153172867
900,91.90371991247265
920,92.34135667396062
940,92.99781181619255
960,93.21663019693655
980,93.21663019693655
1000,93.43544857768052
1020,94.09190371991247
1040,94.09190371991247
1060,94.09190371991247
1080,94.09190371991247
1100,94.09190371991247
1120,94.09190371991247
1140,94.31072210065645
1160,94.31072210065645
1180,94.52954048140045
1200,94.74835886214443
1220,94.74835886214443
1240,94.74835886214443
1260,94.74835886214443
1280,94.74835886214443
1300,94.9671772428884
1320,95.18599562363238
1340,95.18599562363238
1360,95.40481400437638
1380,95.40481400437638
1400,95.62363238512035
1420,95.62363238512035
1440,95.62363238512035
1460,95.62363238512035
1480,95.62363238512035
1500,95.62363238512035
1520,95.62363238512035
1540,95.62363238512035
1560,95.62363238512035
1580,96.06126914660832
1600,96.06126914660832
1620,96.2800875273523
1640,96.2800875273523
1660,96.49890590809628
1680,96.49890590809628
1700,96.49890590809628
1720,96.93654266958424
1740,97.15536105032822
1760,97.3741794310722
1780,97.3741794310722
1800,97.3741794310722
1820,97.59299781181619
1840,97.59299781181619
1860,98.03063457330416
1880,98.46827133479212
1900,98.46827133479212
1920,98.46827133479212
1940,98.6870897155361
1960,98.6870897155361
1980,98.6870897155361
2000,98.6870897155361
2020,98.90590809628009
2040,98.90590809628009
2060,99.12472647702407
2080,99.12472647702407
2100,99.12472647702407
2120,99.34354485776805
2140,99.34354485776805
2160,99.34354485776805
2180,99.34354485776805
2200,99.34354485776805
2220,99.56236323851203
2240,99.56236323851203
2260,99.56236323851203
2280,99.56236323851203
2300,99.56236323851203
2320,99.56236323851203
2340,99.56236323851203
2360,99.56236323851203
2380,99.56236323851203
2400,99.56236323851203
2420,99.56236323851203
2440,99.56236323851203
2460,99.56236323851203
2480,99.56236323851203
2500,99.56236323851203
2520,99.56236323851203
2540,99.56236323851203
2560,99.56236323851203
2580,99.56236323851203
2600,99.56236323851203
2620,99.56236323851203
2640,99.56236323851203
2660,99.56236323851203
2680,99.56236323851203
2700,99.56236323851203
2720,99.56236323851203
2740,99.56236323851203
2760,99.56236323851203
2780,99.56236323851203
2800,99.56236323851203
2820,99.56236323851203
2840,99.56236323851203
2860,99.78118161925602


==> CSV_final/ours_final/imdb-ours-pso.csv <==
qrs,ours
0,0.0
20,0.0
40,0.2188183807439825
60,1.312910284463895
80,3.063457330415755
100,4.3763676148796495
120,6.564551422319474
140,9.62800875273523
160,15.973741794310722
180,24.288840262582056
200,31.947483588621445
220,43.32603938730853
240,51.203501094091905
260,56.67396061269147
280,65.20787746170679
300,70.24070021881839
320,74.17943107221006
340,76.58643326039387
360,78.99343544857767
380,81.1816192560175
400,82.27571115973743
420,85.33916849015317
440,86.2144420131291
460,87.30853391684902
480,88.18380743982495
500,88.8402625820569
520,89.05908096280088
540,89.71553610503283
560,89.93435448577681
580,90.15317286652079
600,90.80962800875274
620,91.2472647702407
640,91.68490153172867
660,91.90371991247265
680,92.34135667396062
700,92.77899343544857
720,92.99781181619255
740,92.99781181619255
760,93.43544857768052
780,93.43544857768052
800,93.8730853391685
820,93.8730853391685
840,93.8730853391685
860,93.8730853391685
880,93.8730853391685
900,93.8730853391685
920,93.8730853391685
940,93.8730853391685
960,93.8730853391685
980,94.09190371991247
1000,94.31072210065645
1020,94.74835886214443
1040,94.74835886214443
1060,94.74835886214443
1080,94.74835886214443
1100,94.74835886214443
1120,94.74835886214443
1140,94.74835886214443
1160,94.9671772428884
1180,94.9671772428884
1200,95.18599562363238
1220,95.18599562363238
1240,95.40481400437638
1260,95.40481400437638
1280,95.40481400437638
1300,95.40481400437638
1320,95.40481400437638
1340,95.84245076586433
1360,96.06126914660832
1380,96.06126914660832
1400,96.2800875273523
1420,96.2800875273523
1440,96.49890590809628
1460,96.71772428884027
1480,96.71772428884027
1500,96.93654266958424
1520,96.93654266958424
1540,96.93654266958424
1560,97.15536105032822
1580,97.3741794310722
1600,97.59299781181619
1620,97.81181619256017
1640,97.81181619256017
1660,97.81181619256017
1680,97.81181619256017
1700,97.81181619256017
1720,97.81181619256017
1740,98.24945295404814
1760,98.24945295404814
1780,98.24945295404814
1800,98.24945295404814
1820,98.90590809628009
1840,98.90590809628009
1860,98.90590809628009
1880,98.90590809628009
1900,98.90590809628009
1920,98.90590809628009
1940,98.90590809628009
1960,98.90590809628009
1980,98.90590809628009
2000,98.90590809628009
2020,98.90590809628009
2040,99.12472647702407
2060,99.12472647702407
2080,99.12472647702407
2100,99.12472647702407
2120,99.12472647702407
2140,99.12472647702407
2160,99.12472647702407
2180,99.12472647702407
2200,99.12472647702407
2220,99.12472647702407
2240,99.12472647702407
2260,99.12472647702407
2280,99.12472647702407
2300,99.12472647702407
2320,99.12472647702407
2340,99.12472647702407
2360,99.12472647702407
2380,99.12472647702407
2400,99.12472647702407
2420,99.12472647702407
2440,99.12472647702407
2460,99.12472647702407
2480,99.12472647702407
2500,99.12472647702407
2520,99.12472647702407
2540,99.12472647702407
2560,99.34354485776805
2580,99.34354485776805
2600,99.34354485776805
2620,99.34354485776805
2640,99.34354485776805
2660,99.34354485776805
2680,99.34354485776805
2700,99.34354485776805
2720,99.34354485776805
2740,99.34354485776805
2760,99.34354485776805
2780,99.34354485776805
2800,99.34354485776805
2820,99.34354485776805
2840,99.34354485776805
2860,99.34354485776805
2880,99.34354485776805
2900,99.56236323851203
2920,99.56236323851203
2940,99.56236323851203
2960,99.56236323851203
2980,99.56236323851203
3000,99.56236323851203
3020,99.56236323851203
3040,99.56236323851203
3060,99.56236323851203
3080,99.56236323851203
3100,99.56236323851203
3120,99.56236323851203
3140,99.56236323851203
3160,99.56236323851203
3180,99.56236323851203
3200,99.56236323851203
3220,99.56236323851203
3240,99.56236323851203
3260,99.56236323851203
3280,99.56236323851203
3300,99.56236323851203
3320,99.56236323851203
3340,99.56236323851203
3360,99.56236323851203
3380,99.56236323851203
3400,99.56236323851203
3420,99.56236323851203
3440,99.56236323851203
3460,99.56236323851203
3480,99.56236323851203
3500,99.56236323851203
3520,99.56236323851203
3540,99.56236323851203
3560,99.56236323851203
3580,99.56236323851203
3600,99.56236323851203
3620,99.56236323851203
3640,99.56236323851203
3660,99.56236323851203
3680,99.56236323851203
3700,99.56236323851203
3720,99.56236323851203
3740,99.56236323851203
3760,99.56236323851203
3780,99.56236323851203
3800,99.56236323851203
3820,99.56236323851203
3840,99.56236323851203
3860,99.56236323851203
3880,99.56236323851203
3900,99.56236323851203
3920,99.56236323851203
3940,99.56236323851203
3960,99.56236323851203
3980,99.56236323851203
4000,99.56236323851203
4020,99.56236323851203
4040,99.56236323851203
4060,99.56236323851203
4080,99.56236323851203
4100,99.56236323851203
4120,99.56236323851203
4140,99.56236323851203
4160,99.56236323851203
4180,99.56236323851203
4200,99.56236323851203
4220,99.56236323851203
4240,99.56236323851203
4260,99.56236323851203
4280,99.56236323851203
4300,99.56236323851203
4320,99.56236323851203
4340,99.56236323851203
4360,99.56236323851203
4380,99.56236323851203
4400,99.56236323851203
4420,99.56236323851203
4440,99.56236323851203
4460,99.56236323851203
4480,99.56236323851203
4500,99.56236323851203
4520,99.56236323851203
4540,99.56236323851203
4560,99.56236323851203
4580,99.56236323851203
4600,99.56236323851203
4620,99.56236323851203
4640,99.56236323851203
4660,99.56236323851203
4680,99.56236323851203
4700,99.56236323851203
4720,99.78118161925602
4740,99.78118161925602
4760,99.78118161925602
4780,99.78118161925602
4800,99.78118161925602
4820,99.78118161925602
4840,99.78118161925602
4860,99.78118161925602
4880,99.78118161925602
4900,99.78118161925602
4920,99.78118161925602
4940,99.78118161925602
4960,99.78118161925602
4980,99.78118161925602
5000,99.78118161925602


==> CSV_final/ours_final/imdb-ours-pwws.csv <==
qrs,ours
0,0.0
20,0.0
40,0.0
60,0.437636761487965
80,1.75054704595186
100,2.8446389496717726
120,4.157549234135667
140,5.032822757111598
160,9.846827133479213
180,12.25382932166302
200,14.00437636761488
220,16.192560175054705
240,18.599562363238512
260,26.695842450765866
280,33.91684901531728
300,42.01312910284464
320,46.17067833698031
340,51.42231947483589
360,56.01750547045952
380,59.51859956236324
400,63.23851203501094
420,65.42669584245077
440,67.83369803063457
460,70.89715536105032
480,73.52297592997812
500,75.27352297592998
520,76.80525164113786
540,77.68052516411379
560,78.7746170678337
580,79.43107221006565
600,80.74398249452955
620,80.96280087527352
640,81.4004376367615
660,82.27571115973743
680,83.15098468271334
700,83.80743982494529
720,84.68271334792122
740,84.9015317286652
760,85.99562363238512
780,86.2144420131291
800,86.65207877461707
820,87.08971553610503
840,88.40262582056893
860,89.05908096280088
880,89.71553610503283
900,90.37199124726477
920,90.80962800875274
940,91.68490153172867
960,92.34135667396062
980,92.99781181619255
1000,92.99781181619255
1020,93.21663019693655
1040,93.43544857768052
1060,94.52954048140045
1080,94.52954048140045
1100,95.18599562363238
1120,95.62363238512035
1140,96.2800875273523
1160,96.2800875273523
1180,96.49890590809628
1200,96.49890590809628
1220,96.49890590809628
1240,96.71772428884027
1260,96.93654266958424
1280,96.93654266958424
1300,97.15536105032822
1320,97.3741794310722
1340,97.3741794310722
1360,97.3741794310722
1380,97.59299781181619
1400,97.81181619256017
1420,98.03063457330416
1440,98.03063457330416
1460,98.03063457330416
1480,98.03063457330416
1500,98.03063457330416
1520,98.03063457330416
1540,98.03063457330416
1560,98.03063457330416
1580,98.03063457330416
1600,98.24945295404814
1620,98.24945295404814
1640,98.46827133479212
1660,98.46827133479212
1680,98.46827133479212
1700,98.46827133479212
1720,98.46827133479212
1740,98.46827133479212
1760,98.46827133479212
1780,98.46827133479212
1800,98.6870897155361
1820,98.6870897155361
1840,98.6870897155361
1860,98.6870897155361
1880,98.6870897155361
1900,98.6870897155361
1920,98.90590809628009
1940,98.90590809628009
1960,99.12472647702407
1980,99.12472647702407
2000,99.34354485776805
2020,99.34354485776805
2040,99.34354485776805
2060,99.34354485776805
2080,99.34354485776805
2100,99.34354485776805
2120,99.34354485776805
2140,99.34354485776805
2160,99.34354485776805
2180,99.34354485776805
2200,99.34354485776805
2220,99.34354485776805
2240,99.34354485776805
2260,99.34354485776805
2280,99.34354485776805
2300,99.34354485776805
2320,99.34354485776805
2340,99.34354485776805
2360,99.34354485776805
2380,99.34354485776805
2400,99.34354485776805
2420,99.34354485776805
2440,99.34354485776805
2460,99.34354485776805
2480,99.34354485776805
2500,99.34354485776805
2520,99.34354485776805
2540,99.34354485776805
2560,99.34354485776805
2580,99.34354485776805
2600,99.34354485776805
2620,99.34354485776805
2640,99.34354485776805
2660,99.34354485776805
2680,99.34354485776805
2700,99.34354485776805
2720,99.34354485776805
2740,99.34354485776805
2760,99.34354485776805
2780,99.34354485776805
2800,99.34354485776805
2820,99.34354485776805
2840,99.34354485776805
2860,99.34354485776805
2880,99.34354485776805
2900,99.34354485776805
2920,99.34354485776805
2940,99.34354485776805
2960,99.34354485776805
2980,99.34354485776805
3000,99.34354485776805
3020,99.34354485776805
3040,99.34354485776805
3060,99.34354485776805
3080,99.34354485776805
3100,99.34354485776805
3120,99.34354485776805
3140,99.34354485776805
3160,99.34354485776805
3180,99.34354485776805
3200,99.34354485776805
3220,99.34354485776805
3240,99.34354485776805
3260,99.34354485776805
3280,99.34354485776805
3300,99.56236323851203
3320,99.56236323851203
3340,99.56236323851203
3360,99.56236323851203
3380,99.56236323851203
3400,99.56236323851203
3420,99.56236323851203
3440,99.56236323851203
3460,99.56236323851203
3480,99.56236323851203
3500,99.56236323851203
3520,99.56236323851203
3540,99.56236323851203
3560,99.56236323851203
3580,99.56236323851203


==> CSV_final/ours_final/imdb-ours-textfooler.csv <==
qrs,ours
0,0.0
20,0.0
40,0.437636761487965
60,0.6564551422319475
80,1.75054704595186
100,3.7199124726477026
120,6.3457330415754925
140,11.816192560175056
160,20.568927789934357
180,35.667396061269145
200,46.389496717724285
220,55.798687089715536
240,63.01969365426696
260,68.49015317286651
280,71.77242888402627
300,74.17943107221006
320,77.02407002188184
340,80.0875273522976
360,81.4004376367615
380,82.4945295404814
400,83.58862144420132
420,84.46389496717724
440,85.12035010940919
460,85.33916849015317
480,85.77680525164114
500,86.43326039387308
520,86.87089715536105
540,87.527352297593
560,87.96498905908096
580,87.96498905908096
600,88.40262582056893
620,88.8402625820569
640,89.05908096280088
660,89.05908096280088
680,89.05908096280088
700,89.27789934354486
720,89.27789934354486
740,89.93435448577681
760,90.15317286652079
780,90.37199124726477
800,90.80962800875274
820,90.80962800875274
840,90.80962800875274
860,91.2472647702407
880,91.68490153172867
900,91.68490153172867
920,91.68490153172867
940,91.68490153172867
960,92.12253829321662
980,92.12253829321662
1000,92.12253829321662
1020,92.12253829321662
1040,92.5601750547046
1060,92.5601750547046
1080,92.99781181619255
1100,92.99781181619255
1120,93.21663019693655
1140,93.6542669584245
1160,93.8730853391685
1180,93.8730853391685
1200,94.52954048140045
1220,94.74835886214443
1240,95.62363238512035
1260,96.06126914660832
1280,96.06126914660832
1300,96.2800875273523
1320,96.49890590809628
1340,96.49890590809628
1360,96.71772428884027
1380,96.93654266958424
1400,96.93654266958424
1420,97.3741794310722
1440,97.3741794310722
1460,97.59299781181619
1480,97.59299781181619
1500,97.59299781181619
1520,97.59299781181619
1540,97.59299781181619
1560,97.59299781181619
1580,98.24945295404814
1600,98.24945295404814
1620,98.46827133479212
1640,98.46827133479212
1660,98.6870897155361
1680,98.6870897155361
1700,98.90590809628009
1720,98.90590809628009
1740,98.90590809628009
1760,98.90590809628009
1780,98.90590809628009
1800,98.90590809628009
1820,98.90590809628009
1840,98.90590809628009
1860,98.90590809628009
1880,98.90590809628009
1900,98.90590809628009
1920,98.90590809628009
1940,98.90590809628009
1960,98.90590809628009
1980,98.90590809628009
2000,98.90590809628009
2020,99.12472647702407
2040,99.12472647702407
2060,99.12472647702407
2080,99.12472647702407
2100,99.12472647702407
2120,99.12472647702407
2140,99.12472647702407
2160,99.12472647702407
2180,99.12472647702407
2200,99.12472647702407
2220,99.12472647702407
2240,99.12472647702407
2260,99.12472647702407
2280,99.12472647702407
2300,99.12472647702407
2320,99.12472647702407
2340,99.12472647702407
2360,99.12472647702407
2380,99.12472647702407
2400,99.12472647702407
2420,99.12472647702407
2440,99.12472647702407
2460,99.12472647702407
2480,99.12472647702407
2500,99.12472647702407
2520,99.12472647702407
2540,99.12472647702407
2560,99.12472647702407
2580,99.12472647702407
2600,99.12472647702407
2620,99.12472647702407
2640,99.12472647702407
2660,99.12472647702407
2680,99.12472647702407
2700,99.12472647702407
2720,99.12472647702407
2740,99.12472647702407
2760,99.12472647702407
2780,99.12472647702407
2800,99.12472647702407
2820,99.12472647702407
2840,99.12472647702407
2860,99.34354485776805
2880,99.34354485776805
2900,99.34354485776805
2920,99.34354485776805
2940,99.34354485776805
2960,99.56236323851203
2980,99.56236323851203
3000,99.56236323851203
3020,99.56236323851203
3040,99.56236323851203
3060,99.56236323851203
3080,99.56236323851203
3100,99.56236323851203
3120,99.56236323851203


==> CSV_final/ours_final/mnli-ours-pso.csv <==
qrs,ours
0,0.0
10,10.297482837528605
20,40.73226544622426
30,55.1487414187643
40,61.098398169336384
50,63.84439359267735
60,65.21739130434783
70,66.5903890160183
80,67.96338672768879
90,69.79405034324942
100,71.16704805491992
110,72.31121281464532
120,72.99771167048054
130,73.22654462242562
140,73.91304347826086
150,74.37070938215103
160,75.05720823798627
170,75.74370709382151
180,76.65903890160183
190,78.03203661327231
200,78.94736842105263
210,79.17620137299771
220,79.40503432494279
230,79.63386727688787
240,80.09153318077803
250,80.77803203661327
260,81.6933638443936
270,81.6933638443936
280,82.37986270022884
290,83.06636155606407
300,83.52402745995423
310,83.52402745995423
320,83.7528604118993
330,84.43935926773455
340,84.43935926773455
350,84.43935926773455
360,84.43935926773455
370,84.43935926773455
380,84.66819221967964
390,84.89702517162472
400,84.89702517162472
410,84.89702517162472
420,85.1258581235698
430,85.1258581235698
440,85.1258581235698
450,85.35469107551488
460,85.35469107551488
470,85.35469107551488
480,85.35469107551488
490,85.35469107551488
500,85.35469107551488
510,85.35469107551488
520,85.35469107551488
530,85.35469107551488
540,85.35469107551488
550,85.35469107551488
560,85.35469107551488
570,85.35469107551488
580,85.35469107551488
590,85.35469107551488
600,85.35469107551488
610,85.35469107551488
620,85.35469107551488
630,85.35469107551488
640,85.35469107551488
650,85.35469107551488
660,85.35469107551488
670,85.35469107551488
680,85.35469107551488
690,85.35469107551488
700,85.35469107551488
710,85.35469107551488
720,85.35469107551488
730,85.35469107551488
740,85.35469107551488
750,85.35469107551488
760,85.35469107551488
770,85.35469107551488
780,85.35469107551488
790,85.58352402745996
800,85.58352402745996
810,85.58352402745996
820,85.58352402745996
830,85.58352402745996
840,85.58352402745996
850,85.58352402745996
860,85.58352402745996
870,85.58352402745996
880,85.58352402745996
890,85.58352402745996
900,85.58352402745996
910,85.58352402745996
920,85.58352402745996
930,85.58352402745996
940,85.58352402745996
950,85.58352402745996
960,85.58352402745996
970,85.58352402745996
980,85.58352402745996
990,85.58352402745996
1000,85.58352402745996


==> CSV_final/ours_final/mnli-ours-pwws.csv <==
qrs,ours
0,0.0
5,0.9153318077803204
10,6.178489702517163
15,22.65446224256293
20,36.61327231121281
25,44.39359267734554
30,51.25858123569794
35,57.20823798627003
40,61.784897025171624
45,63.84439359267735
50,64.98855835240275
55,66.81922196796339
60,67.27688787185355
65,68.8787185354691
70,70.70938215102976
75,71.395881006865
80,72.99771167048054
85,73.4553775743707
90,74.37070938215103
95,75.05720823798627
100,75.74370709382151
105,77.11670480549199
110,77.34553775743707
115,78.26086956521739
120,78.48970251716247
125,79.17620137299771
130,79.63386727688787
135,80.09153318077803
140,80.77803203661327
145,81.00686498855835
150,81.46453089244852
155,81.6933638443936
160,81.92219679633868
165,82.37986270022884
170,82.37986270022884
175,82.37986270022884
180,82.83752860411899
185,83.06636155606407
190,83.52402745995423
195,83.52402745995423
200,83.7528604118993
205,83.98169336384439
210,84.43935926773455
215,84.43935926773455
220,84.66819221967964
225,84.66819221967964
230,84.66819221967964
235,84.66819221967964
240,84.66819221967964
245,84.66819221967964
250,84.66819221967964
255,84.89702517162472
260,84.89702517162472
265,84.89702517162472
270,85.1258581235698


==> CSV_final/ours_final/mnli-ours-textfooler.csv <==
qrs,ours
0,0.0
5,0.4576659038901602
10,1.8306636155606408
15,14.874141876430205
20,28.37528604118993
25,36.38443935926773
30,44.8512585812357
35,53.31807780320366
40,56.75057208237986
45,58.81006864988558
50,61.327231121281464
55,62.92906178489702
60,65.44622425629291
65,67.7345537757437
70,71.16704805491992
75,74.14187643020595
80,75.28604118993135
85,78.48970251716247
90,82.15102974828376
95,83.52402745995423
100,84.89702517162472
105,85.35469107551488
110,86.04118993135012
115,87.87185354691076
120,88.78718535469108
125,89.93135011441647
130,90.61784897025171
135,90.61784897025171
140,91.53318077803205
145,91.9908466819222
150,92.21967963386729
155,92.44851258581235
160,92.90617848970251
165,92.90617848970251
170,92.90617848970251
175,92.90617848970251
180,92.90617848970251
185,92.90617848970251
190,93.13501144164759
195,93.13501144164759
200,93.13501144164759
205,93.59267734553775
210,93.59267734553775
215,93.59267734553775
220,93.59267734553775
225,93.59267734553775
230,93.59267734553775
235,93.82151029748283


==> CSV_final/ours_final/mr-ours-pso.csv <==
qrs,ours
0,0.0
10,1.4388489208633095
20,11.510791366906476
30,20.38369304556355
40,30.215827338129497
50,37.170263788968825
60,43.16546762589928
70,45.563549160671464
80,47.721822541966425
90,49.64028776978417
100,51.55875299760192
110,52.038369304556355
120,55.39568345323741
130,57.55395683453237
140,61.15107913669065
150,63.549160671462836
160,66.90647482014388
170,70.26378896882494
180,72.42206235011992
190,74.82014388489209
200,76.49880095923261
210,78.65707434052757
220,80.3357314148681
230,82.25419664268586
240,83.21342925659472
250,83.69304556354916
260,84.89208633093526
270,85.85131894484412
280,86.810551558753
290,87.29016786570743
300,87.76978417266187
310,87.76978417266187
320,87.76978417266187
330,88.2494004796163
340,88.2494004796163
350,88.48920863309353
360,88.96882494004797
370,88.96882494004797
380,88.96882494004797
390,88.96882494004797
400,88.96882494004797
410,89.20863309352518
420,89.20863309352518
430,89.20863309352518
440,89.20863309352518
450,89.20863309352518
460,89.20863309352518
470,89.20863309352518
480,89.20863309352518
490,89.44844124700239
500,89.44844124700239
510,89.44844124700239
520,89.44844124700239
530,89.44844124700239
540,89.44844124700239
550,89.44844124700239
560,89.44844124700239
570,89.44844124700239
580,89.44844124700239
590,89.44844124700239
600,89.44844124700239
610,89.44844124700239
620,89.44844124700239
630,89.68824940047962
640,89.68824940047962
650,89.68824940047962
660,89.68824940047962
670,89.68824940047962
680,89.68824940047962
690,89.92805755395683
700,89.92805755395683
710,90.16786570743405
720,90.16786570743405
730,90.16786570743405
740,90.16786570743405
750,90.16786570743405
760,90.16786570743405
770,90.16786570743405
780,90.16786570743405
790,90.16786570743405
800,90.40767386091127
810,90.40767386091127
820,90.40767386091127
830,90.40767386091127
840,90.40767386091127
850,90.40767386091127
860,90.40767386091127
870,90.40767386091127
880,90.40767386091127
890,90.40767386091127
900,90.40767386091127
910,90.40767386091127
920,90.40767386091127
930,90.40767386091127
940,90.40767386091127
950,90.40767386091127
960,90.40767386091127
970,90.40767386091127
980,90.40767386091127
990,90.40767386091127
1000,90.40767386091127


==> CSV_final/ours_final/mr-ours-pwws.csv <==
qrs,ours
0,0.0
5,0.4796163069544364
10,1.4388489208633095
15,4.07673860911271
20,6.954436450839328
25,12.470023980815348
30,14.628297362110313
35,22.302158273381295
40,25.65947242206235
45,28.776978417266186
50,31.654676258992804
55,35.25179856115108
60,37.410071942446045
65,39.328537170263786
70,41.726618705035975
75,43.16546762589928
80,45.80335731414868
85,47.961630695443645
90,49.64028776978417
95,51.07913669064749
100,53.23741007194245
105,53.47721822541966
110,54.43645083932853
115,54.91606714628298
120,56.83453237410072
125,58.752997601918466
130,60.91127098321343
135,62.11031175059952
140,64.5083932853717
145,66.66666666666666
150,69.7841726618705
155,71.22302158273382
160,72.90167865707434
165,74.34052757793765
170,75.77937649880096
175,76.2589928057554
180,77.93764988009593
185,78.8968824940048
190,79.37649880095923
195,80.57553956834532
200,81.77458033573141
205,82.01438848920863
210,82.49400479616307
215,82.73381294964028
220,83.93285371702638
225,84.41247002398082
230,84.65227817745803
235,84.89208633093526
240,85.85131894484412
245,86.57074340527578
250,87.29016786570743
255,87.29016786570743
260,87.29016786570743
265,87.29016786570743
270,87.29016786570743
275,87.29016786570743
280,87.52997601918466
285,87.76978417266187
290,87.76978417266187
295,88.2494004796163


==> CSV_final/ours_final/mr-ours-textfooler.csv <==
qrs,ours
0,0.0
5,0.4796163069544364
10,1.1990407673860912
15,4.316546762589928
20,7.194244604316546
25,11.270983213429256
30,16.30695443645084
35,22.781774580335732
40,27.577937649880095
45,33.573141486810556
50,41.726618705035975
55,48.201438848920866
60,55.39568345323741
65,60.19184652278178
70,66.42685851318944
75,70.74340527577938
80,73.14148681055156
85,74.10071942446042
90,76.2589928057554
95,79.13669064748201
100,81.77458033573141
105,84.41247002398082
110,87.05035971223022
115,87.76978417266187
120,88.72901678657075
125,89.68824940047962
130,91.60671462829735
135,91.60671462829735
140,92.56594724220624
145,92.56594724220624
150,93.04556354916068
155,93.28537170263789
160,93.5251798561151
165,93.5251798561151
170,94.00479616306954
175,94.00479616306954
180,94.24460431654677
185,94.24460431654677
190,94.48441247002398
195,94.7242206235012
200,94.96402877697841
205,94.96402877697841
210,94.96402877697841
215,94.96402877697841
220,94.96402877697841
225,94.96402877697841
230,95.20383693045564
235,95.20383693045564
240,95.20383693045564
245,95.20383693045564
250,95.20383693045564
255,95.20383693045564
260,95.20383693045564
265,95.20383693045564
270,95.20383693045564
275,95.20383693045564
280,95.20383693045564
285,95.20383693045564
290,95.20383693045564
295,95.20383693045564
300,95.20383693045564
305,95.20383693045564
310,95.20383693045564
315,95.20383693045564
320,95.20383693045564
325,95.20383693045564
330,95.20383693045564
335,95.20383693045564
340,95.44364508393285
345,95.44364508393285
350,95.44364508393285
355,95.44364508393285
360,95.44364508393285
365,95.44364508393285
370,95.44364508393285
375,95.44364508393285
380,95.44364508393285
385,95.44364508393285
390,95.44364508393285
395,95.44364508393285
400,95.68345323741008


==> CSV_final/ours_final/yelp-ours-lsh.csv <==
qrs,ours
0,0.0
20,1.4314928425357873
40,2.4539877300613497
60,3.885480572597137
80,4.9079754601226995
100,6.5439672801636
120,8.384458077709612
140,11.042944785276074
160,13.701431492842536
180,17.791411042944784
200,21.267893660531698
220,27.402862985685072
240,33.12883435582822
260,39.87730061349693
280,47.443762781186095
300,51.94274028629857
320,56.646216768916155
340,61.554192229038854
360,65.84867075664621
380,69.12065439672801
400,72.80163599182005
420,74.84662576687117
440,76.68711656441718
460,79.14110429447852
480,80.98159509202453
500,82.61758691206545
520,84.25357873210633
540,84.66257668711657
560,85.68507157464212
580,86.50306748466258
600,87.52556237218813
620,88.5480572597137
640,88.75255623721881
660,90.1840490797546
680,91.41104294478528
700,92.22903885480572
720,92.43353783231085
740,92.84253578732107
760,93.4560327198364
780,93.4560327198364
800,93.4560327198364
820,93.86503067484662
840,93.86503067484662
860,94.06952965235173
880,94.06952965235173
900,94.06952965235173
920,94.47852760736197
940,94.88752556237219
960,95.29652351738241
980,95.29652351738241
1000,95.29652351738241
1020,95.29652351738241
1040,95.29652351738241
1060,95.29652351738241
1080,95.50102249488752
1100,95.50102249488752
1120,95.50102249488752
1140,95.50102249488752
1160,95.50102249488752
1180,95.91002044989774
1200,96.11451942740287
1220,96.11451942740287
1240,96.31901840490798
1260,96.31901840490798
1280,96.31901840490798
1300,96.31901840490798
1320,96.31901840490798
1340,96.31901840490798
1360,96.31901840490798
1380,96.31901840490798
1400,96.31901840490798
1420,96.52351738241309
1440,96.7280163599182
1460,96.93251533742331
1480,96.93251533742331
1500,97.13701431492842
1520,97.13701431492842
1540,97.13701431492842
1560,97.13701431492842
1580,97.13701431492842
1600,97.13701431492842
1620,97.13701431492842
1640,97.13701431492842
1660,97.13701431492842
1680,97.13701431492842
1700,97.34151329243353
1720,97.34151329243353
1740,97.34151329243353
1760,97.34151329243353
1780,97.54601226993866
1800,97.54601226993866
1820,97.54601226993866
1840,97.75051124744377
1860,97.75051124744377
1880,97.75051124744377
1900,97.75051124744377
1920,97.75051124744377
1940,97.75051124744377
1960,97.75051124744377
1980,97.75051124744377
2000,97.95501022494888
2020,97.95501022494888
2040,97.95501022494888
2060,97.95501022494888
2080,97.95501022494888
2100,98.15950920245399
2120,98.15950920245399
2140,98.15950920245399
2160,98.15950920245399
2180,98.15950920245399
2200,98.15950920245399
2220,98.15950920245399
2240,98.15950920245399
2260,98.15950920245399
2280,98.15950920245399
2300,98.15950920245399
2320,98.15950920245399
2340,98.15950920245399
2360,98.15950920245399
2380,98.15950920245399
2400,98.15950920245399
2420,98.15950920245399
2440,98.15950920245399
2460,98.15950920245399
2480,98.15950920245399
2500,98.15950920245399
2520,98.15950920245399
2540,98.15950920245399
2560,98.15950920245399
2580,98.15950920245399
2600,98.15950920245399
2620,98.15950920245399
2640,98.15950920245399
2660,98.15950920245399
2680,98.15950920245399
2700,98.15950920245399
2720,98.15950920245399
2740,98.15950920245399
2760,98.15950920245399
2780,98.15950920245399
2800,98.15950920245399
2820,98.15950920245399
2840,98.15950920245399
2860,98.15950920245399
2880,98.15950920245399
2900,98.15950920245399
2920,98.15950920245399
2940,98.15950920245399
2960,98.15950920245399
2980,98.15950920245399


==> CSV_final/ours_final/yelp-ours-pso.csv <==
qrs,ours
0,0.0
20,1.4314928425357873
40,3.067484662576687
60,4.4989775051124745
80,7.770961145194274
100,9.815950920245399
120,13.496932515337424
140,19.222903885480573
160,25.562372188139058
180,33.537832310838446
200,44.376278118609406
220,53.578732106339466
240,59.71370143149284
260,65.439672801636
280,70.34764826175869
300,73.8241308793456
320,77.30061349693251
340,79.75460122699386
360,81.79959100204499
380,83.640081799591
400,84.66257668711657
420,86.50306748466258
440,87.52556237218813
460,88.13905930470347
480,89.36605316973414
500,90.59304703476482
520,91.00204498977506
540,91.41104294478528
560,91.61554192229039
580,92.02453987730061
600,92.63803680981594
620,92.84253578732107
640,93.04703476482618
660,93.4560327198364
680,93.86503067484662
700,93.86503067484662
720,94.27402862985686
740,94.68302658486708
760,94.88752556237219
780,95.0920245398773
800,95.29652351738241
820,95.50102249488752
840,95.50102249488752
860,95.70552147239265
880,95.70552147239265
900,95.70552147239265
920,95.70552147239265
940,95.70552147239265
960,95.70552147239265
980,95.70552147239265
1000,95.70552147239265
1020,95.70552147239265
1040,95.91002044989774
1060,95.91002044989774
1080,96.11451942740287
1100,96.11451942740287
1120,96.11451942740287
1140,96.31901840490798
1160,96.52351738241309
1180,96.52351738241309
1200,96.52351738241309
1220,96.52351738241309
1240,96.52351738241309
1260,96.52351738241309
1280,96.52351738241309
1300,96.52351738241309
1320,96.7280163599182
1340,96.7280163599182
1360,96.7280163599182
1380,97.13701431492842
1400,97.34151329243353
1420,97.34151329243353
1440,97.34151329243353
1460,97.34151329243353
1480,97.34151329243353
1500,97.34151329243353
1520,97.34151329243353
1540,97.34151329243353
1560,97.34151329243353
1580,97.34151329243353
1600,97.34151329243353
1620,97.34151329243353
1640,97.34151329243353
1660,97.34151329243353
1680,97.54601226993866
1700,97.54601226993866
1720,97.54601226993866
1740,97.54601226993866
1760,97.54601226993866
1780,97.54601226993866
1800,97.54601226993866
1820,97.54601226993866
1840,97.54601226993866
1860,97.54601226993866
1880,97.75051124744377
1900,98.56850715746421
1920,98.56850715746421
1940,98.56850715746421
1960,98.56850715746421
1980,98.56850715746421
2000,98.56850715746421
2020,98.56850715746421
2040,98.56850715746421
2060,98.56850715746421
2080,98.56850715746421
2100,98.56850715746421
2120,98.56850715746421
2140,98.56850715746421
2160,98.56850715746421
2180,98.56850715746421
2200,98.56850715746421
2220,98.56850715746421
2240,98.56850715746421
2260,98.56850715746421
2280,98.56850715746421
2300,98.56850715746421
2320,98.56850715746421
2340,98.56850715746421
2360,98.56850715746421
2380,98.56850715746421
2400,98.56850715746421
2420,98.56850715746421
2440,98.56850715746421
2460,98.56850715746421
2480,98.56850715746421
2500,98.56850715746421
2520,98.56850715746421
2540,98.56850715746421
2560,98.56850715746421
2580,98.56850715746421
2600,98.56850715746421
2620,98.56850715746421
2640,98.56850715746421
2660,98.56850715746421
2680,98.56850715746421
2700,98.56850715746421
2720,98.56850715746421
2740,98.56850715746421
2760,98.56850715746421
2780,98.56850715746421
2800,98.56850715746421
2820,98.56850715746421
2840,98.77300613496932


==> CSV_final/ours_final/yelp-ours-pwws.csv <==
qrs,ours
0,0.0
20,0.81799591002045
40,2.4539877300613497
60,4.294478527607362
80,5.316973415132924
100,6.952965235173824
120,8.1799591002045
140,9.202453987730062
160,11.451942740286299
180,13.29243353783231
200,15.337423312883436
220,15.950920245398773
240,16.56441717791411
260,18.200408997955012
280,19.427402862985684
300,22.085889570552148
320,25.766871165644172
340,31.492842535787318
360,38.24130879345603
380,42.12678936605317
400,47.034764826175866
420,50.920245398773
440,55.419222903885476
460,58.077709611451944
480,60.32719836400818
500,64.41717791411043
520,66.46216768916156
540,69.52965235173824
560,71.57464212678937
580,73.00613496932516
600,74.64212678936605
620,76.07361963190185
640,77.70961145194273
660,79.55010224948876
680,80.57259713701431
700,81.79959100204499
720,83.02658486707567
740,84.04907975460122
760,84.66257668711657
780,84.66257668711657
800,85.68507157464212
820,86.50306748466258
840,87.11656441717791
860,87.93456032719837
880,88.5480572597137
900,88.95705521472392
920,89.57055214723927
940,89.97955010224949
960,90.38854805725971
980,91.00204498977506
1000,91.00204498977506
1020,91.20654396728017
1040,91.61554192229039
1060,92.22903885480572
1080,92.43353783231085
1100,93.04703476482618
1120,93.04703476482618
1140,93.25153374233128
1160,93.4560327198364
1180,94.27402862985686
1200,94.68302658486708
1220,95.0920245398773
1240,95.29652351738241
1260,95.50102249488752
1280,95.91002044989774
1300,95.91002044989774
1320,95.91002044989774
1340,96.11451942740287
1360,96.7280163599182
1380,96.7280163599182
1400,96.7280163599182
1420,96.7280163599182
1440,97.13701431492842
1460,97.34151329243353
1480,97.54601226993866
1500,97.54601226993866
1520,97.95501022494888
1540,97.95501022494888
1560,97.95501022494888
1580,97.95501022494888
1600,97.95501022494888
1620,97.95501022494888
1640,98.56850715746421
1660,98.56850715746421
1680,98.56850715746421
1700,98.77300613496932
1720,98.77300613496932
1740,98.97750511247445
1760,98.97750511247445
1780,98.97750511247445
1800,98.97750511247445
1820,98.97750511247445
1840,98.97750511247445
1860,98.97750511247445
1880,98.97750511247445
1900,98.97750511247445
1920,98.97750511247445
1940,98.97750511247445
1960,98.97750511247445
1980,98.97750511247445
2000,98.97750511247445
2020,98.97750511247445
2040,98.97750511247445
2060,98.97750511247445
2080,98.97750511247445
2100,98.97750511247445
2120,98.97750511247445
2140,98.97750511247445
2160,99.18200408997954


==> CSV_final/ours_final/yelp-ours-textfooler.csv <==
qrs,ours
0,0.0
20,0.81799591002045
40,2.8629856850715747
60,6.134969325153374
80,10.429447852760736
100,15.132924335378323
120,20.449897750511248
140,28.834355828220858
160,40.695296523517385
180,53.16973415132924
200,64.62167689161554
220,72.39263803680981
240,77.70961145194273
260,79.34560327198365
280,80.57259713701431
300,82.41308793456032
320,84.25357873210633
340,85.68507157464212
360,86.50306748466258
380,87.11656441717791
400,87.93456032719837
420,88.13905930470347
440,89.36605316973414
460,89.97955010224949
480,90.1840490797546
500,90.38854805725971
520,90.59304703476482
540,91.20654396728017
560,91.41104294478528
580,91.41104294478528
600,92.22903885480572
620,92.43353783231085
640,93.04703476482618
660,93.04703476482618
680,93.25153374233128
700,93.25153374233128
720,93.66053169734151
740,94.06952965235173
760,94.27402862985686
780,94.47852760736197
800,94.47852760736197
820,94.88752556237219
840,95.0920245398773
860,95.29652351738241
880,95.29652351738241
900,95.29652351738241
920,95.29652351738241
940,95.29652351738241
960,95.29652351738241
980,95.50102249488752
1000,95.50102249488752
1020,95.70552147239265
1040,95.91002044989774
1060,95.91002044989774
1080,96.11451942740287
1100,96.31901840490798
1120,96.7280163599182
1140,96.93251533742331
1160,97.13701431492842
1180,97.13701431492842
1200,97.34151329243353
1220,97.34151329243353
1240,97.54601226993866
1260,97.54601226993866
1280,97.54601226993866
1300,97.54601226993866
1320,97.54601226993866
1340,97.75051124744377
1360,97.95501022494888
1380,97.95501022494888
1400,97.95501022494888
1420,97.95501022494888
1440,97.95501022494888
1460,98.15950920245399
1480,98.15950920245399
1500,98.15950920245399
1520,98.15950920245399
1540,98.15950920245399
1560,98.15950920245399
1580,98.15950920245399
1600,98.3640081799591
1620,98.3640081799591
1640,98.56850715746421
1660,98.77300613496932
1680,98.77300613496932
1700,98.77300613496932
1720,98.77300613496932
1740,98.77300613496932
1760,98.77300613496932
1780,98.77300613496932
1800,98.77300613496932
1820,98.77300613496932
1840,98.77300613496932
1860,98.77300613496932
1880,98.77300613496932
1900,98.97750511247445
1920,98.97750511247445
1940,98.97750511247445
1960,98.97750511247445
1980,98.97750511247445
2000,98.97750511247445


==> CSV_final/wordnet/BERT_AG.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.213
30, 0.000, 0.426
40, 0.000, 0.426
50, 0.000, 1.066
60, 0.000, 1.919
70, 0.000, 2.772
80, 0.000, 3.625
90, 0.000, 5.117
100, 0.000, 5.970
110, 0.000, 6.610
120, 0.426, 7.036
130, 0.853, 7.249
140, 1.706, 7.676
150, 2.772, 9.808
160, 3.412, 11.940
170, 5.117, 14.925
180, 5.544, 20.256
190, 6.610, 23.454
200, 8.316, 28.785
210, 10.021, 32.836
220, 12.154, 37.100
230, 14.072, 39.872
240, 15.778, 42.857
250, 17.697, 45.416
260, 19.616, 48.188
270, 22.175, 50.746
280, 24.733, 53.305
290, 26.439, 55.224
300, 27.505, 56.930
310, 29.638, 59.488
320, 31.130, 61.194
330, 31.983, 63.113
340, 34.542, 64.819
350, 36.674, 66.951
360, 38.380, 68.017
370, 40.299, 68.657
380, 41.791, 70.149
390, 43.497, 71.215
400, 44.350, 72.068
410, 45.203, 73.348
420, 46.269, 73.987
430, 47.335, 74.200
440, 48.401, 74.200
450, 49.254, 74.840
460, 49.893, 74.840
470, 50.746, 75.480
480, 50.959, 75.693
490, 51.173, 76.119
500, 51.386, 76.119
510, 52.239, 76.119
520, 53.092, 76.546
530, 53.518, 76.759
540, 53.731, 76.759
550, 53.945, 76.972
560, 54.158, 77.612
570, 55.011, 77.612
580, 55.011, 77.825
590, 55.437, 77.825
600, 55.437, 77.825
610, 55.437, 77.825
620, 55.650, 77.825
630, 55.650, 77.825
640, 55.650, 77.825
650, 55.650, 77.825
660, 55.864, 78.038
670, 56.290, 78.038
680, 56.503, 78.038
690, 56.503, 78.038
700, 56.503, 78.252
710, 56.503, 78.252
720, 56.503, 78.252
730, 56.716, 78.252
740, 56.716, 78.465
750, 56.716, 78.465
760, 56.716, 78.465
770, 56.716, 78.465
780, 56.930, 78.465
790, 56.930, 78.465
800, 56.930, 78.465
810, 56.930, 78.465
820, 56.930, 78.678
830, 56.930, 78.678
840, 56.930, 78.678
850, 57.143, 78.678


==> CSV_final/wordnet/BERT_AG_5000.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.213
30, 0.000, 0.426
40, 0.000, 0.426
50, 0.000, 1.066
60, 0.000, 1.919
70, 0.000, 2.772
80, 0.000, 3.625
90, 0.000, 5.117
100, 0.000, 5.970
110, 0.000, 6.610
120, 0.426, 7.036
130, 0.853, 7.249
140, 1.706, 7.676
150, 2.772, 9.808
160, 3.412, 11.940
170, 5.117, 14.925
180, 5.544, 20.256
190, 6.610, 23.454
200, 8.316, 28.785
210, 10.021, 32.836
220, 12.154, 37.100
230, 14.072, 39.872
240, 15.778, 42.857
250, 17.697, 45.416
260, 19.616, 48.188
270, 22.175, 50.746
280, 24.733, 53.305
290, 26.439, 55.224
300, 27.505, 56.930
310, 29.638, 59.488
320, 31.130, 61.194
330, 31.983, 63.113
340, 34.542, 64.819
350, 36.674, 66.951
360, 38.380, 68.017
370, 40.299, 68.657
380, 41.791, 70.149
390, 43.497, 71.215
400, 44.350, 72.068
410, 45.203, 73.348
420, 46.269, 73.987
430, 47.335, 74.200
440, 48.401, 74.200
450, 49.254, 74.840
460, 49.893, 74.840
470, 50.746, 75.480
480, 50.959, 75.693
490, 51.173, 76.119
500, 51.386, 76.119
510, 52.239, 76.119
520, 53.092, 76.546
530, 53.518, 76.759
540, 53.731, 76.759
550, 53.945, 76.972
560, 54.158, 77.612
570, 55.011, 77.612
580, 55.011, 77.825
590, 55.437, 77.825
600, 55.437, 77.825
610, 55.437, 77.825
620, 55.650, 77.825
630, 55.650, 77.825
640, 55.650, 77.825
650, 55.650, 77.825
660, 55.864, 78.038
670, 56.290, 78.038
680, 56.503, 78.038
690, 56.503, 78.038
700, 56.503, 78.252
710, 56.503, 78.252
720, 56.503, 78.252
730, 56.716, 78.252
740, 56.716, 78.465
750, 56.716, 78.465
760, 56.716, 78.465
770, 56.716, 78.465
780, 56.930, 78.465
790, 56.930, 78.465
800, 56.930, 78.465
810, 56.930, 78.465
820, 56.930, 78.678
830, 56.930, 78.678
840, 56.930, 78.678
850, 57.143, 78.678


==> CSV_final/wordnet/BERT_IMDB.csv <==
qrs, PWWS,  LSH, Ours-dpp_posterior-pwws-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.000, 0.000, 0.000
30, 0.000, 0.000, 0.000, 0.000
40, 0.000, 0.000, 0.219, 0.219
50, 0.000, 0.000, 0.438, 0.438
60, 0.000, 0.000, 0.656, 0.656
70, 0.000, 0.219, 1.313, 1.313
80, 0.000, 0.438, 2.188, 2.188
90, 0.000, 0.656, 2.845, 2.407
100, 0.000, 1.313, 2.845, 2.626
110, 0.000, 1.532, 3.501, 3.063
120, 0.000, 2.188, 3.939, 3.501
130, 0.000, 3.063, 4.376, 4.376
140, 0.000, 3.282, 4.814, 4.814
150, 0.000, 3.939, 5.033, 5.689
160, 0.000, 5.252, 8.315, 9.190
170, 0.000, 5.689, 11.816, 11.160
180, 0.000, 6.346, 12.691, 13.129
190, 0.000, 7.877, 13.129, 13.786
200, 0.000, 8.753, 13.348, 14.880
210, 0.000, 9.847, 14.442, 15.974
220, 0.000, 10.722, 14.661, 16.849
230, 0.000, 11.816, 15.317, 17.724
240, 0.219, 12.910, 15.317, 18.818
250, 0.219, 14.661, 15.536, 20.788
260, 0.219, 16.411, 15.536, 25.602
270, 0.656, 18.818, 15.536, 28.665
280, 0.875, 20.569, 15.755, 30.853
290, 0.875, 22.319, 15.974, 33.479
300, 0.875, 25.164, 16.193, 36.761
310, 1.313, 30.635, 16.630, 37.856
320, 1.532, 32.166, 17.068, 39.825
330, 1.751, 35.011, 17.943, 41.357
340, 1.751, 36.980, 18.162, 45.077
350, 1.969, 38.731, 19.037, 47.702
360, 2.188, 39.825, 22.319, 51.204
370, 2.188, 40.919, 25.821, 52.735
380, 2.407, 42.451, 28.009, 55.142
390, 2.626, 44.201, 30.197, 57.549
400, 2.626, 45.514, 32.823, 58.425
410, 2.845, 46.171, 34.136, 59.737
420, 2.845, 47.265, 35.886, 61.707
430, 3.063, 48.578, 37.856, 63.676
440, 3.063, 51.860, 38.950, 64.989
450, 3.501, 52.954, 40.481, 66.302
460, 3.720, 53.829, 43.107, 67.396
470, 3.720, 55.361, 44.639, 68.709
480, 3.720, 56.893, 46.608, 69.584
490, 3.720, 57.768, 48.578, 70.897
500, 4.158, 58.862, 50.985, 71.991
510, 4.376, 59.956, 51.860, 72.210
520, 5.033, 61.488, 52.516, 72.867
530, 5.033, 62.363, 53.829, 73.523
540, 5.252, 64.114, 55.142, 74.836
550, 5.470, 65.427, 56.018, 75.711
560, 6.346, 65.864, 57.987, 76.805
570, 6.783, 66.302, 58.862, 77.024
580, 7.002, 66.521, 59.956, 77.681
590, 7.221, 67.834, 60.613, 78.118
600, 7.221, 68.490, 62.582, 78.775
610, 7.877, 69.584, 64.114, 79.650
620, 8.315, 70.678, 64.333, 79.650
630, 8.753, 71.554, 64.989, 79.650
640, 8.972, 72.210, 66.083, 80.088
650, 9.190, 72.648, 66.740, 80.744
660, 9.409, 73.085, 68.053, 80.963
670, 9.847, 73.304, 68.271, 80.963
680, 10.066, 73.304, 69.365, 81.400
690, 10.284, 73.742, 70.022, 82.276
700, 10.941, 74.398, 70.678, 82.495
710, 11.160, 75.274, 70.897, 83.151
720, 11.816, 75.492, 71.554, 84.026
730, 12.254, 76.368, 72.210, 84.464
740, 12.254, 76.805, 72.429, 84.683
750, 12.691, 77.243, 73.304, 84.902
760, 13.786, 77.462, 73.742, 85.558
770, 14.004, 78.337, 73.742, 85.777
780, 14.004, 78.993, 74.617, 86.214
790, 14.661, 79.650, 75.055, 86.652
800, 15.317, 80.088, 75.711, 87.090
810, 15.317, 81.182, 76.149, 87.309
820, 17.068, 81.838, 76.368, 87.309
830, 17.505, 82.057, 77.243, 87.527
840, 17.724, 82.495, 77.462, 88.403
850, 17.943, 82.932, 77.681, 88.840
860, 18.600, 83.151, 78.337, 89.059
870, 19.912, 83.151, 78.337, 89.278
880, 20.569, 83.370, 78.993, 89.278
890, 21.225, 83.370, 78.993, 90.153
900, 21.663, 84.026, 79.650, 90.372
910, 22.538, 84.245, 80.963, 90.372
920, 23.414, 84.464, 81.400, 91.466
930, 24.508, 84.464, 82.057, 91.904
940, 25.164, 84.464, 82.276, 91.904
950, 25.383, 84.464, 82.932, 91.904
960, 25.821, 84.683, 83.589, 91.904
970, 26.258, 84.683, 83.589, 91.904
980, 26.915, 84.683, 84.026, 92.341
990, 27.133, 85.120, 84.026, 92.341
1000, 28.228, 85.120, 84.026, 92.560
1010, 29.103, 85.558, 84.026, 93.217
1020, 29.978, 85.558, 84.026, 93.654
1030, 30.416, 85.996, 84.026, 93.654
1040, 32.823, 85.996, 84.902, 93.873
1050, 33.042, 86.652, 84.902, 94.311
1060, 33.917, 87.090, 85.120, 94.311
1070, 34.573, 87.090, 85.339, 94.748
1080, 36.543, 87.527, 85.558, 94.748
1090, 37.637, 87.746, 86.214, 94.967
1100, 38.293, 87.965, 86.214, 95.186
1110, 38.512, 88.621, 86.433, 95.186
1120, 38.950, 88.840, 86.871, 95.405
1130, 39.606, 88.840, 87.309, 95.624
1140, 40.700, 89.278, 87.746, 95.842
1150, 41.794, 89.278, 88.184, 95.842
1160, 42.670, 89.278, 88.403, 95.842
1170, 43.764, 89.497, 88.621, 95.842
1180, 44.201, 89.716, 88.840, 96.061
1190, 44.858, 89.716, 88.840, 96.061
1200, 45.514, 89.716, 88.840, 96.061
1210, 45.952, 89.934, 89.278, 96.499
1220, 45.952, 90.372, 89.278, 96.718
1230, 46.608, 90.591, 89.497, 96.718
1240, 47.921, 90.810, 89.497, 96.718
1250, 48.359, 91.466, 89.716, 96.718
1260, 49.015, 91.466, 89.934, 96.718
1270, 49.891, 91.685, 90.153, 96.718
1280, 50.328, 92.123, 90.372, 96.718
1290, 50.328, 92.341, 90.810, 96.718
1300, 51.204, 92.560, 90.810, 96.718
1310, 51.860, 92.560, 91.028, 96.937
1320, 52.298, 92.560, 91.247, 96.937
1330, 52.516, 92.560, 91.247, 96.937
1340, 53.173, 92.779, 91.466, 96.937
1350, 53.611, 92.998, 91.685, 96.937
1360, 53.829, 93.435, 92.123, 96.937
1370, 54.267, 93.435, 92.341, 96.937
1380, 54.267, 93.435, 92.560, 96.937
1390, 54.486, 93.435, 92.560, 96.937
1400, 54.923, 93.435, 92.560, 96.937
1410, 55.580, 93.435, 92.560, 96.937
1420, 56.018, 93.435, 92.560, 97.155
1430, 56.674, 93.654, 92.560, 97.155
1440, 57.112, 93.654, 92.560, 97.155
1450, 57.987, 93.654, 92.560, 97.155
1460, 58.643, 93.654, 92.998, 97.593
1470, 58.643, 93.654, 92.998, 97.593
1480, 58.862, 93.873, 93.435, 97.593
1490, 59.081, 93.873, 93.435, 97.593
1500, 59.519, 93.873, 93.435, 97.812
1510, 59.519, 93.873, 93.435, 97.812
1520, 59.956, 93.873, 93.435, 97.812
1530, 59.956, 93.873, 93.654, 97.812
1540, 60.394, 93.873, 93.873, 97.812
1550, 60.613, 94.530, 94.092, 97.812
1560, 61.269, 94.748, 94.092, 97.812
1570, 61.707, 94.748, 94.311, 97.812
1580, 61.707, 94.748, 94.311, 97.812
1590, 61.926, 94.748, 94.530, 97.812
1600, 62.363, 94.967, 94.530, 98.031
1610, 62.363, 94.967, 94.967, 98.031
1620, 62.582, 94.967, 95.186, 98.249
1630, 62.582, 94.967, 95.624, 98.249
1640, 62.582, 95.186, 95.624, 98.468
1650, 62.801, 95.186, 95.624, 98.468
1660, 63.676, 95.186, 95.624, 98.468
1670, 64.114, 95.186, 95.624, 98.468
1680, 64.770, 95.186, 95.624, 98.468
1690, 64.989, 95.186, 95.624, 98.468
1700, 64.989, 95.186, 95.624, 98.468
1710, 65.208, 95.186, 95.842, 98.468
1720, 65.427, 95.186, 96.061, 98.468
1730, 66.083, 95.186, 96.061, 98.468
1740, 66.302, 95.186, 96.280, 98.468
1750, 66.958, 95.186, 96.499, 98.468
1760, 67.615, 95.186, 96.718, 98.468
1770, 67.834, 95.186, 96.937, 98.468
1780, 67.834, 95.186, 97.155, 98.468
1790, 68.271, 95.186, 97.155, 98.468
1800, 68.928, 95.186, 97.155, 98.687
1810, 68.928, 95.186, 97.155, 98.687
1820, 69.147, 95.186, 97.155, 98.687
1830, 69.365, 95.186, 97.374, 98.687
1840, 69.584, 95.186, 97.374, 98.687
1850, 69.803, 95.186, 97.593, 98.687
1860, 69.803, 95.186, 97.593, 98.687
1870, 70.241, 95.186, 97.593, 98.687
1880, 70.678, 95.186, 97.593, 98.687
1890, 70.678, 95.186, 97.593, 98.687
1900, 70.897, 95.186, 97.593, 98.687
1910, 71.116, 95.405, 97.593, 98.687
1920, 71.116, 95.405, 97.593, 98.687
1930, 71.116, 95.405, 97.593, 98.687
1940, 71.335, 95.405, 97.593, 98.687
1950, 71.335, 95.405, 97.593, 98.687
1960, 71.335, 95.405, 97.593, 98.687
1970, 71.554, 95.405, 97.593, 98.687
1980, 72.210, 95.405, 97.593, 98.687
1990, 72.429, 95.405, 97.593, 98.687
2000, 72.429, 95.405, 97.593, 98.687
2010, 72.648, 95.405, 97.593, 98.687
2020, 72.867, 95.405, 97.593, 98.687
2030, 73.085, 95.405, 97.593, 98.687
2040, 73.085, 95.405, 97.593, 98.687
2050, 73.085, 95.405, 97.593, 98.687
2060, 73.304, 95.624, 97.593, 98.687
2070, 73.304, 95.624, 97.593, 98.687
2080, 73.742, 95.624, 97.593, 98.687
2090, 74.179, 95.624, 97.593, 98.687
2100, 74.617, 95.624, 97.593, 98.687
2110, 75.274, 95.624, 97.593, 98.687
2120, 75.492, 95.624, 97.593, 98.687
2130, 75.711, 95.624, 97.593, 98.687
2140, 76.149, 95.624, 97.812, 98.687
2150, 76.149, 95.624, 97.812, 98.687
2160, 76.149, 95.624, 98.031, 98.687
2170, 76.368, 95.624, 98.031, 98.687
2180, 76.368, 95.624, 98.031, 98.687
2190, 76.368, 95.624, 98.031, 98.906
2200, 76.586, 95.624, 98.031, 98.906
2210, 76.586, 95.624, 98.031, 98.906
2220, 76.586, 95.624, 98.031, 98.906
2230, 76.586, 95.624, 98.031, 98.906
2240, 76.805, 95.624, 98.468, 98.906
2250, 77.024, 95.624, 98.468, 98.906
2260, 77.243, 95.624, 98.468, 98.906
2270, 77.462, 95.624, 98.468, 98.906
2280, 77.462, 95.624, 98.687, 98.906
2290, 77.462, 95.842, 98.687, 98.906
2300, 77.681, 95.842, 98.687, 98.906
2310, 77.681, 95.842, 98.687, 98.906
2320, 77.899, 95.842, 98.687, 98.906
2330, 77.899, 95.842, 98.687, 98.906
2340, 78.118, 95.842, 98.687, 98.906
2350, 78.118, 95.842, 98.687, 98.906
2360, 78.337, 95.842, 98.687, 98.906
2370, 78.556, 95.842, 98.687, 98.906
2380, 78.556, 95.842, 98.687, 98.906
2390, 78.556, 95.842, 98.687, 98.906
2400, 78.556, 95.842, 98.687, 98.906
2410, 78.775, 95.842, 98.687, 98.906
2420, 78.993, 95.842, 98.687, 98.906
2430, 78.993, 95.842, 98.687, 99.125
2440, 79.431, 95.842, 98.687, 99.125
2450, 79.650, 95.842, 98.687, 99.125
2460, 79.650, 95.842, 98.687, 99.125
2470, 79.869, 95.842, 98.687, 99.125
2480, 79.869, 95.842, 98.906, 99.125
2490, 79.869, 95.842, 98.906, 99.125
2500, 80.306, 95.842, 98.906, 99.125
2510, 80.525, 95.842, 99.125, 99.125
2520, 80.525, 95.842, 99.125, 99.125
2530, 80.744, 95.842, 99.125, 99.125
2540, 80.744, 95.842, 99.125, 99.125
2550, 80.963, 95.842, 99.125, 99.125
2560, 80.963, 95.842, 99.125, 99.125
2570, 81.400, 95.842, 99.125, 99.125
2580, 81.619, 95.842, 99.125, 99.125
2590, 81.619, 95.842, 99.125, 99.125
2600, 81.619, 95.842, 99.125, 99.125
2610, 81.619, 95.842, 99.125, 99.125
2620, 81.619, 95.842, 99.125, 99.125
2630, 81.619, 95.842, 99.125, 99.125
2640, 82.057, 95.842, 99.125, 99.125
2650, 82.057, 95.842, 99.125, 99.125
2660, 82.057, 95.842, 99.125, 99.125
2670, 82.276, 95.842, 99.125, 99.125
2680, 82.276, 95.842, 99.125, 99.125
2690, 82.276, 95.842, 99.125, 99.125
2700, 82.713, 95.842, 99.125, 99.125
2710, 82.713, 95.842, 99.125, 99.125
2720, 82.713, 95.842, 99.125, 99.125
2730, 82.713, 95.842, 99.125, 99.125
2740, 82.713, 95.842, 99.125, 99.125
2750, 82.932, 95.842, 99.125, 99.125
2760, 82.932, 95.842, 99.125, 99.125
2770, 83.151, 95.842, 99.125, 99.125
2780, 83.151, 95.842, 99.125, 99.125
2790, 83.370, 95.842, 99.125, 99.125
2800, 83.370, 95.842, 99.125, 99.125
2810, 83.589, 95.842, 99.125, 99.125
2820, 83.807, 95.842, 99.125, 99.125
2830, 83.807, 95.842, 99.125, 99.125
2840, 83.807, 95.842, 99.125, 99.125
2850, 83.807, 95.842, 99.344, 99.125
2860, 83.807, 95.842, 99.344, 99.125
2870, 84.245, 95.842, 99.344, 99.125
2880, 84.245, 95.842, 99.344, 99.125
2890, 84.683, 95.842, 99.344, 99.125
2900, 84.683, 95.842, 99.344, 99.125
2910, 84.683, 95.842, 99.344, 99.125
2920, 84.683, 95.842, 99.344, 99.125
2930, 84.902, 95.842, 99.344, 99.125
2940, 84.902, 95.842, 99.344, 99.125
2950, 84.902, 95.842, 99.344, 99.125
2960, 85.120, 95.842, 99.344, 99.125
2970, 85.339, 95.842, 99.344, 99.125
2980, 85.339, 95.842, 99.344, 99.125
2990, 85.558, 95.842, 99.344, 99.125
3000, 85.558, 95.842, 99.344, 99.125
3010, 85.558, 95.842, 99.344, 99.125
3020, 85.777, 95.842, 99.344, 99.125
3030, 85.996, 95.842, 99.344, 99.125
3040, 85.996, 95.842, 99.344, 99.125
3050, 86.214, 96.061, 99.344, 99.125
3060, 86.433, 96.061, 99.344, 99.125
3070, 86.652, 96.061, 99.344, 99.125
3080, 86.652, 96.061, 99.344, 99.125
3090, 86.871, 96.061, 99.344, 99.125
3100, 86.871, 96.061, 99.344, 99.125
3110, 86.871, 96.061, 99.344, 99.125
3120, 86.871, 96.061, 99.344, 99.125
3130, 86.871, 96.061, 99.344, 99.125
3140, 86.871, 96.061, 99.344, 99.125
3150, 86.871, 96.061, 99.344, 99.125
3160, 86.871, 96.061, 99.344, 99.125
3170, 87.309, 96.061, 99.344, 99.125
3180, 87.309, 96.061, 99.344, 99.125
3190, 87.527, 96.061, 99.344, 99.125
3200, 87.527, 96.061, 99.344, 99.125
3210, 87.527, 96.061, 99.562, 99.125
3220, 87.746, 96.061, 99.562, 99.125
3230, 87.746, 96.061, 99.562, 99.125
3240, 87.746, 96.061, 99.562, 99.125
3250, 87.746, 96.061, 99.562, 99.125
3260, 87.746, 96.061, 99.562, 99.125
3270, 87.965, 96.061, 99.562, 99.125
3280, 87.965, 96.061, 99.562, 99.125
3290, 87.965, 96.061, 99.562, 99.125
3300, 87.965, 96.061, 99.562, 99.125
3310, 88.184, 96.061, 99.562, 99.125
3320, 88.184, 96.061, 99.562, 99.125
3330, 88.403, 96.061, 99.562, 99.125
3340, 88.621, 96.061, 99.562, 99.125
3350, 88.621, 96.061, 99.562, 99.125
3360, 88.621, 96.061, 99.562, 99.125
3370, 88.621, 96.061, 99.562, 99.125
3380, 88.621, 96.061, 99.562, 99.125
3390, 88.621, 96.061, 99.562, 99.125
3400, 88.621, 96.061, 99.562, 99.125
3410, 88.621, 96.061, 99.562, 99.125
3420, 88.621, 96.061, 99.562, 99.125
3430, 88.621, 96.061, 99.562, 99.125
3440, 88.621, 96.280, 99.562, 99.125
3450, 88.840, 96.280, 99.562, 99.125
3460, 88.840, 96.280, 99.562, 99.125
3470, 89.059, 96.280, 99.562, 99.125
3480, 89.278, 96.280, 99.562, 99.125
3490, 89.278, 96.280, 99.562, 99.125
3500, 89.716, 96.280, 99.562, 99.125
3510, 89.934, 96.280, 99.562, 99.125
3520, 89.934, 96.280, 99.562, 99.125
3530, 89.934, 96.280, 99.562, 99.125
3540, 90.153, 96.280, 99.562, 99.125
3550, 90.153, 96.280, 99.562, 99.125
3560, 90.153, 96.280, 99.562, 99.125
3570, 90.153, 96.280, 99.562, 99.125
3580, 90.372, 96.280, 99.781, 99.125
3590, 90.372, 96.280, 99.781, 99.125
3600, 90.372, 96.280, 99.781, 99.125
3610, 90.372, 96.280, 99.781, 99.125
3620, 90.372, 96.280, 99.781, 99.125
3630, 90.591, 96.280, 99.781, 99.125
3640, 90.810, 96.280, 99.781, 99.125
3650, 90.810, 96.280, 100.000, 99.125
3660, 90.810, 96.280, 100.000, 99.125
3670, 90.810, 96.280, 100.000, 99.125
3680, 90.810, 96.280, 100.000, 99.125
3690, 90.810, 96.280, 100.000, 99.125
3700, 90.810, 96.280, 100.000, 99.125
3710, 90.810, 96.280, 100.000, 99.125
3720, 90.810, 96.280, 100.000, 99.125
3730, 90.810, 96.280, 100.000, 99.125
3740, 90.810, 96.280, 100.000, 99.125
3750, 90.810, 96.280, 100.000, 99.125
3760, 90.810, 96.280, 100.000, 99.125
3770, 91.028, 96.280, 100.000, 99.125
3780, 91.028, 96.280, 100.000, 99.125
3790, 91.247, 96.280, 100.000, 99.125
3800, 91.247, 96.280, 100.000, 99.125
3810, 91.247, 96.280, 100.000, 99.125
3820, 91.247, 96.280, 100.000, 99.125
3830, 91.247, 96.280, 100.000, 99.125
3840, 91.247, 96.280, 100.000, 99.125
3850, 91.466, 96.280, 100.000, 99.125
3860, 91.685, 96.280, 100.000, 99.125
3870, 91.685, 96.280, 100.000, 99.125
3880, 91.904, 96.280, 100.000, 99.125
3890, 91.904, 96.280, 100.000, 99.125
3900, 91.904, 96.280, 100.000, 99.125
3910, 92.123, 96.280, 100.000, 99.125
3920, 92.123, 96.280, 100.000, 99.125
3930, 92.123, 96.280, 100.000, 99.125
3940, 92.123, 96.280, 100.000, 99.125
3950, 92.123, 96.280, 100.000, 99.125
3960, 92.123, 96.280, 100.000, 99.125
3970, 92.341, 96.280, 100.000, 99.125
3980, 92.341, 96.280, 100.000, 99.125
3990, 92.560, 96.280, 100.000, 99.125
4000, 92.560, 96.280, 100.000, 99.125
4010, 92.560, 96.280, 100.000, 99.125
4020, 92.560, 96.280, 100.000, 99.125
4030, 92.560, 96.280, 100.000, 99.125
4040, 92.560, 96.280, 100.000, 99.125
4050, 92.560, 96.280, 100.000, 99.125
4060, 92.560, 96.280, 100.000, 99.125
4070, 92.779, 96.280, 100.000, 99.125
4080, 92.779, 96.280, 100.000, 99.125
4090, 92.779, 96.280, 100.000, 99.125
4100, 92.779, 96.280, 100.000, 99.125
4110, 92.779, 96.280, 100.000, 99.125
4120, 92.779, 96.280, 100.000, 99.125
4130, 92.779, 96.280, 100.000, 99.125
4140, 92.779, 96.280, 100.000, 99.125
4150, 92.998, 96.280, 100.000, 99.125
4160, 92.998, 96.280, 100.000, 99.125
4170, 92.998, 96.280, 100.000, 99.125
4180, 92.998, 96.280, 100.000, 99.125
4190, 92.998, 96.280, 100.000, 99.125
4200, 93.217, 96.280, 100.000, 99.125
4210, 93.217, 96.280, 100.000, 99.125
4220, 93.435, 96.280, 100.000, 99.125
4230, 93.435, 96.280, 100.000, 99.125
4240, 93.435, 96.280, 100.000, 99.125
4250, 93.435, 96.280, 100.000, 99.125
4260, 93.435, 96.280, 100.000, 99.125
4270, 93.435, 96.280, 100.000, 99.125
4280, 93.654, 96.280, 100.000, 99.125
4290, 93.654, 96.280, 100.000, 99.125
4300, 93.654, 96.280, 100.000, 99.125
4310, 93.654, 96.280, 100.000, 99.125
4320, 93.654, 96.280, 100.000, 99.125
4330, 93.654, 96.280, 100.000, 99.125
4340, 93.654, 96.280, 100.000, 99.125
4350, 93.654, 96.280, 100.000, 99.125
4360, 93.654, 96.280, 100.000, 99.125
4370, 93.654, 96.280, 100.000, 99.125
4380, 93.654, 96.280, 100.000, 99.125
4390, 93.654, 96.280, 100.000, 99.125
4400, 93.654, 96.280, 100.000, 99.125
4410, 93.654, 96.280, 100.000, 99.125
4420, 93.654, 96.280, 100.000, 99.125
4430, 93.654, 96.280, 100.000, 99.125
4440, 93.654, 96.280, 100.000, 99.125
4450, 93.873, 96.280, 100.000, 99.125
4460, 93.873, 96.280, 100.000, 99.125
4470, 93.873, 96.280, 100.000, 99.125
4480, 94.092, 96.280, 100.000, 99.125
4490, 94.092, 96.280, 100.000, 99.125
4500, 94.092, 96.280, 100.000, 99.125
4510, 94.092, 96.280, 100.000, 99.125
4520, 94.092, 96.280, 100.000, 99.125
4530, 94.092, 96.280, 100.000, 99.125
4540, 94.092, 96.280, 100.000, 99.125
4550, 94.092, 96.280, 100.000, 99.125
4560, 94.092, 96.280, 100.000, 99.125
4570, 94.092, 96.280, 100.000, 99.125
4580, 94.092, 96.280, 100.000, 99.125
4590, 94.311, 96.280, 100.000, 99.125
4600, 94.311, 96.280, 100.000, 99.125
4610, 94.311, 96.280, 100.000, 99.125
4620, 94.311, 96.280, 100.000, 99.125
4630, 94.311, 96.280, 100.000, 99.125
4640, 94.311, 96.280, 100.000, 99.125
4650, 94.311, 96.280, 100.000, 99.125
4660, 94.530, 96.280, 100.000, 99.125
4670, 94.530, 96.280, 100.000, 99.125
4680, 94.748, 96.280, 100.000, 99.125
4690, 94.748, 96.280, 100.000, 99.125
4700, 94.748, 96.280, 100.000, 99.125
4710, 94.748, 96.280, 100.000, 99.125
4720, 94.748, 96.280, 100.000, 99.125
4730, 94.748, 96.280, 100.000, 99.125
4740, 94.748, 96.280, 100.000, 99.125
4750, 94.748, 96.280, 100.000, 99.125
4760, 94.748, 96.280, 100.000, 99.125
4770, 94.967, 96.280, 100.000, 99.125
4780, 94.967, 96.280, 100.000, 99.125
4790, 94.967, 96.280, 100.000, 99.125
4800, 94.967, 96.280, 100.000, 99.125
4810, 94.967, 96.280, 100.000, 99.125
4820, 95.186, 96.280, 100.000, 99.125
4830, 95.405, 96.280, 100.000, 99.125
4840, 95.405, 96.280, 100.000, 99.125
4850, 95.405, 96.280, 100.000, 99.125
4860, 95.405, 96.280, 100.000, 99.125
4870, 95.405, 96.280, 100.000, 99.125
4880, 95.405, 96.280, 100.000, 99.125
4890, 95.405, 96.280, 100.000, 99.125
4900, 95.405, 96.280, 100.000, 99.125
4910, 95.405, 96.280, 100.000, 99.125
4920, 95.624, 96.280, 100.000, 99.125
4930, 95.624, 96.280, 100.000, 99.125
4940, 95.842, 96.280, 100.000, 99.125
4950, 96.061, 96.280, 100.000, 99.125
4960, 96.061, 96.280, 100.000, 99.125
4970, 96.061, 96.280, 100.000, 99.125
4980, 96.061, 96.280, 100.000, 99.125
4990, 96.061, 96.280, 100.000, 99.125
5000, 96.061, 96.280, 100.000, 99.125
5010, 96.061, 96.280, 100.000, 99.125
5020, 96.061, 96.280, 100.000, 99.125
5030, 96.061, 96.280, 100.000, 99.125
5040, 96.061, 96.280, 100.000, 99.125
5050, 96.061, 96.280, 100.000, 99.125
5060, 96.061, 96.280, 100.000, 99.125
5070, 96.280, 96.280, 100.000, 99.125
5080, 96.280, 96.280, 100.000, 99.125
5090, 96.280, 96.280, 100.000, 99.125
5100, 96.280, 96.280, 100.000, 99.125
5110, 96.280, 96.280, 100.000, 99.125
5120, 96.280, 96.280, 100.000, 99.125
5130, 96.280, 96.280, 100.000, 99.125
5140, 96.280, 96.280, 100.000, 99.125
5150, 96.280, 96.280, 100.000, 99.125
5160, 96.280, 96.280, 100.000, 99.125
5170, 96.280, 96.280, 100.000, 99.125
5180, 96.280, 96.280, 100.000, 99.125
5190, 96.280, 96.280, 100.000, 99.125
5200, 96.280, 96.280, 100.000, 99.125
5210, 96.280, 96.280, 100.000, 99.125
5220, 96.499, 96.280, 100.000, 99.125
5230, 96.499, 96.280, 100.000, 99.125
5240, 96.499, 96.280, 100.000, 99.125
5250, 96.499, 96.280, 100.000, 99.125
5260, 96.499, 96.280, 100.000, 99.125
5270, 96.499, 96.280, 100.000, 99.125
5280, 96.499, 96.280, 100.000, 99.125
5290, 96.499, 96.280, 100.000, 99.125
5300, 96.499, 96.280, 100.000, 99.125
5310, 96.499, 96.280, 100.000, 99.125
5320, 96.499, 96.280, 100.000, 99.125
5330, 96.499, 96.280, 100.000, 99.125
5340, 96.499, 96.280, 100.000, 99.125
5350, 96.499, 96.280, 100.000, 99.125
5360, 96.499, 96.280, 100.000, 99.125
5370, 96.499, 96.280, 100.000, 99.125
5380, 96.718, 96.280, 100.000, 99.125
5390, 96.718, 96.280, 100.000, 99.125
5400, 96.718, 96.280, 100.000, 99.125
5410, 96.718, 96.280, 100.000, 99.125
5420, 96.718, 96.280, 100.000, 99.125
5430, 96.718, 96.280, 100.000, 99.125
5440, 96.718, 96.280, 100.000, 99.125
5450, 96.718, 96.280, 100.000, 99.125
5460, 96.718, 96.280, 100.000, 99.125
5470, 96.718, 96.280, 100.000, 99.125
5480, 96.718, 96.280, 100.000, 99.125
5490, 96.718, 96.280, 100.000, 99.125
5500, 96.718, 96.280, 100.000, 99.125
5510, 96.718, 96.280, 100.000, 99.125
5520, 96.718, 96.280, 100.000, 99.125
5530, 96.718, 96.280, 100.000, 99.125
5540, 96.718, 96.280, 100.000, 99.125
5550, 96.718, 96.280, 100.000, 99.125
5560, 96.718, 96.280, 100.000, 99.125
5570, 96.718, 96.280, 100.000, 99.125
5580, 96.718, 96.280, 100.000, 99.125
5590, 96.718, 96.280, 100.000, 99.125
5600, 96.718, 96.280, 100.000, 99.125
5610, 96.718, 96.280, 100.000, 99.125
5620, 96.718, 96.280, 100.000, 99.125
5630, 96.718, 96.280, 100.000, 99.125
5640, 96.718, 96.280, 100.000, 99.125
5650, 96.718, 96.280, 100.000, 99.125
5660, 96.718, 96.280, 100.000, 99.125
5670, 96.937, 96.280, 100.000, 99.125
5680, 96.937, 96.280, 100.000, 99.125
5690, 96.937, 96.280, 100.000, 99.125
5700, 96.937, 96.280, 100.000, 99.125
5710, 96.937, 96.280, 100.000, 99.125
5720, 96.937, 96.280, 100.000, 99.125
5730, 96.937, 96.280, 100.000, 99.125
5740, 96.937, 96.280, 100.000, 99.125
5750, 96.937, 96.280, 100.000, 99.125
5760, 96.937, 96.280, 100.000, 99.125
5770, 96.937, 96.280, 100.000, 99.125
5780, 96.937, 96.280, 100.000, 99.125
5790, 96.937, 96.280, 100.000, 99.125
5800, 96.937, 96.280, 100.000, 99.125
5810, 97.155, 96.280, 100.000, 99.125
5820, 97.155, 96.280, 100.000, 99.125
5830, 97.155, 96.280, 100.000, 99.125
5840, 97.155, 96.280, 100.000, 99.125
5850, 97.155, 96.280, 100.000, 99.125
5860, 97.155, 96.280, 100.000, 99.125
5870, 97.155, 96.280, 100.000, 99.125
5880, 97.155, 96.280, 100.000, 99.125
5890, 97.155, 96.280, 100.000, 99.125
5900, 97.155, 96.280, 100.000, 99.125
5910, 97.155, 96.280, 100.000, 99.125
5920, 97.155, 96.280, 100.000, 99.125
5930, 97.155, 96.280, 100.000, 99.125
5940, 97.155, 96.280, 100.000, 99.125
5950, 97.155, 96.280, 100.000, 99.125
5960, 97.155, 96.280, 100.000, 99.125
5970, 97.155, 96.280, 100.000, 99.125
5980, 97.155, 96.280, 100.000, 99.125
5990, 97.155, 96.280, 100.000, 99.125
6000, 97.155, 96.280, 100.000, 99.125
6010, 97.155, 96.280, 100.000, 99.125
6020, 97.155, 96.280, 100.000, 99.125
6030, 97.155, 96.280, 100.000, 99.125
6040, 97.155, 96.280, 100.000, 99.125
6050, 97.155, 96.280, 100.000, 99.125
6060, 97.155, 96.280, 100.000, 99.125
6070, 97.155, 96.280, 100.000, 99.125
6080, 97.155, 96.280, 100.000, 99.125
6090, 97.155, 96.280, 100.000, 99.125
6100, 97.155, 96.280, 100.000, 99.125
6110, 97.155, 96.280, 100.000, 99.125
6120, 97.155, 96.280, 100.000, 99.125
6130, 97.155, 96.280, 100.000, 99.125
6140, 97.155, 96.280, 100.000, 99.125
6150, 97.155, 96.280, 100.000, 99.125
6160, 97.155, 96.280, 100.000, 99.125
6170, 97.155, 96.280, 100.000, 99.125
6180, 97.155, 96.280, 100.000, 99.125
6190, 97.155, 96.280, 100.000, 99.125
6200, 97.155, 96.280, 100.000, 99.125
6210, 97.155, 96.280, 100.000, 99.125
6220, 97.155, 96.280, 100.000, 99.125
6230, 97.155, 96.280, 100.000, 99.125
6240, 97.155, 96.280, 100.000, 99.125
6250, 97.155, 96.280, 100.000, 99.125
6260, 97.155, 96.280, 100.000, 99.125
6270, 97.155, 96.280, 100.000, 99.125
6280, 97.155, 96.280, 100.000, 99.125
6290, 97.155, 96.280, 100.000, 99.125
6300, 97.155, 96.280, 100.000, 99.125
6310, 97.155, 96.280, 100.000, 99.125
6320, 97.155, 96.280, 100.000, 99.125
6330, 97.374, 96.280, 100.000, 99.125
6340, 97.374, 96.280, 100.000, 99.125
6350, 97.374, 96.280, 100.000, 99.125
6360, 97.374, 96.280, 100.000, 99.125
6370, 97.374, 96.280, 100.000, 99.125
6380, 97.374, 96.280, 100.000, 99.125
6390, 97.374, 96.280, 100.000, 99.125
6400, 97.374, 96.280, 100.000, 99.125
6410, 97.374, 96.280, 100.000, 99.125
6420, 97.374, 96.280, 100.000, 99.125
6430, 97.374, 96.280, 100.000, 99.125
6440, 97.374, 96.280, 100.000, 99.125
6450, 97.374, 96.280, 100.000, 99.125
6460, 97.374, 96.280, 100.000, 99.125
6470, 97.374, 96.280, 100.000, 99.125
6480, 97.374, 96.280, 100.000, 99.125
6490, 97.374, 96.280, 100.000, 99.125
6500, 97.374, 96.280, 100.000, 99.125
6510, 97.374, 96.280, 100.000, 99.125
6520, 97.374, 96.280, 100.000, 99.125
6530, 97.374, 96.280, 100.000, 99.125
6540, 97.374, 96.280, 100.000, 99.125
6550, 97.374, 96.280, 100.000, 99.125
6560, 97.374, 96.280, 100.000, 99.125
6570, 97.374, 96.280, 100.000, 99.125
6580, 97.374, 96.280, 100.000, 99.125
6590, 97.374, 96.280, 100.000, 99.125
6600, 97.374, 96.280, 100.000, 99.125
6610, 97.374, 96.280, 100.000, 99.125
6620, 97.374, 96.280, 100.000, 99.125
6630, 97.374, 96.280, 100.000, 99.125
6640, 97.374, 96.280, 100.000, 99.125
6650, 97.374, 96.280, 100.000, 99.125
6660, 97.374, 96.280, 100.000, 99.125
6670, 97.374, 96.280, 100.000, 99.125
6680, 97.374, 96.280, 100.000, 99.125
6690, 97.374, 96.280, 100.000, 99.125
6700, 97.374, 96.280, 100.000, 99.125
6710, 97.374, 96.280, 100.000, 99.125
6720, 97.374, 96.280, 100.000, 99.125
6730, 97.374, 96.280, 100.000, 99.125
6740, 97.374, 96.280, 100.000, 99.125
6750, 97.374, 96.280, 100.000, 99.125
6760, 97.374, 96.280, 100.000, 99.125
6770, 97.374, 96.280, 100.000, 99.125
6780, 97.374, 96.280, 100.000, 99.125
6790, 97.374, 96.280, 100.000, 99.125
6800, 97.374, 96.280, 100.000, 99.125
6810, 97.374, 96.280, 100.000, 99.125
6820, 97.374, 96.280, 100.000, 99.125
6830, 97.374, 96.280, 100.000, 99.125
6840, 97.374, 96.280, 100.000, 99.125
6850, 97.374, 96.280, 100.000, 99.125
6860, 97.374, 96.280, 100.000, 99.125
6870, 97.374, 96.280, 100.000, 99.125
6880, 97.374, 96.280, 100.000, 99.125
6890, 97.374, 96.280, 100.000, 99.125
6900, 97.374, 96.280, 100.000, 99.125
6910, 97.374, 96.280, 100.000, 99.125
6920, 97.374, 96.280, 100.000, 99.125
6930, 97.374, 96.280, 100.000, 99.125
6940, 97.374, 96.280, 100.000, 99.125
6950, 97.374, 96.280, 100.000, 99.125
6960, 97.374, 96.280, 100.000, 99.125
6970, 97.374, 96.280, 100.000, 99.125
6980, 97.374, 96.280, 100.000, 99.125
6990, 97.374, 96.280, 100.000, 99.125
7000, 97.374, 96.280, 100.000, 99.125
7010, 97.374, 96.280, 100.000, 99.125
7020, 97.374, 96.280, 100.000, 99.125
7030, 97.374, 96.280, 100.000, 99.125
7040, 97.374, 96.280, 100.000, 99.125
7050, 97.374, 96.280, 100.000, 99.125
7060, 97.374, 96.280, 100.000, 99.125
7070, 97.374, 96.280, 100.000, 99.125
7080, 97.374, 96.280, 100.000, 99.125
7090, 97.374, 96.280, 100.000, 99.125
7100, 97.374, 96.280, 100.000, 99.125
7110, 97.374, 96.280, 100.000, 99.125
7120, 97.374, 96.280, 100.000, 99.125
7130, 97.374, 96.280, 100.000, 99.125
7140, 97.374, 96.280, 100.000, 99.125
7150, 97.374, 96.280, 100.000, 99.125
7160, 97.374, 96.280, 100.000, 99.125
7170, 97.374, 96.280, 100.000, 99.125
7180, 97.374, 96.280, 100.000, 99.125
7190, 97.374, 96.280, 100.000, 99.125
7200, 97.374, 96.280, 100.000, 99.125
7210, 97.374, 96.280, 100.000, 99.125
7220, 97.374, 96.280, 100.000, 99.125
7230, 97.374, 96.280, 100.000, 99.125
7240, 97.374, 96.280, 100.000, 99.125
7250, 97.374, 96.280, 100.000, 99.125
7260, 97.374, 96.280, 100.000, 99.125
7270, 97.374, 96.280, 100.000, 99.125
7280, 97.374, 96.280, 100.000, 99.125
7290, 97.374, 96.280, 100.000, 99.125
7300, 97.374, 96.280, 100.000, 99.125
7310, 97.374, 96.280, 100.000, 99.125
7320, 97.374, 96.280, 100.000, 99.125
7330, 97.374, 96.280, 100.000, 99.125
7340, 97.374, 96.280, 100.000, 99.125
7350, 97.374, 96.280, 100.000, 99.125
7360, 97.374, 96.280, 100.000, 99.125
7370, 97.374, 96.280, 100.000, 99.125
7380, 97.374, 96.280, 100.000, 99.125
7390, 97.374, 96.280, 100.000, 99.125
7400, 97.374, 96.280, 100.000, 99.125
7410, 97.374, 96.280, 100.000, 99.125
7420, 97.374, 96.280, 100.000, 99.125
7430, 97.374, 96.280, 100.000, 99.125
7440, 97.374, 96.280, 100.000, 99.125
7450, 97.374, 96.280, 100.000, 99.125
7460, 97.374, 96.280, 100.000, 99.125
7470, 97.374, 96.280, 100.000, 99.125
7480, 97.374, 96.280, 100.000, 99.125
7490, 97.374, 96.280, 100.000, 99.125
7500, 97.374, 96.280, 100.000, 99.125
7510, 97.374, 96.280, 100.000, 99.125
7520, 97.374, 96.280, 100.000, 99.125
7530, 97.374, 96.280, 100.000, 99.125
7540, 97.374, 96.280, 100.000, 99.125
7550, 97.374, 96.280, 100.000, 99.125
7560, 97.374, 96.280, 100.000, 99.125
7570, 97.374, 96.280, 100.000, 99.125
7580, 97.374, 96.280, 100.000, 99.125
7590, 97.374, 96.280, 100.000, 99.125
7600, 97.374, 96.280, 100.000, 99.125
7610, 97.374, 96.280, 100.000, 99.125
7620, 97.374, 96.280, 100.000, 99.125
7630, 97.374, 96.280, 100.000, 99.125
7640, 97.374, 96.280, 100.000, 99.125
7650, 97.374, 96.280, 100.000, 99.125
7660, 97.374, 96.280, 100.000, 99.125
7670, 97.374, 96.280, 100.000, 99.125
7680, 97.374, 96.280, 100.000, 99.125
7690, 97.374, 96.280, 100.000, 99.125
7700, 97.374, 96.280, 100.000, 99.125
7710, 97.374, 96.280, 100.000, 99.125
7720, 97.374, 96.280, 100.000, 99.125
7730, 97.374, 96.280, 100.000, 99.125
7740, 97.374, 96.280, 100.000, 99.125
7750, 97.374, 96.280, 100.000, 99.125
7760, 97.374, 96.280, 100.000, 99.125
7770, 97.374, 96.280, 100.000, 99.125
7780, 97.374, 96.280, 100.000, 99.125
7790, 97.374, 96.280, 100.000, 99.125
7800, 97.374, 96.280, 100.000, 99.125
7810, 97.374, 96.280, 100.000, 99.125
7820, 97.374, 96.280, 100.000, 99.125
7830, 97.374, 96.280, 100.000, 99.125
7840, 97.374, 96.280, 100.000, 99.125
7850, 97.374, 96.280, 100.000, 99.125
7860, 97.374, 96.280, 100.000, 99.125
7870, 97.374, 96.280, 100.000, 99.125
7880, 97.374, 96.280, 100.000, 99.125
7890, 97.374, 96.280, 100.000, 99.125
7900, 97.374, 96.280, 100.000, 99.125
7910, 97.374, 96.280, 100.000, 99.125
7920, 97.374, 96.280, 100.000, 99.125
7930, 97.374, 96.280, 100.000, 99.125
7940, 97.374, 96.280, 100.000, 99.125
7950, 97.374, 96.280, 100.000, 99.125
7960, 97.374, 96.280, 100.000, 99.125
7970, 97.374, 96.280, 100.000, 99.125
7980, 97.374, 96.280, 100.000, 99.125
7990, 97.374, 96.280, 100.000, 99.125
8000, 97.374, 96.280, 100.000, 99.125


==> CSV_final/wordnet/BERT_IMDB_5000.csv <==
qrs, PWWS,  LSH, Ours-dpp_posterior-pwws-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.000, 0.000
20, 0.000, 0.000, 0.000, 0.000
30, 0.000, 0.000, 0.000, 0.000
40, 0.000, 0.000, 0.219, 0.219
50, 0.000, 0.000, 0.438, 0.438
60, 0.000, 0.000, 0.656, 0.656
70, 0.000, 0.219, 1.313, 1.313
80, 0.000, 0.438, 2.188, 2.188
90, 0.000, 0.656, 2.845, 2.407
100, 0.000, 1.313, 2.845, 2.626
110, 0.000, 1.532, 3.501, 3.063
120, 0.000, 2.188, 3.939, 3.501
130, 0.000, 3.063, 4.376, 4.376
140, 0.000, 3.282, 4.814, 4.814
150, 0.000, 3.939, 5.033, 5.689
160, 0.000, 5.252, 8.315, 9.190
170, 0.000, 5.689, 11.816, 11.160
180, 0.000, 6.346, 12.691, 13.129
190, 0.000, 7.877, 13.129, 13.786
200, 0.000, 8.753, 13.348, 14.880
210, 0.000, 9.847, 14.442, 15.974
220, 0.000, 10.722, 14.661, 16.849
230, 0.000, 11.816, 15.317, 17.724
240, 0.219, 12.910, 15.317, 18.818
250, 0.219, 14.661, 15.536, 20.788
260, 0.219, 16.411, 15.536, 25.602
270, 0.656, 18.818, 15.536, 28.665
280, 0.875, 20.569, 15.755, 30.853
290, 0.875, 22.319, 15.974, 33.479
300, 0.875, 25.164, 16.193, 36.761
310, 1.313, 30.635, 16.630, 37.856
320, 1.532, 32.166, 17.068, 39.825
330, 1.751, 35.011, 17.943, 41.357
340, 1.751, 36.980, 18.162, 45.077
350, 1.969, 38.731, 19.037, 47.702
360, 2.188, 39.825, 22.319, 51.204
370, 2.188, 40.919, 25.821, 52.735
380, 2.407, 42.451, 28.009, 55.142
390, 2.626, 44.201, 30.197, 57.549
400, 2.626, 45.514, 32.823, 58.425
410, 2.845, 46.171, 34.136, 59.737
420, 2.845, 47.265, 35.886, 61.707
430, 3.063, 48.578, 37.856, 63.676
440, 3.063, 51.860, 38.950, 64.989
450, 3.501, 52.954, 40.481, 66.302
460, 3.720, 53.829, 43.107, 67.396
470, 3.720, 55.361, 44.639, 68.709
480, 3.720, 56.893, 46.608, 69.584
490, 3.720, 57.768, 48.578, 70.897
500, 4.158, 58.862, 50.985, 71.991
510, 4.376, 59.956, 51.860, 72.210
520, 5.033, 61.488, 52.516, 72.867
530, 5.033, 62.363, 53.829, 73.523
540, 5.252, 64.114, 55.142, 74.836
550, 5.470, 65.427, 56.018, 75.711
560, 6.346, 65.864, 57.987, 76.805
570, 6.783, 66.302, 58.862, 77.024
580, 7.002, 66.521, 59.956, 77.681
590, 7.221, 67.834, 60.613, 78.118
600, 7.221, 68.490, 62.582, 78.775
610, 7.877, 69.584, 64.114, 79.650
620, 8.315, 70.678, 64.333, 79.650
630, 8.753, 71.554, 64.989, 79.650
640, 8.972, 72.210, 66.083, 80.088
650, 9.190, 72.648, 66.740, 80.744
660, 9.409, 73.085, 68.053, 80.963
670, 9.847, 73.304, 68.271, 80.963
680, 10.066, 73.304, 69.365, 81.400
690, 10.284, 73.742, 70.022, 82.276
700, 10.941, 74.398, 70.678, 82.495
710, 11.160, 75.274, 70.897, 83.151
720, 11.816, 75.492, 71.554, 84.026
730, 12.254, 76.368, 72.210, 84.464
740, 12.254, 76.805, 72.429, 84.683
750, 12.691, 77.243, 73.304, 84.902
760, 13.786, 77.462, 73.742, 85.558
770, 14.004, 78.337, 73.742, 85.777
780, 14.004, 78.993, 74.617, 86.214
790, 14.661, 79.650, 75.055, 86.652
800, 15.317, 80.088, 75.711, 87.090
810, 15.317, 81.182, 76.149, 87.309
820, 17.068, 81.838, 76.368, 87.309
830, 17.505, 82.057, 77.243, 87.527
840, 17.724, 82.495, 77.462, 88.403
850, 17.943, 82.932, 77.681, 88.840
860, 18.600, 83.151, 78.337, 89.059
870, 19.912, 83.151, 78.337, 89.278
880, 20.569, 83.370, 78.993, 89.278
890, 21.225, 83.370, 78.993, 90.153
900, 21.663, 84.026, 79.650, 90.372
910, 22.538, 84.245, 80.963, 90.372
920, 23.414, 84.464, 81.400, 91.466
930, 24.508, 84.464, 82.057, 91.904
940, 25.164, 84.464, 82.276, 91.904
950, 25.383, 84.464, 82.932, 91.904
960, 25.821, 84.683, 83.589, 91.904
970, 26.258, 84.683, 83.589, 91.904
980, 26.915, 84.683, 84.026, 92.341
990, 27.133, 85.120, 84.026, 92.341
1000, 28.228, 85.120, 84.026, 92.560
1010, 29.103, 85.558, 84.026, 93.217
1020, 29.978, 85.558, 84.026, 93.654
1030, 30.416, 85.996, 84.026, 93.654
1040, 32.823, 85.996, 84.902, 93.873
1050, 33.042, 86.652, 84.902, 94.311
1060, 33.917, 87.090, 85.120, 94.311
1070, 34.573, 87.090, 85.339, 94.748
1080, 36.543, 87.527, 85.558, 94.748
1090, 37.637, 87.746, 86.214, 94.967
1100, 38.293, 87.965, 86.214, 95.186
1110, 38.512, 88.621, 86.433, 95.186
1120, 38.950, 88.840, 86.871, 95.405
1130, 39.606, 88.840, 87.309, 95.624
1140, 40.700, 89.278, 87.746, 95.842
1150, 41.794, 89.278, 88.184, 95.842
1160, 42.670, 89.278, 88.403, 95.842
1170, 43.764, 89.497, 88.621, 95.842
1180, 44.201, 89.716, 88.840, 96.061
1190, 44.858, 89.716, 88.840, 96.061
1200, 45.514, 89.716, 88.840, 96.061
1210, 45.952, 89.934, 89.278, 96.499
1220, 45.952, 90.372, 89.278, 96.718
1230, 46.608, 90.591, 89.497, 96.718
1240, 47.921, 90.810, 89.497, 96.718
1250, 48.359, 91.466, 89.716, 96.718
1260, 49.015, 91.466, 89.934, 96.718
1270, 49.891, 91.685, 90.153, 96.718
1280, 50.328, 92.123, 90.372, 96.718
1290, 50.328, 92.341, 90.810, 96.718
1300, 51.204, 92.560, 90.810, 96.718
1310, 51.860, 92.560, 91.028, 96.937
1320, 52.298, 92.560, 91.247, 96.937
1330, 52.516, 92.560, 91.247, 96.937
1340, 53.173, 92.779, 91.466, 96.937
1350, 53.611, 92.998, 91.685, 96.937
1360, 53.829, 93.435, 92.123, 96.937
1370, 54.267, 93.435, 92.341, 96.937
1380, 54.267, 93.435, 92.560, 96.937
1390, 54.486, 93.435, 92.560, 96.937
1400, 54.923, 93.435, 92.560, 96.937
1410, 55.580, 93.435, 92.560, 96.937
1420, 56.018, 93.435, 92.560, 97.155
1430, 56.674, 93.654, 92.560, 97.155
1440, 57.112, 93.654, 92.560, 97.155
1450, 57.987, 93.654, 92.560, 97.155
1460, 58.643, 93.654, 92.998, 97.593
1470, 58.643, 93.654, 92.998, 97.593
1480, 58.862, 93.873, 93.435, 97.593
1490, 59.081, 93.873, 93.435, 97.593
1500, 59.519, 93.873, 93.435, 97.812
1510, 59.519, 93.873, 93.435, 97.812
1520, 59.956, 93.873, 93.435, 97.812
1530, 59.956, 93.873, 93.654, 97.812
1540, 60.394, 93.873, 93.873, 97.812
1550, 60.613, 94.530, 94.092, 97.812
1560, 61.269, 94.748, 94.092, 97.812
1570, 61.707, 94.748, 94.311, 97.812
1580, 61.707, 94.748, 94.311, 97.812
1590, 61.926, 94.748, 94.530, 97.812
1600, 62.363, 94.967, 94.530, 98.031
1610, 62.363, 94.967, 94.967, 98.031
1620, 62.582, 94.967, 95.186, 98.249
1630, 62.582, 94.967, 95.624, 98.249
1640, 62.582, 95.186, 95.624, 98.468
1650, 62.801, 95.186, 95.624, 98.468
1660, 63.676, 95.186, 95.624, 98.468
1670, 64.114, 95.186, 95.624, 98.468
1680, 64.770, 95.186, 95.624, 98.468
1690, 64.989, 95.186, 95.624, 98.468
1700, 64.989, 95.186, 95.624, 98.468
1710, 65.208, 95.186, 95.842, 98.468
1720, 65.427, 95.186, 96.061, 98.468
1730, 66.083, 95.186, 96.061, 98.468
1740, 66.302, 95.186, 96.280, 98.468
1750, 66.958, 95.186, 96.499, 98.468
1760, 67.615, 95.186, 96.718, 98.468
1770, 67.834, 95.186, 96.937, 98.468
1780, 67.834, 95.186, 97.155, 98.468
1790, 68.271, 95.186, 97.155, 98.468
1800, 68.928, 95.186, 97.155, 98.687
1810, 68.928, 95.186, 97.155, 98.687
1820, 69.147, 95.186, 97.155, 98.687
1830, 69.365, 95.186, 97.374, 98.687
1840, 69.584, 95.186, 97.374, 98.687
1850, 69.803, 95.186, 97.593, 98.687
1860, 69.803, 95.186, 97.593, 98.687
1870, 70.241, 95.186, 97.593, 98.687
1880, 70.678, 95.186, 97.593, 98.687
1890, 70.678, 95.186, 97.593, 98.687
1900, 70.897, 95.186, 97.593, 98.687
1910, 71.116, 95.405, 97.593, 98.687
1920, 71.116, 95.405, 97.593, 98.687
1930, 71.116, 95.405, 97.593, 98.687
1940, 71.335, 95.405, 97.593, 98.687
1950, 71.335, 95.405, 97.593, 98.687
1960, 71.335, 95.405, 97.593, 98.687
1970, 71.554, 95.405, 97.593, 98.687
1980, 72.210, 95.405, 97.593, 98.687
1990, 72.429, 95.405, 97.593, 98.687
2000, 72.429, 95.405, 97.593, 98.687
2010, 72.648, 95.405, 97.593, 98.687
2020, 72.867, 95.405, 97.593, 98.687
2030, 73.085, 95.405, 97.593, 98.687
2040, 73.085, 95.405, 97.593, 98.687
2050, 73.085, 95.405, 97.593, 98.687
2060, 73.304, 95.624, 97.593, 98.687
2070, 73.304, 95.624, 97.593, 98.687
2080, 73.742, 95.624, 97.593, 98.687
2090, 74.179, 95.624, 97.593, 98.687
2100, 74.617, 95.624, 97.593, 98.687
2110, 75.274, 95.624, 97.593, 98.687
2120, 75.492, 95.624, 97.593, 98.687
2130, 75.711, 95.624, 97.593, 98.687
2140, 76.149, 95.624, 97.812, 98.687
2150, 76.149, 95.624, 97.812, 98.687
2160, 76.149, 95.624, 98.031, 98.687
2170, 76.368, 95.624, 98.031, 98.687
2180, 76.368, 95.624, 98.031, 98.687
2190, 76.368, 95.624, 98.031, 98.906
2200, 76.586, 95.624, 98.031, 98.906
2210, 76.586, 95.624, 98.031, 98.906
2220, 76.586, 95.624, 98.031, 98.906
2230, 76.586, 95.624, 98.031, 98.906
2240, 76.805, 95.624, 98.468, 98.906
2250, 77.024, 95.624, 98.468, 98.906
2260, 77.243, 95.624, 98.468, 98.906
2270, 77.462, 95.624, 98.468, 98.906
2280, 77.462, 95.624, 98.687, 98.906
2290, 77.462, 95.842, 98.687, 98.906
2300, 77.681, 95.842, 98.687, 98.906
2310, 77.681, 95.842, 98.687, 98.906
2320, 77.899, 95.842, 98.687, 98.906
2330, 77.899, 95.842, 98.687, 98.906
2340, 78.118, 95.842, 98.687, 98.906
2350, 78.118, 95.842, 98.687, 98.906
2360, 78.337, 95.842, 98.687, 98.906
2370, 78.556, 95.842, 98.687, 98.906
2380, 78.556, 95.842, 98.687, 98.906
2390, 78.556, 95.842, 98.687, 98.906
2400, 78.556, 95.842, 98.687, 98.906
2410, 78.775, 95.842, 98.687, 98.906
2420, 78.993, 95.842, 98.687, 98.906
2430, 78.993, 95.842, 98.687, 99.125
2440, 79.431, 95.842, 98.687, 99.125
2450, 79.650, 95.842, 98.687, 99.125
2460, 79.650, 95.842, 98.687, 99.125
2470, 79.869, 95.842, 98.687, 99.125
2480, 79.869, 95.842, 98.906, 99.125
2490, 79.869, 95.842, 98.906, 99.125
2500, 80.306, 95.842, 98.906, 99.125
2510, 80.525, 95.842, 99.125, 99.125
2520, 80.525, 95.842, 99.125, 99.125
2530, 80.744, 95.842, 99.125, 99.125
2540, 80.744, 95.842, 99.125, 99.125
2550, 80.963, 95.842, 99.125, 99.125
2560, 80.963, 95.842, 99.125, 99.125
2570, 81.400, 95.842, 99.125, 99.125
2580, 81.619, 95.842, 99.125, 99.125
2590, 81.619, 95.842, 99.125, 99.125
2600, 81.619, 95.842, 99.125, 99.125
2610, 81.619, 95.842, 99.125, 99.125
2620, 81.619, 95.842, 99.125, 99.125
2630, 81.619, 95.842, 99.125, 99.125
2640, 82.057, 95.842, 99.125, 99.125
2650, 82.057, 95.842, 99.125, 99.125
2660, 82.057, 95.842, 99.125, 99.125
2670, 82.276, 95.842, 99.125, 99.125
2680, 82.276, 95.842, 99.125, 99.125
2690, 82.276, 95.842, 99.125, 99.125
2700, 82.713, 95.842, 99.125, 99.125
2710, 82.713, 95.842, 99.125, 99.125
2720, 82.713, 95.842, 99.125, 99.125
2730, 82.713, 95.842, 99.125, 99.125
2740, 82.713, 95.842, 99.125, 99.125
2750, 82.932, 95.842, 99.125, 99.125
2760, 82.932, 95.842, 99.125, 99.125
2770, 83.151, 95.842, 99.125, 99.125
2780, 83.151, 95.842, 99.125, 99.125
2790, 83.370, 95.842, 99.125, 99.125
2800, 83.370, 95.842, 99.125, 99.125
2810, 83.589, 95.842, 99.125, 99.125
2820, 83.807, 95.842, 99.125, 99.125
2830, 83.807, 95.842, 99.125, 99.125
2840, 83.807, 95.842, 99.125, 99.125
2850, 83.807, 95.842, 99.344, 99.125
2860, 83.807, 95.842, 99.344, 99.125
2870, 84.245, 95.842, 99.344, 99.125
2880, 84.245, 95.842, 99.344, 99.125
2890, 84.683, 95.842, 99.344, 99.125
2900, 84.683, 95.842, 99.344, 99.125
2910, 84.683, 95.842, 99.344, 99.125
2920, 84.683, 95.842, 99.344, 99.125
2930, 84.902, 95.842, 99.344, 99.125
2940, 84.902, 95.842, 99.344, 99.125
2950, 84.902, 95.842, 99.344, 99.125
2960, 85.120, 95.842, 99.344, 99.125
2970, 85.339, 95.842, 99.344, 99.125
2980, 85.339, 95.842, 99.344, 99.125
2990, 85.558, 95.842, 99.344, 99.125
3000, 85.558, 95.842, 99.344, 99.125
3010, 85.558, 95.842, 99.344, 99.125
3020, 85.777, 95.842, 99.344, 99.125
3030, 85.996, 95.842, 99.344, 99.125
3040, 85.996, 95.842, 99.344, 99.125
3050, 86.214, 96.061, 99.344, 99.125
3060, 86.433, 96.061, 99.344, 99.125
3070, 86.652, 96.061, 99.344, 99.125
3080, 86.652, 96.061, 99.344, 99.125
3090, 86.871, 96.061, 99.344, 99.125
3100, 86.871, 96.061, 99.344, 99.125
3110, 86.871, 96.061, 99.344, 99.125
3120, 86.871, 96.061, 99.344, 99.125
3130, 86.871, 96.061, 99.344, 99.125
3140, 86.871, 96.061, 99.344, 99.125
3150, 86.871, 96.061, 99.344, 99.125
3160, 86.871, 96.061, 99.344, 99.125
3170, 87.309, 96.061, 99.344, 99.125
3180, 87.309, 96.061, 99.344, 99.125
3190, 87.527, 96.061, 99.344, 99.125
3200, 87.527, 96.061, 99.344, 99.125
3210, 87.527, 96.061, 99.562, 99.125
3220, 87.746, 96.061, 99.562, 99.125
3230, 87.746, 96.061, 99.562, 99.125
3240, 87.746, 96.061, 99.562, 99.125
3250, 87.746, 96.061, 99.562, 99.125
3260, 87.746, 96.061, 99.562, 99.125
3270, 87.965, 96.061, 99.562, 99.125
3280, 87.965, 96.061, 99.562, 99.125
3290, 87.965, 96.061, 99.562, 99.125
3300, 87.965, 96.061, 99.562, 99.125
3310, 88.184, 96.061, 99.562, 99.125
3320, 88.184, 96.061, 99.562, 99.125
3330, 88.403, 96.061, 99.562, 99.125
3340, 88.621, 96.061, 99.562, 99.125
3350, 88.621, 96.061, 99.562, 99.125
3360, 88.621, 96.061, 99.562, 99.125
3370, 88.621, 96.061, 99.562, 99.125
3380, 88.621, 96.061, 99.562, 99.125
3390, 88.621, 96.061, 99.562, 99.125
3400, 88.621, 96.061, 99.562, 99.125
3410, 88.621, 96.061, 99.562, 99.125
3420, 88.621, 96.061, 99.562, 99.125
3430, 88.621, 96.061, 99.562, 99.125
3440, 88.621, 96.280, 99.562, 99.125
3450, 88.840, 96.280, 99.562, 99.125
3460, 88.840, 96.280, 99.562, 99.125
3470, 89.059, 96.280, 99.562, 99.125
3480, 89.278, 96.280, 99.562, 99.125
3490, 89.278, 96.280, 99.562, 99.125
3500, 89.716, 96.280, 99.562, 99.125
3510, 89.934, 96.280, 99.562, 99.125
3520, 89.934, 96.280, 99.562, 99.125
3530, 89.934, 96.280, 99.562, 99.125
3540, 90.153, 96.280, 99.562, 99.125
3550, 90.153, 96.280, 99.562, 99.125
3560, 90.153, 96.280, 99.562, 99.125
3570, 90.153, 96.280, 99.562, 99.125
3580, 90.372, 96.280, 99.781, 99.125
3590, 90.372, 96.280, 99.781, 99.125
3600, 90.372, 96.280, 99.781, 99.125
3610, 90.372, 96.280, 99.781, 99.125
3620, 90.372, 96.280, 99.781, 99.125
3630, 90.591, 96.280, 99.781, 99.125
3640, 90.810, 96.280, 99.781, 99.125
3650, 90.810, 96.280, 100.000, 99.125
3660, 90.810, 96.280, 100.000, 99.125
3670, 90.810, 96.280, 100.000, 99.125
3680, 90.810, 96.280, 100.000, 99.125
3690, 90.810, 96.280, 100.000, 99.125
3700, 90.810, 96.280, 100.000, 99.125
3710, 90.810, 96.280, 100.000, 99.125
3720, 90.810, 96.280, 100.000, 99.125
3730, 90.810, 96.280, 100.000, 99.125
3740, 90.810, 96.280, 100.000, 99.125
3750, 90.810, 96.280, 100.000, 99.125
3760, 90.810, 96.280, 100.000, 99.125
3770, 91.028, 96.280, 100.000, 99.125
3780, 91.028, 96.280, 100.000, 99.125
3790, 91.247, 96.280, 100.000, 99.125
3800, 91.247, 96.280, 100.000, 99.125
3810, 91.247, 96.280, 100.000, 99.125
3820, 91.247, 96.280, 100.000, 99.125
3830, 91.247, 96.280, 100.000, 99.125
3840, 91.247, 96.280, 100.000, 99.125
3850, 91.466, 96.280, 100.000, 99.125
3860, 91.685, 96.280, 100.000, 99.125
3870, 91.685, 96.280, 100.000, 99.125
3880, 91.904, 96.280, 100.000, 99.125
3890, 91.904, 96.280, 100.000, 99.125
3900, 91.904, 96.280, 100.000, 99.125
3910, 92.123, 96.280, 100.000, 99.125
3920, 92.123, 96.280, 100.000, 99.125
3930, 92.123, 96.280, 100.000, 99.125
3940, 92.123, 96.280, 100.000, 99.125
3950, 92.123, 96.280, 100.000, 99.125
3960, 92.123, 96.280, 100.000, 99.125
3970, 92.341, 96.280, 100.000, 99.125
3980, 92.341, 96.280, 100.000, 99.125
3990, 92.560, 96.280, 100.000, 99.125
4000, 92.560, 96.280, 100.000, 99.125
4010, 92.560, 96.280, 100.000, 99.125
4020, 92.560, 96.280, 100.000, 99.125
4030, 92.560, 96.280, 100.000, 99.125
4040, 92.560, 96.280, 100.000, 99.125
4050, 92.560, 96.280, 100.000, 99.125
4060, 92.560, 96.280, 100.000, 99.125
4070, 92.779, 96.280, 100.000, 99.125
4080, 92.779, 96.280, 100.000, 99.125
4090, 92.779, 96.280, 100.000, 99.125
4100, 92.779, 96.280, 100.000, 99.125
4110, 92.779, 96.280, 100.000, 99.125
4120, 92.779, 96.280, 100.000, 99.125
4130, 92.779, 96.280, 100.000, 99.125
4140, 92.779, 96.280, 100.000, 99.125
4150, 92.998, 96.280, 100.000, 99.125
4160, 92.998, 96.280, 100.000, 99.125
4170, 92.998, 96.280, 100.000, 99.125
4180, 92.998, 96.280, 100.000, 99.125
4190, 92.998, 96.280, 100.000, 99.125
4200, 93.217, 96.280, 100.000, 99.125
4210, 93.217, 96.280, 100.000, 99.125
4220, 93.435, 96.280, 100.000, 99.125
4230, 93.435, 96.280, 100.000, 99.125
4240, 93.435, 96.280, 100.000, 99.125
4250, 93.435, 96.280, 100.000, 99.125
4260, 93.435, 96.280, 100.000, 99.125
4270, 93.435, 96.280, 100.000, 99.125
4280, 93.654, 96.280, 100.000, 99.125
4290, 93.654, 96.280, 100.000, 99.125
4300, 93.654, 96.280, 100.000, 99.125
4310, 93.654, 96.280, 100.000, 99.125
4320, 93.654, 96.280, 100.000, 99.125
4330, 93.654, 96.280, 100.000, 99.125
4340, 93.654, 96.280, 100.000, 99.125
4350, 93.654, 96.280, 100.000, 99.125
4360, 93.654, 96.280, 100.000, 99.125
4370, 93.654, 96.280, 100.000, 99.125
4380, 93.654, 96.280, 100.000, 99.125
4390, 93.654, 96.280, 100.000, 99.125
4400, 93.654, 96.280, 100.000, 99.125
4410, 93.654, 96.280, 100.000, 99.125
4420, 93.654, 96.280, 100.000, 99.125
4430, 93.654, 96.280, 100.000, 99.125
4440, 93.654, 96.280, 100.000, 99.125
4450, 93.873, 96.280, 100.000, 99.125
4460, 93.873, 96.280, 100.000, 99.125
4470, 93.873, 96.280, 100.000, 99.125
4480, 94.092, 96.280, 100.000, 99.125
4490, 94.092, 96.280, 100.000, 99.125
4500, 94.092, 96.280, 100.000, 99.125
4510, 94.092, 96.280, 100.000, 99.125
4520, 94.092, 96.280, 100.000, 99.125
4530, 94.092, 96.280, 100.000, 99.125
4540, 94.092, 96.280, 100.000, 99.125
4550, 94.092, 96.280, 100.000, 99.125
4560, 94.092, 96.280, 100.000, 99.125
4570, 94.092, 96.280, 100.000, 99.125
4580, 94.092, 96.280, 100.000, 99.125
4590, 94.311, 96.280, 100.000, 99.125
4600, 94.311, 96.280, 100.000, 99.125
4610, 94.311, 96.280, 100.000, 99.125
4620, 94.311, 96.280, 100.000, 99.125
4630, 94.311, 96.280, 100.000, 99.125
4640, 94.311, 96.280, 100.000, 99.125
4650, 94.311, 96.280, 100.000, 99.125
4660, 94.530, 96.280, 100.000, 99.125
4670, 94.530, 96.280, 100.000, 99.125
4680, 94.748, 96.280, 100.000, 99.125
4690, 94.748, 96.280, 100.000, 99.125
4700, 94.748, 96.280, 100.000, 99.125
4710, 94.748, 96.280, 100.000, 99.125
4720, 94.748, 96.280, 100.000, 99.125
4730, 94.748, 96.280, 100.000, 99.125
4740, 94.748, 96.280, 100.000, 99.125
4750, 94.748, 96.280, 100.000, 99.125
4760, 94.748, 96.280, 100.000, 99.125
4770, 94.967, 96.280, 100.000, 99.125
4780, 94.967, 96.280, 100.000, 99.125
4790, 94.967, 96.280, 100.000, 99.125
4800, 94.967, 96.280, 100.000, 99.125
4810, 94.967, 96.280, 100.000, 99.125
4820, 95.186, 96.280, 100.000, 99.125
4830, 95.405, 96.280, 100.000, 99.125
4840, 95.405, 96.280, 100.000, 99.125
4850, 95.405, 96.280, 100.000, 99.125
4860, 95.405, 96.280, 100.000, 99.125
4870, 95.405, 96.280, 100.000, 99.125
4880, 95.405, 96.280, 100.000, 99.125
4890, 95.405, 96.280, 100.000, 99.125
4900, 95.405, 96.280, 100.000, 99.125
4910, 95.405, 96.280, 100.000, 99.125
4920, 95.624, 96.280, 100.000, 99.125
4930, 95.624, 96.280, 100.000, 99.125
4940, 95.842, 96.280, 100.000, 99.125
4950, 96.061, 96.280, 100.000, 99.125
4960, 96.061, 96.280, 100.000, 99.125
4970, 96.061, 96.280, 100.000, 99.125
4980, 96.061, 96.280, 100.000, 99.125
4990, 96.061, 96.280, 100.000, 99.125
5000, 96.061, 96.280, 100.000, 99.125


==> CSV_final/wordnet/BERT_MNLI_5000.csv <==
qrs, PWWS-pre,  LSH-pre, Ours-dpp_posterior-pwws-pre-hhug, Ours-dpp_posterior-lsh-pre-twen
0, 0.000, 0.000, 0.000, 0.000
10, 0.458, 2.746, 10.526, 10.526
20, 0.686, 18.535, 38.673, 35.240
30, 2.746, 40.732, 54.005, 54.691
40, 5.034, 58.581, 61.098, 68.650
50, 8.924, 67.735, 65.446, 78.032
60, 15.789, 72.311, 67.963, 80.778
70, 22.426, 77.803, 69.565, 81.922
80, 31.579, 80.778, 71.854, 83.066
90, 38.902, 82.151, 73.455, 83.753
100, 42.792, 83.066, 74.371, 84.211
110, 46.911, 83.753, 75.515, 84.211
120, 55.835, 84.211, 77.803, 84.211
130, 61.098, 84.211, 78.719, 84.211
140, 65.675, 84.211, 79.634, 84.439
150, 68.192, 84.211, 80.778, 84.439
160, 71.625, 84.211, 81.236, 84.439
170, 72.998, 84.211, 81.922, 84.439
180, 76.430, 84.211, 82.151, 84.439
190, 78.490, 84.211, 82.838, 84.439
200, 79.863, 84.211, 82.838, 84.439
210, 80.549, 84.211, 83.524, 84.439
220, 82.151, 84.211, 84.211, 84.439
230, 82.838, 84.211, 84.211, 84.439
240, 83.295, 84.211, 84.897, 84.439
250, 83.524, 84.211, 85.355, 84.439
260, 83.524, 84.211, 85.355, 84.439
270, 83.982, 84.211, 85.584, 84.439
280, 83.982, 84.211, 85.584, 84.439
290, 83.982, 84.211, 85.584, 84.439
300, 83.982, 84.211, 85.584, 84.439
310, 84.211, 84.211, 85.584, 84.439
320, 84.211, 84.211, 85.584, 84.439
330, 84.211, 84.211, 85.584, 84.439
340, 84.211, 84.211, 85.584, 84.439
350, 84.211, 84.211, 85.584, 84.439
360, 84.211, 84.211, 85.584, 84.439
370, 84.211, 84.211, 85.812, 84.439
380, 84.211, 84.211, 85.812, 84.439
390, 84.439, 84.211, 85.812, 84.439


==> CSV_final/wordnet/BERT_MR.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.240, 2.398
20, 0.959, 9.832
30, 1.679, 17.506
40, 2.878, 26.379
50, 6.235, 32.134
60, 8.873, 36.451
70, 12.230, 39.808
80, 17.026, 43.405
90, 22.302, 47.482
100, 26.379, 50.839
110, 32.854, 53.477
120, 38.369, 55.396
130, 41.966, 58.993
140, 45.803, 64.029
150, 50.120, 67.866
160, 52.758, 72.422
170, 55.156, 75.540
180, 59.472, 77.938
190, 61.151, 80.096
200, 63.789, 81.055
210, 65.707, 82.254
220, 68.825, 83.933
230, 70.743, 84.892
240, 72.182, 85.612
250, 73.141, 86.091
260, 73.621, 86.811
270, 75.060, 87.050
280, 76.499, 87.530
290, 76.978, 87.530
300, 78.177, 88.010
310, 79.376, 88.010
320, 79.856, 88.010
330, 79.856, 88.249
340, 80.096, 88.249
350, 80.096, 88.489
360, 80.815, 88.489
370, 81.055, 88.489
380, 81.295, 88.489
390, 81.295, 88.489
400, 81.295, 88.489
410, 81.295, 88.489
420, 81.535, 88.489
430, 81.535, 88.489
440, 81.775, 88.489
450, 81.775, 88.489
460, 81.775, 88.489
470, 82.014, 88.489


==> CSV_final/wordnet/BERT_MR_5000.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.240, 2.398
20, 0.959, 9.832
30, 1.679, 17.506
40, 2.878, 26.379
50, 6.235, 32.134
60, 8.873, 36.451
70, 12.230, 39.808
80, 17.026, 43.405
90, 22.302, 47.482
100, 26.379, 50.839
110, 32.854, 53.477
120, 38.369, 55.396
130, 41.966, 58.993
140, 45.803, 64.029
150, 50.120, 67.866
160, 52.758, 72.422
170, 55.156, 75.540
180, 59.472, 77.938
190, 61.151, 80.096
200, 63.789, 81.055
210, 65.707, 82.254
220, 68.825, 83.933
230, 70.743, 84.892
240, 72.182, 85.612
250, 73.141, 86.091
260, 73.621, 86.811
270, 75.060, 87.050
280, 76.499, 87.530
290, 76.978, 87.530
300, 78.177, 88.010
310, 79.376, 88.010
320, 79.856, 88.010
330, 79.856, 88.249
340, 80.096, 88.249
350, 80.096, 88.489
360, 80.815, 88.489
370, 81.055, 88.489
380, 81.295, 88.489
390, 81.295, 88.489
400, 81.295, 88.489
410, 81.295, 88.489
420, 81.535, 88.489
430, 81.535, 88.489
440, 81.775, 88.489
450, 81.775, 88.489
460, 81.775, 88.489
470, 82.014, 88.489


==> CSV_final/wordnet/BERT_QNLI.csv <==
qrs, PWWS-pre,  LSH-pre, Ours-dpp_posterior-pwws-pre-hhug, Ours-dpp_posterior-lsh-pre-twen
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.217, 0.000
20, 0.000, 1.085, 2.386, 1.952
30, 0.000, 4.338, 5.640, 5.206
40, 0.217, 9.544, 7.158, 10.846
50, 0.434, 17.137, 10.195, 19.089
60, 0.651, 26.030, 12.581, 27.549
70, 2.386, 35.575, 15.835, 36.659
80, 3.254, 41.649, 16.703, 43.384
90, 5.206, 46.204, 18.872, 49.675
100, 6.941, 50.325, 20.607, 54.013
110, 9.111, 54.881, 22.777, 56.833
120, 12.148, 57.267, 24.512, 59.436
130, 14.751, 59.653, 27.766, 62.039
140, 17.354, 60.738, 28.416, 64.208
150, 20.607, 61.388, 29.935, 64.859
160, 23.644, 62.907, 32.321, 65.944
170, 27.766, 63.991, 34.490, 66.811
180, 31.236, 64.859, 36.659, 67.245
190, 34.490, 66.161, 38.829, 67.679
200, 37.961, 67.028, 40.564, 67.896
210, 39.913, 67.462, 44.035, 67.896
220, 42.299, 67.679, 46.421, 67.896
230, 45.553, 67.896, 50.759, 67.896
240, 48.156, 68.113, 52.711, 67.896
250, 49.241, 68.113, 54.013, 68.113
260, 51.193, 68.330, 55.748, 68.113
270, 52.061, 68.330, 56.833, 68.113
280, 53.145, 68.330, 58.785, 68.113
290, 54.447, 68.330, 60.954, 68.113
300, 55.098, 68.330, 61.605, 68.113
310, 56.182, 68.330, 63.991, 68.113
320, 57.267, 68.330, 64.642, 68.113
330, 58.568, 68.330, 65.076, 68.113
340, 59.219, 68.330, 65.944, 68.113
350, 60.087, 68.330, 67.028, 68.113
360, 60.954, 68.330, 67.679, 68.113
370, 61.605, 68.330, 68.330, 68.113
380, 62.907, 68.330, 68.980, 68.113
390, 62.907, 68.330, 69.414, 68.113
400, 64.425, 68.330, 69.414, 68.113
410, 64.859, 68.330, 69.848, 68.113
420, 65.293, 68.330, 70.065, 68.113
430, 65.727, 68.330, 70.282, 68.113
440, 65.944, 68.330, 70.282, 68.113
450, 66.161, 68.330, 70.499, 68.113
460, 66.161, 68.330, 70.499, 68.113
470, 66.161, 68.330, 70.933, 68.113
480, 66.161, 68.330, 71.150, 68.113
490, 66.161, 68.330, 71.367, 68.113
500, 66.377, 68.330, 71.584, 68.113
510, 66.594, 68.330, 71.584, 68.113
520, 66.594, 68.330, 71.800, 68.113
530, 66.811, 68.330, 71.800, 68.113
540, 67.028, 68.330, 71.800, 68.113
550, 67.245, 68.330, 71.800, 68.113
560, 67.245, 68.330, 71.800, 68.113
570, 67.462, 68.330, 71.800, 68.113
580, 67.462, 68.330, 72.017, 68.113
590, 67.462, 68.330, 72.017, 68.113
600, 67.462, 68.330, 72.017, 68.113
610, 67.462, 68.330, 72.017, 68.113
620, 67.679, 68.330, 72.017, 68.113


==> CSV_final/wordnet/BERT_QNLI_5000.csv <==
qrs, PWWS-pre,  LSH-pre, Ours-dpp_posterior-pwws-pre-hhug, Ours-dpp_posterior-lsh-pre-twen
0, 0.000, 0.000, 0.000, 0.000
10, 0.000, 0.000, 0.217, 0.000
20, 0.000, 1.085, 2.386, 1.952
30, 0.000, 4.338, 5.640, 5.206
40, 0.217, 9.544, 7.158, 10.846
50, 0.434, 17.137, 10.195, 19.089
60, 0.651, 26.030, 12.581, 27.549
70, 2.386, 35.575, 15.835, 36.659
80, 3.254, 41.649, 16.703, 43.384
90, 5.206, 46.204, 18.872, 49.675
100, 6.941, 50.325, 20.607, 54.013
110, 9.111, 54.881, 22.777, 56.833
120, 12.148, 57.267, 24.512, 59.436
130, 14.751, 59.653, 27.766, 62.039
140, 17.354, 60.738, 28.416, 64.208
150, 20.607, 61.388, 29.935, 64.859
160, 23.644, 62.907, 32.321, 65.944
170, 27.766, 63.991, 34.490, 66.811
180, 31.236, 64.859, 36.659, 67.245
190, 34.490, 66.161, 38.829, 67.679
200, 37.961, 67.028, 40.564, 67.896
210, 39.913, 67.462, 44.035, 67.896
220, 42.299, 67.679, 46.421, 67.896
230, 45.553, 67.896, 50.759, 67.896
240, 48.156, 68.113, 52.711, 67.896
250, 49.241, 68.113, 54.013, 68.113
260, 51.193, 68.330, 55.748, 68.113
270, 52.061, 68.330, 56.833, 68.113
280, 53.145, 68.330, 58.785, 68.113
290, 54.447, 68.330, 60.954, 68.113
300, 55.098, 68.330, 61.605, 68.113
310, 56.182, 68.330, 63.991, 68.113
320, 57.267, 68.330, 64.642, 68.113
330, 58.568, 68.330, 65.076, 68.113
340, 59.219, 68.330, 65.944, 68.113
350, 60.087, 68.330, 67.028, 68.113
360, 60.954, 68.330, 67.679, 68.113
370, 61.605, 68.330, 68.330, 68.113
380, 62.907, 68.330, 68.980, 68.113
390, 62.907, 68.330, 69.414, 68.113
400, 64.425, 68.330, 69.414, 68.113
410, 64.859, 68.330, 69.848, 68.113
420, 65.293, 68.330, 70.065, 68.113
430, 65.727, 68.330, 70.282, 68.113
440, 65.944, 68.330, 70.282, 68.113
450, 66.161, 68.330, 70.499, 68.113
460, 66.161, 68.330, 70.499, 68.113
470, 66.161, 68.330, 70.933, 68.113
480, 66.161, 68.330, 71.150, 68.113
490, 66.161, 68.330, 71.367, 68.113
500, 66.377, 68.330, 71.584, 68.113
510, 66.594, 68.330, 71.584, 68.113
520, 66.594, 68.330, 71.800, 68.113
530, 66.811, 68.330, 71.800, 68.113
540, 67.028, 68.330, 71.800, 68.113
550, 67.245, 68.330, 71.800, 68.113
560, 67.245, 68.330, 71.800, 68.113
570, 67.462, 68.330, 71.800, 68.113
580, 67.462, 68.330, 72.017, 68.113
590, 67.462, 68.330, 72.017, 68.113
600, 67.462, 68.330, 72.017, 68.113
610, 67.462, 68.330, 72.017, 68.113
620, 67.679, 68.330, 72.017, 68.113


==> CSV_final/wordnet/BERT_Yelp.csv <==
qrs, PWWS,  LSH, Ours-dpp_posterior-pwws-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.204, 0.204, 0.204, 0.409
20, 0.204, 0.204, 1.636, 1.227
30, 0.204, 1.022, 1.636, 1.636
40, 0.409, 1.840, 2.658, 1.840
50, 0.613, 2.454, 3.272, 3.067
60, 0.818, 3.476, 3.885, 3.681
70, 1.227, 4.703, 4.703, 5.317
80, 1.636, 6.339, 5.521, 5.930
90, 2.045, 7.566, 6.339, 6.748
100, 2.454, 8.793, 7.362, 6.953
110, 2.863, 10.634, 7.771, 7.566
120, 3.067, 12.883, 8.384, 8.180
130, 3.681, 15.746, 8.793, 9.816
140, 4.090, 17.996, 9.816, 11.043
150, 4.090, 20.654, 10.225, 12.270
160, 4.703, 22.699, 11.861, 13.701
170, 5.521, 23.722, 13.906, 17.178
180, 6.135, 25.562, 14.519, 19.427
190, 6.953, 28.221, 14.928, 20.450
200, 6.953, 30.675, 15.133, 22.290
210, 7.157, 32.720, 15.746, 24.949
220, 7.362, 35.174, 16.155, 26.585
230, 8.384, 36.605, 16.360, 29.652
240, 8.793, 38.241, 16.769, 31.288
250, 9.407, 39.673, 16.769, 34.356
260, 10.429, 41.922, 17.587, 38.037
270, 11.043, 44.172, 19.223, 41.718
280, 11.452, 44.376, 20.245, 44.990
290, 11.861, 45.808, 21.268, 48.262
300, 12.883, 47.239, 23.517, 51.534
310, 13.701, 48.671, 24.949, 53.988
320, 13.906, 49.693, 26.994, 56.851
330, 13.906, 51.534, 28.834, 58.691
340, 15.133, 51.738, 31.493, 60.941
350, 15.337, 52.556, 34.765, 62.986
360, 15.746, 54.601, 37.014, 64.213
370, 16.360, 56.237, 39.264, 66.053
380, 17.382, 57.260, 41.104, 67.689
390, 17.791, 58.896, 43.558, 69.734
400, 19.018, 59.509, 44.990, 70.348
410, 19.836, 61.145, 46.217, 71.370
420, 20.245, 62.168, 47.239, 72.597
430, 21.472, 63.395, 48.671, 73.620
440, 21.677, 64.826, 50.511, 74.233
450, 22.086, 66.462, 51.738, 75.460
460, 22.904, 67.280, 53.988, 76.892
470, 23.313, 67.689, 55.215, 77.301
480, 24.949, 68.098, 56.851, 78.323
490, 26.176, 68.507, 58.078, 78.732
500, 26.789, 69.121, 59.100, 79.346
510, 27.607, 69.734, 59.714, 79.550
520, 28.425, 70.552, 60.736, 80.368
530, 29.243, 71.166, 61.963, 81.186
540, 30.266, 72.188, 63.190, 81.800
550, 31.288, 72.597, 63.804, 82.209
560, 31.902, 73.415, 64.008, 82.822
570, 32.720, 73.824, 65.644, 83.231
580, 33.129, 74.642, 66.667, 84.049
590, 33.333, 75.256, 67.689, 84.458
600, 34.151, 75.869, 68.303, 85.276
610, 34.560, 76.687, 69.325, 85.481
620, 34.969, 77.710, 70.757, 85.481
630, 35.992, 78.323, 71.166, 85.481
640, 36.605, 78.528, 72.188, 85.481
650, 37.832, 78.937, 73.415, 85.685
660, 38.650, 79.141, 74.438, 86.094
670, 39.264, 79.550, 75.256, 86.503
680, 40.491, 80.573, 75.460, 86.503
690, 41.104, 81.186, 76.483, 86.708
700, 41.718, 82.004, 77.301, 86.912
710, 42.127, 82.618, 77.914, 87.321
720, 42.945, 83.027, 78.323, 87.526
730, 43.763, 83.436, 78.937, 87.730
740, 44.581, 83.845, 79.141, 87.935
750, 45.194, 84.254, 79.346, 88.344
760, 45.399, 84.458, 80.164, 88.548
770, 46.421, 85.481, 80.777, 88.753
780, 47.035, 85.685, 81.186, 89.162
790, 47.444, 85.890, 81.391, 89.571
800, 47.853, 85.890, 82.413, 89.775
810, 47.853, 86.299, 83.436, 89.980
820, 48.057, 86.912, 84.049, 89.980
830, 48.671, 86.912, 84.458, 90.184
840, 48.875, 87.117, 84.663, 90.593
850, 49.080, 87.117, 84.663, 90.798
860, 49.693, 87.321, 85.890, 91.207
870, 49.898, 87.526, 86.299, 91.207
880, 50.102, 87.526, 86.912, 91.616
890, 51.329, 87.730, 87.117, 92.229
900, 51.329, 87.935, 87.526, 92.638
910, 51.738, 87.935, 88.139, 92.638
920, 52.352, 88.139, 88.139, 92.638
930, 52.965, 88.344, 88.344, 92.638
940, 53.579, 88.344, 88.753, 92.843
950, 54.192, 88.344, 88.957, 93.252
960, 54.601, 88.548, 89.162, 93.456
970, 55.215, 88.548, 89.162, 93.865
980, 55.215, 89.162, 89.571, 93.865
990, 55.419, 89.162, 89.571, 94.070
1000, 56.237, 89.162, 89.980, 94.070
1010, 56.442, 89.366, 90.798, 94.070
1020, 56.851, 89.366, 91.002, 94.683
1030, 57.260, 89.775, 91.207, 94.888
1040, 57.669, 90.184, 91.207, 94.888
1050, 58.282, 90.184, 91.411, 95.092
1060, 58.487, 90.389, 91.616, 95.297
1070, 59.100, 90.389, 91.820, 95.501
1080, 59.305, 90.389, 91.820, 95.501
1090, 59.509, 90.389, 92.434, 95.501
1100, 60.123, 90.389, 92.638, 95.706
1110, 60.327, 90.389, 92.843, 95.706
1120, 60.941, 90.593, 92.843, 95.706
1130, 61.759, 90.593, 92.843, 95.706
1140, 61.963, 90.593, 93.047, 95.910
1150, 62.168, 90.593, 93.047, 95.910
1160, 62.168, 90.593, 93.456, 95.910
1170, 62.168, 90.593, 93.661, 95.910
1180, 62.372, 90.593, 93.865, 95.910
1190, 62.781, 90.798, 94.070, 96.115
1200, 62.781, 90.798, 94.274, 96.524
1210, 63.395, 91.002, 94.683, 96.933
1220, 63.804, 91.002, 94.683, 96.933
1230, 64.417, 91.002, 94.683, 96.933
1240, 64.622, 91.002, 94.683, 97.137
1250, 65.031, 91.002, 94.683, 97.342
1260, 65.031, 91.002, 95.092, 97.342
1270, 65.644, 91.207, 95.092, 97.342
1280, 65.644, 91.207, 95.092, 97.342
1290, 65.849, 91.207, 95.297, 97.342
1300, 65.849, 91.207, 95.501, 97.342
1310, 65.849, 91.207, 95.501, 97.342
1320, 66.053, 91.207, 95.706, 97.342
1330, 67.280, 91.207, 95.706, 97.342
1340, 67.689, 91.616, 95.910, 97.342
1350, 67.894, 91.616, 95.910, 97.342
1360, 68.098, 91.616, 95.910, 97.342
1370, 68.303, 91.616, 95.910, 97.342
1380, 68.507, 91.616, 95.910, 97.342
1390, 68.507, 91.616, 95.910, 97.342
1400, 68.916, 91.616, 95.910, 97.342
1410, 69.325, 91.616, 95.910, 97.342
1420, 69.325, 91.616, 95.910, 97.342
1430, 69.325, 91.616, 96.319, 97.342
1440, 69.939, 91.820, 96.524, 97.342
1450, 70.552, 91.820, 96.933, 97.342
1460, 70.961, 91.820, 97.137, 97.342
1470, 71.166, 91.820, 97.137, 97.342
1480, 71.166, 91.820, 97.342, 97.342
1490, 71.575, 91.820, 97.342, 97.342
1500, 71.575, 91.820, 97.342, 97.546
1510, 71.575, 92.025, 97.546, 97.546
1520, 71.984, 92.025, 97.546, 97.546
1530, 71.984, 92.229, 97.546, 97.546
1540, 72.597, 92.229, 97.546, 97.546
1550, 72.802, 92.229, 97.546, 97.546
1560, 73.211, 92.229, 97.751, 97.546
1570, 74.233, 92.229, 97.955, 97.546
1580, 74.233, 92.229, 97.955, 97.546
1590, 74.642, 92.229, 97.955, 97.546
1600, 74.642, 92.229, 97.955, 97.546
1610, 75.051, 92.229, 98.160, 97.546
1620, 75.460, 92.229, 98.160, 97.546
1630, 75.665, 92.229, 98.364, 97.546
1640, 75.869, 92.229, 98.364, 97.546
1650, 76.074, 92.229, 98.569, 97.546
1660, 76.278, 92.229, 98.569, 97.546
1670, 76.483, 92.229, 98.569, 97.546
1680, 76.483, 92.229, 98.569, 97.546
1690, 76.483, 92.229, 98.569, 97.546
1700, 76.892, 92.229, 98.569, 97.546
1710, 77.096, 92.229, 98.569, 97.546
1720, 77.301, 92.229, 98.569, 97.546
1730, 77.301, 92.229, 98.569, 97.546
1740, 77.505, 92.229, 98.569, 97.546
1750, 77.914, 92.229, 98.569, 97.546
1760, 78.323, 92.229, 98.569, 97.546
1770, 78.937, 92.229, 98.569, 97.546
1780, 79.141, 92.229, 98.569, 97.546
1790, 79.550, 92.229, 98.569, 97.546
1800, 79.959, 92.229, 98.569, 97.546
1810, 79.959, 92.229, 98.569, 97.546
1820, 80.368, 92.229, 98.569, 97.546
1830, 80.368, 92.229, 98.569, 97.546
1840, 80.777, 92.229, 98.569, 97.546
1850, 81.595, 92.229, 98.569, 97.546
1860, 82.004, 92.229, 98.569, 97.546
1870, 82.004, 92.229, 98.569, 97.751
1880, 82.004, 92.229, 98.569, 97.751
1890, 82.209, 92.229, 98.569, 97.751
1900, 82.209, 92.434, 98.773, 97.751
1910, 82.618, 92.434, 98.773, 97.751
1920, 82.822, 92.434, 98.978, 97.751
1930, 82.822, 92.434, 98.978, 97.751
1940, 83.027, 92.434, 98.978, 97.751
1950, 83.027, 92.434, 98.978, 97.751
1960, 83.027, 92.434, 98.978, 97.751
1970, 83.436, 92.434, 98.978, 97.751
1980, 83.436, 92.434, 98.978, 97.751
1990, 83.436, 92.434, 98.978, 97.751
2000, 83.436, 92.434, 98.978, 97.751
2010, 83.436, 92.434, 98.978, 97.751
2020, 83.640, 92.434, 98.978, 97.751
2030, 84.049, 92.434, 98.978, 97.751
2040, 84.049, 92.434, 98.978, 97.955
2050, 84.049, 92.434, 98.978, 97.955
2060, 84.254, 92.434, 98.978, 97.955
2070, 84.254, 92.434, 98.978, 97.955
2080, 84.254, 92.434, 99.182, 97.955
2090, 84.458, 92.434, 99.182, 97.955
2100, 84.458, 92.638, 99.182, 97.955
2110, 84.867, 92.638, 99.182, 97.955
2120, 85.072, 92.638, 99.182, 97.955
2130, 85.481, 92.638, 99.182, 97.955
2140, 85.481, 92.638, 99.182, 97.955
2150, 85.481, 92.638, 99.182, 97.955
2160, 85.890, 92.638, 99.182, 97.955
2170, 85.890, 92.638, 99.182, 97.955
2180, 86.094, 92.638, 99.182, 97.955
2190, 86.299, 92.638, 99.182, 97.955
2200, 86.299, 92.638, 99.182, 97.955
2210, 86.503, 92.638, 99.182, 97.955
2220, 86.503, 92.638, 99.182, 97.955
2230, 86.503, 92.638, 99.182, 97.955
2240, 86.503, 92.638, 99.182, 97.955
2250, 86.503, 92.638, 99.182, 97.955
2260, 86.708, 92.638, 99.182, 97.955
2270, 86.912, 92.638, 99.182, 97.955
2280, 87.117, 92.638, 99.182, 97.955
2290, 87.117, 92.638, 99.182, 97.955
2300, 87.117, 92.638, 99.182, 97.955
2310, 87.321, 92.638, 99.182, 97.955
2320, 87.321, 92.638, 99.182, 97.955
2330, 87.321, 92.638, 99.182, 97.955
2340, 87.321, 92.638, 99.182, 97.955
2350, 87.321, 92.638, 99.182, 97.955
2360, 87.321, 92.638, 99.182, 97.955
2370, 87.526, 92.638, 99.387, 97.955
2380, 87.526, 92.638, 99.387, 97.955
2390, 87.526, 92.638, 99.387, 97.955
2400, 87.730, 92.638, 99.387, 97.955
2410, 87.730, 92.638, 99.387, 97.955
2420, 87.730, 92.638, 99.387, 97.955
2430, 87.935, 92.638, 99.387, 97.955
2440, 87.935, 92.638, 99.387, 97.955
2450, 87.935, 92.638, 99.387, 97.955
2460, 88.139, 92.638, 99.387, 97.955
2470, 88.139, 92.638, 99.387, 97.955
2480, 88.344, 92.638, 99.387, 97.955
2490, 88.548, 92.638, 99.387, 97.955
2500, 88.753, 92.638, 99.387, 97.955
2510, 88.957, 92.638, 99.387, 97.955
2520, 89.366, 92.638, 99.387, 97.955
2530, 89.366, 92.638, 99.387, 97.955
2540, 89.366, 92.638, 99.387, 97.955
2550, 89.571, 92.638, 99.387, 97.955
2560, 89.775, 92.638, 99.387, 97.955
2570, 89.775, 92.638, 99.387, 97.955
2580, 89.980, 92.638, 99.387, 97.955
2590, 89.980, 92.638, 99.387, 97.955
2600, 89.980, 92.638, 99.387, 97.955
2610, 89.980, 92.638, 99.387, 97.955
2620, 90.184, 92.638, 99.387, 97.955
2630, 90.389, 92.638, 99.387, 97.955
2640, 90.389, 92.638, 99.387, 97.955
2650, 90.389, 92.638, 99.387, 97.955
2660, 90.389, 92.638, 99.387, 97.955
2670, 90.389, 92.638, 99.387, 97.955
2680, 90.389, 92.638, 99.387, 97.955
2690, 90.593, 92.638, 99.387, 97.955
2700, 90.593, 92.638, 99.387, 97.955
2710, 90.798, 92.638, 99.387, 97.955
2720, 90.798, 92.638, 99.387, 97.955
2730, 90.798, 92.638, 99.387, 97.955
2740, 91.002, 92.638, 99.387, 97.955
2750, 91.002, 92.638, 99.387, 97.955
2760, 91.002, 92.638, 99.387, 97.955
2770, 91.002, 92.638, 99.387, 97.955
2780, 91.002, 92.638, 99.387, 97.955
2790, 91.002, 92.638, 99.387, 97.955
2800, 91.002, 92.638, 99.387, 97.955
2810, 91.002, 92.638, 99.387, 97.955
2820, 91.002, 92.638, 99.387, 97.955
2830, 91.002, 92.638, 99.387, 97.955
2840, 91.002, 92.638, 99.387, 97.955
2850, 91.002, 92.638, 99.387, 97.955
2860, 91.002, 92.638, 99.387, 97.955
2870, 91.002, 92.638, 99.387, 97.955
2880, 91.002, 92.638, 99.387, 97.955
2890, 91.002, 92.638, 99.387, 97.955
2900, 91.207, 92.638, 99.387, 97.955
2910, 91.207, 92.638, 99.387, 97.955
2920, 91.207, 92.638, 99.387, 97.955
2930, 91.616, 92.638, 99.387, 97.955
2940, 91.616, 92.638, 99.387, 97.955
2950, 91.616, 92.638, 99.387, 97.955
2960, 91.616, 92.638, 99.387, 97.955
2970, 91.616, 92.638, 99.387, 97.955
2980, 91.616, 92.638, 99.387, 97.955
2990, 91.616, 92.638, 99.387, 97.955
3000, 91.820, 92.638, 99.387, 97.955
3010, 91.820, 92.638, 99.387, 97.955
3020, 91.820, 92.638, 99.387, 97.955
3030, 91.820, 92.638, 99.387, 97.955
3040, 91.820, 92.638, 99.387, 97.955
3050, 91.820, 92.638, 99.387, 97.955
3060, 91.820, 92.638, 99.387, 97.955
3070, 91.820, 92.638, 99.387, 97.955
3080, 91.820, 92.638, 99.387, 97.955
3090, 91.820, 92.638, 99.387, 97.955
3100, 91.820, 92.638, 99.387, 97.955
3110, 91.820, 92.638, 99.387, 97.955
3120, 91.820, 92.638, 99.387, 97.955
3130, 91.820, 92.638, 99.387, 97.955
3140, 91.820, 92.638, 99.387, 97.955
3150, 91.820, 92.638, 99.387, 97.955
3160, 91.820, 92.638, 99.387, 97.955
3170, 91.820, 92.638, 99.387, 97.955
3180, 91.820, 92.638, 99.387, 97.955
3190, 91.820, 92.638, 99.387, 97.955
3200, 91.820, 92.638, 99.387, 97.955
3210, 91.820, 92.638, 99.387, 97.955
3220, 91.820, 92.638, 99.387, 97.955
3230, 92.025, 92.638, 99.387, 97.955
3240, 92.025, 92.638, 99.387, 97.955
3250, 92.025, 92.638, 99.387, 97.955
3260, 92.025, 92.638, 99.387, 97.955
3270, 92.025, 92.638, 99.387, 97.955
3280, 92.025, 92.638, 99.387, 97.955
3290, 92.025, 92.638, 99.387, 97.955
3300, 92.025, 92.638, 99.387, 97.955
3310, 92.025, 92.638, 99.387, 97.955
3320, 92.025, 92.638, 99.387, 97.955
3330, 92.025, 92.638, 99.387, 97.955
3340, 92.229, 92.638, 99.387, 97.955
3350, 92.229, 92.638, 99.387, 97.955
3360, 92.229, 92.638, 99.387, 97.955
3370, 92.229, 92.638, 99.387, 97.955
3380, 92.229, 92.638, 99.387, 97.955
3390, 92.229, 92.638, 99.387, 97.955
3400, 92.229, 92.638, 99.387, 97.955
3410, 92.434, 92.638, 99.387, 97.955
3420, 92.434, 92.638, 99.387, 97.955
3430, 92.434, 92.638, 99.387, 97.955
3440, 92.638, 92.638, 99.387, 97.955
3450, 92.638, 92.638, 99.387, 97.955
3460, 92.638, 92.638, 99.387, 97.955
3470, 92.638, 92.638, 99.387, 97.955
3480, 92.638, 92.638, 99.387, 97.955
3490, 92.638, 92.638, 99.387, 97.955
3500, 92.638, 92.638, 99.387, 97.955
3510, 92.638, 92.638, 99.387, 97.955
3520, 92.638, 92.638, 99.387, 97.955
3530, 92.638, 92.638, 99.387, 97.955
3540, 92.638, 92.638, 99.387, 97.955
3550, 92.638, 92.638, 99.387, 97.955
3560, 92.638, 92.638, 99.387, 97.955
3570, 92.638, 92.638, 99.387, 97.955
3580, 92.638, 92.638, 99.387, 97.955
3590, 92.638, 92.638, 99.387, 97.955
3600, 92.843, 92.638, 99.387, 97.955
3610, 92.843, 92.638, 99.387, 97.955
3620, 92.843, 92.638, 99.387, 97.955
3630, 93.047, 92.638, 99.387, 97.955
3640, 93.047, 92.638, 99.387, 97.955
3650, 93.047, 92.638, 99.387, 97.955
3660, 93.252, 92.638, 99.387, 97.955
3670, 93.252, 92.638, 99.387, 97.955
3680, 93.252, 92.638, 99.387, 97.955
3690, 93.252, 92.638, 99.387, 97.955
3700, 93.252, 92.638, 99.387, 97.955
3710, 93.252, 92.638, 99.387, 97.955
3720, 93.252, 92.638, 99.387, 97.955
3730, 93.252, 92.638, 99.387, 97.955
3740, 93.252, 92.638, 99.387, 97.955
3750, 93.252, 92.638, 99.387, 97.955
3760, 93.252, 92.638, 99.387, 97.955
3770, 93.252, 92.638, 99.387, 97.955
3780, 93.252, 92.638, 99.387, 97.955
3790, 93.252, 92.638, 99.387, 97.955
3800, 93.252, 92.638, 99.387, 97.955
3810, 93.252, 92.638, 99.387, 97.955
3820, 93.252, 92.638, 99.387, 97.955
3830, 93.252, 92.638, 99.387, 97.955
3840, 93.252, 92.638, 99.387, 97.955
3850, 93.252, 92.638, 99.387, 97.955
3860, 93.252, 92.638, 99.387, 97.955
3870, 93.252, 92.638, 99.387, 97.955
3880, 93.252, 92.638, 99.387, 97.955
3890, 93.252, 92.638, 99.387, 97.955
3900, 93.252, 92.638, 99.387, 97.955
3910, 93.252, 92.638, 99.387, 97.955
3920, 93.252, 92.638, 99.387, 97.955
3930, 93.252, 92.638, 99.387, 97.955
3940, 93.252, 92.638, 99.387, 97.955
3950, 93.252, 92.638, 99.387, 97.955
3960, 93.252, 92.638, 99.387, 97.955
3970, 93.252, 92.638, 99.387, 97.955
3980, 93.252, 92.638, 99.387, 97.955
3990, 93.252, 92.638, 99.387, 97.955
4000, 93.252, 92.638, 99.387, 97.955
4010, 93.252, 92.638, 99.387, 97.955
4020, 93.456, 92.638, 99.387, 97.955
4030, 93.456, 92.638, 99.387, 97.955
4040, 93.456, 92.638, 99.387, 97.955
4050, 93.456, 92.638, 99.387, 97.955
4060, 93.456, 92.638, 99.387, 97.955
4070, 93.456, 92.638, 99.387, 97.955
4080, 93.456, 92.638, 99.387, 97.955
4090, 93.456, 92.638, 99.387, 97.955
4100, 93.456, 92.638, 99.387, 97.955
4110, 93.456, 92.638, 99.387, 97.955
4120, 93.456, 92.638, 99.387, 97.955
4130, 93.456, 92.638, 99.387, 97.955
4140, 93.661, 92.638, 99.387, 97.955
4150, 93.865, 92.638, 99.387, 97.955
4160, 93.865, 92.638, 99.387, 97.955
4170, 94.070, 92.638, 99.387, 97.955
4180, 94.070, 92.638, 99.387, 97.955
4190, 94.070, 92.638, 99.387, 97.955
4200, 94.070, 92.638, 99.387, 97.955
4210, 94.070, 92.638, 99.387, 97.955
4220, 94.070, 92.638, 99.387, 97.955
4230, 94.070, 92.638, 99.387, 97.955
4240, 94.070, 92.638, 99.387, 97.955
4250, 94.070, 92.638, 99.387, 97.955
4260, 94.070, 92.638, 99.387, 97.955
4270, 94.070, 92.638, 99.387, 97.955
4280, 94.070, 92.638, 99.387, 97.955
4290, 94.070, 92.638, 99.387, 97.955
4300, 94.070, 92.638, 99.387, 97.955
4310, 94.070, 92.638, 99.387, 97.955
4320, 94.070, 92.638, 99.387, 97.955
4330, 94.070, 92.638, 99.387, 97.955
4340, 94.070, 92.638, 99.387, 97.955
4350, 94.070, 92.638, 99.387, 97.955
4360, 94.070, 92.638, 99.387, 97.955
4370, 94.070, 92.638, 99.387, 97.955
4380, 94.070, 92.638, 99.387, 97.955
4390, 94.070, 92.638, 99.387, 97.955
4400, 94.070, 92.638, 99.387, 97.955
4410, 94.070, 92.638, 99.387, 97.955
4420, 94.070, 92.638, 99.387, 97.955
4430, 94.070, 92.638, 99.387, 97.955
4440, 94.070, 92.638, 99.387, 97.955
4450, 94.070, 92.638, 99.387, 97.955
4460, 94.070, 92.638, 99.387, 97.955
4470, 94.070, 92.638, 99.387, 97.955
4480, 94.070, 92.638, 99.387, 97.955
4490, 94.070, 92.638, 99.387, 97.955
4500, 94.070, 92.638, 99.387, 97.955
4510, 94.070, 92.638, 99.387, 97.955
4520, 94.070, 92.638, 99.387, 97.955
4530, 94.070, 92.638, 99.387, 97.955
4540, 94.070, 92.638, 99.387, 97.955
4550, 94.070, 92.638, 99.387, 97.955
4560, 94.070, 92.638, 99.387, 97.955
4570, 94.070, 92.638, 99.387, 97.955
4580, 94.070, 92.638, 99.387, 97.955
4590, 94.070, 92.638, 99.387, 97.955
4600, 94.070, 92.638, 99.387, 97.955
4610, 94.070, 92.638, 99.387, 97.955
4620, 94.070, 92.638, 99.387, 97.955
4630, 94.274, 92.638, 99.387, 97.955


==> CSV_final/wordnet/BERT_Yelp_5000.csv <==
qrs, PWWS,  LSH, Ours-dpp_posterior-pwws-huge, Ours-dpp_posterior-lsh-llon
0, 0.000, 0.000, 0.000, 0.000
10, 0.204, 0.204, 0.204, 0.409
20, 0.204, 0.204, 1.636, 1.227
30, 0.204, 1.022, 1.636, 1.636
40, 0.409, 1.840, 2.658, 1.840
50, 0.613, 2.454, 3.272, 3.067
60, 0.818, 3.476, 3.885, 3.681
70, 1.227, 4.703, 4.703, 5.317
80, 1.636, 6.339, 5.521, 5.930
90, 2.045, 7.566, 6.339, 6.748
100, 2.454, 8.793, 7.362, 6.953
110, 2.863, 10.634, 7.771, 7.566
120, 3.067, 12.883, 8.384, 8.180
130, 3.681, 15.746, 8.793, 9.816
140, 4.090, 17.996, 9.816, 11.043
150, 4.090, 20.654, 10.225, 12.270
160, 4.703, 22.699, 11.861, 13.701
170, 5.521, 23.722, 13.906, 17.178
180, 6.135, 25.562, 14.519, 19.427
190, 6.953, 28.221, 14.928, 20.450
200, 6.953, 30.675, 15.133, 22.290
210, 7.157, 32.720, 15.746, 24.949
220, 7.362, 35.174, 16.155, 26.585
230, 8.384, 36.605, 16.360, 29.652
240, 8.793, 38.241, 16.769, 31.288
250, 9.407, 39.673, 16.769, 34.356
260, 10.429, 41.922, 17.587, 38.037
270, 11.043, 44.172, 19.223, 41.718
280, 11.452, 44.376, 20.245, 44.990
290, 11.861, 45.808, 21.268, 48.262
300, 12.883, 47.239, 23.517, 51.534
310, 13.701, 48.671, 24.949, 53.988
320, 13.906, 49.693, 26.994, 56.851
330, 13.906, 51.534, 28.834, 58.691
340, 15.133, 51.738, 31.493, 60.941
350, 15.337, 52.556, 34.765, 62.986
360, 15.746, 54.601, 37.014, 64.213
370, 16.360, 56.237, 39.264, 66.053
380, 17.382, 57.260, 41.104, 67.689
390, 17.791, 58.896, 43.558, 69.734
400, 19.018, 59.509, 44.990, 70.348
410, 19.836, 61.145, 46.217, 71.370
420, 20.245, 62.168, 47.239, 72.597
430, 21.472, 63.395, 48.671, 73.620
440, 21.677, 64.826, 50.511, 74.233
450, 22.086, 66.462, 51.738, 75.460
460, 22.904, 67.280, 53.988, 76.892
470, 23.313, 67.689, 55.215, 77.301
480, 24.949, 68.098, 56.851, 78.323
490, 26.176, 68.507, 58.078, 78.732
500, 26.789, 69.121, 59.100, 79.346
510, 27.607, 69.734, 59.714, 79.550
520, 28.425, 70.552, 60.736, 80.368
530, 29.243, 71.166, 61.963, 81.186
540, 30.266, 72.188, 63.190, 81.800
550, 31.288, 72.597, 63.804, 82.209
560, 31.902, 73.415, 64.008, 82.822
570, 32.720, 73.824, 65.644, 83.231
580, 33.129, 74.642, 66.667, 84.049
590, 33.333, 75.256, 67.689, 84.458
600, 34.151, 75.869, 68.303, 85.276
610, 34.560, 76.687, 69.325, 85.481
620, 34.969, 77.710, 70.757, 85.481
630, 35.992, 78.323, 71.166, 85.481
640, 36.605, 78.528, 72.188, 85.481
650, 37.832, 78.937, 73.415, 85.685
660, 38.650, 79.141, 74.438, 86.094
670, 39.264, 79.550, 75.256, 86.503
680, 40.491, 80.573, 75.460, 86.503
690, 41.104, 81.186, 76.483, 86.708
700, 41.718, 82.004, 77.301, 86.912
710, 42.127, 82.618, 77.914, 87.321
720, 42.945, 83.027, 78.323, 87.526
730, 43.763, 83.436, 78.937, 87.730
740, 44.581, 83.845, 79.141, 87.935
750, 45.194, 84.254, 79.346, 88.344
760, 45.399, 84.458, 80.164, 88.548
770, 46.421, 85.481, 80.777, 88.753
780, 47.035, 85.685, 81.186, 89.162
790, 47.444, 85.890, 81.391, 89.571
800, 47.853, 85.890, 82.413, 89.775
810, 47.853, 86.299, 83.436, 89.980
820, 48.057, 86.912, 84.049, 89.980
830, 48.671, 86.912, 84.458, 90.184
840, 48.875, 87.117, 84.663, 90.593
850, 49.080, 87.117, 84.663, 90.798
860, 49.693, 87.321, 85.890, 91.207
870, 49.898, 87.526, 86.299, 91.207
880, 50.102, 87.526, 86.912, 91.616
890, 51.329, 87.730, 87.117, 92.229
900, 51.329, 87.935, 87.526, 92.638
910, 51.738, 87.935, 88.139, 92.638
920, 52.352, 88.139, 88.139, 92.638
930, 52.965, 88.344, 88.344, 92.638
940, 53.579, 88.344, 88.753, 92.843
950, 54.192, 88.344, 88.957, 93.252
960, 54.601, 88.548, 89.162, 93.456
970, 55.215, 88.548, 89.162, 93.865
980, 55.215, 89.162, 89.571, 93.865
990, 55.419, 89.162, 89.571, 94.070
1000, 56.237, 89.162, 89.980, 94.070
1010, 56.442, 89.366, 90.798, 94.070
1020, 56.851, 89.366, 91.002, 94.683
1030, 57.260, 89.775, 91.207, 94.888
1040, 57.669, 90.184, 91.207, 94.888
1050, 58.282, 90.184, 91.411, 95.092
1060, 58.487, 90.389, 91.616, 95.297
1070, 59.100, 90.389, 91.820, 95.501
1080, 59.305, 90.389, 91.820, 95.501
1090, 59.509, 90.389, 92.434, 95.501
1100, 60.123, 90.389, 92.638, 95.706
1110, 60.327, 90.389, 92.843, 95.706
1120, 60.941, 90.593, 92.843, 95.706
1130, 61.759, 90.593, 92.843, 95.706
1140, 61.963, 90.593, 93.047, 95.910
1150, 62.168, 90.593, 93.047, 95.910
1160, 62.168, 90.593, 93.456, 95.910
1170, 62.168, 90.593, 93.661, 95.910
1180, 62.372, 90.593, 93.865, 95.910
1190, 62.781, 90.798, 94.070, 96.115
1200, 62.781, 90.798, 94.274, 96.524
1210, 63.395, 91.002, 94.683, 96.933
1220, 63.804, 91.002, 94.683, 96.933
1230, 64.417, 91.002, 94.683, 96.933
1240, 64.622, 91.002, 94.683, 97.137
1250, 65.031, 91.002, 94.683, 97.342
1260, 65.031, 91.002, 95.092, 97.342
1270, 65.644, 91.207, 95.092, 97.342
1280, 65.644, 91.207, 95.092, 97.342
1290, 65.849, 91.207, 95.297, 97.342
1300, 65.849, 91.207, 95.501, 97.342
1310, 65.849, 91.207, 95.501, 97.342
1320, 66.053, 91.207, 95.706, 97.342
1330, 67.280, 91.207, 95.706, 97.342
1340, 67.689, 91.616, 95.910, 97.342
1350, 67.894, 91.616, 95.910, 97.342
1360, 68.098, 91.616, 95.910, 97.342
1370, 68.303, 91.616, 95.910, 97.342
1380, 68.507, 91.616, 95.910, 97.342
1390, 68.507, 91.616, 95.910, 97.342
1400, 68.916, 91.616, 95.910, 97.342
1410, 69.325, 91.616, 95.910, 97.342
1420, 69.325, 91.616, 95.910, 97.342
1430, 69.325, 91.616, 96.319, 97.342
1440, 69.939, 91.820, 96.524, 97.342
1450, 70.552, 91.820, 96.933, 97.342
1460, 70.961, 91.820, 97.137, 97.342
1470, 71.166, 91.820, 97.137, 97.342
1480, 71.166, 91.820, 97.342, 97.342
1490, 71.575, 91.820, 97.342, 97.342
1500, 71.575, 91.820, 97.342, 97.546
1510, 71.575, 92.025, 97.546, 97.546
1520, 71.984, 92.025, 97.546, 97.546
1530, 71.984, 92.229, 97.546, 97.546
1540, 72.597, 92.229, 97.546, 97.546
1550, 72.802, 92.229, 97.546, 97.546
1560, 73.211, 92.229, 97.751, 97.546
1570, 74.233, 92.229, 97.955, 97.546
1580, 74.233, 92.229, 97.955, 97.546
1590, 74.642, 92.229, 97.955, 97.546
1600, 74.642, 92.229, 97.955, 97.546
1610, 75.051, 92.229, 98.160, 97.546
1620, 75.460, 92.229, 98.160, 97.546
1630, 75.665, 92.229, 98.364, 97.546
1640, 75.869, 92.229, 98.364, 97.546
1650, 76.074, 92.229, 98.569, 97.546
1660, 76.278, 92.229, 98.569, 97.546
1670, 76.483, 92.229, 98.569, 97.546
1680, 76.483, 92.229, 98.569, 97.546
1690, 76.483, 92.229, 98.569, 97.546
1700, 76.892, 92.229, 98.569, 97.546
1710, 77.096, 92.229, 98.569, 97.546
1720, 77.301, 92.229, 98.569, 97.546
1730, 77.301, 92.229, 98.569, 97.546
1740, 77.505, 92.229, 98.569, 97.546
1750, 77.914, 92.229, 98.569, 97.546
1760, 78.323, 92.229, 98.569, 97.546
1770, 78.937, 92.229, 98.569, 97.546
1780, 79.141, 92.229, 98.569, 97.546
1790, 79.550, 92.229, 98.569, 97.546
1800, 79.959, 92.229, 98.569, 97.546
1810, 79.959, 92.229, 98.569, 97.546
1820, 80.368, 92.229, 98.569, 97.546
1830, 80.368, 92.229, 98.569, 97.546
1840, 80.777, 92.229, 98.569, 97.546
1850, 81.595, 92.229, 98.569, 97.546
1860, 82.004, 92.229, 98.569, 97.546
1870, 82.004, 92.229, 98.569, 97.751
1880, 82.004, 92.229, 98.569, 97.751
1890, 82.209, 92.229, 98.569, 97.751
1900, 82.209, 92.434, 98.773, 97.751
1910, 82.618, 92.434, 98.773, 97.751
1920, 82.822, 92.434, 98.978, 97.751
1930, 82.822, 92.434, 98.978, 97.751
1940, 83.027, 92.434, 98.978, 97.751
1950, 83.027, 92.434, 98.978, 97.751
1960, 83.027, 92.434, 98.978, 97.751
1970, 83.436, 92.434, 98.978, 97.751
1980, 83.436, 92.434, 98.978, 97.751
1990, 83.436, 92.434, 98.978, 97.751
2000, 83.436, 92.434, 98.978, 97.751
2010, 83.436, 92.434, 98.978, 97.751
2020, 83.640, 92.434, 98.978, 97.751
2030, 84.049, 92.434, 98.978, 97.751
2040, 84.049, 92.434, 98.978, 97.955
2050, 84.049, 92.434, 98.978, 97.955
2060, 84.254, 92.434, 98.978, 97.955
2070, 84.254, 92.434, 98.978, 97.955
2080, 84.254, 92.434, 99.182, 97.955
2090, 84.458, 92.434, 99.182, 97.955
2100, 84.458, 92.638, 99.182, 97.955
2110, 84.867, 92.638, 99.182, 97.955
2120, 85.072, 92.638, 99.182, 97.955
2130, 85.481, 92.638, 99.182, 97.955
2140, 85.481, 92.638, 99.182, 97.955
2150, 85.481, 92.638, 99.182, 97.955
2160, 85.890, 92.638, 99.182, 97.955
2170, 85.890, 92.638, 99.182, 97.955
2180, 86.094, 92.638, 99.182, 97.955
2190, 86.299, 92.638, 99.182, 97.955
2200, 86.299, 92.638, 99.182, 97.955
2210, 86.503, 92.638, 99.182, 97.955
2220, 86.503, 92.638, 99.182, 97.955
2230, 86.503, 92.638, 99.182, 97.955
2240, 86.503, 92.638, 99.182, 97.955
2250, 86.503, 92.638, 99.182, 97.955
2260, 86.708, 92.638, 99.182, 97.955
2270, 86.912, 92.638, 99.182, 97.955
2280, 87.117, 92.638, 99.182, 97.955
2290, 87.117, 92.638, 99.182, 97.955
2300, 87.117, 92.638, 99.182, 97.955
2310, 87.321, 92.638, 99.182, 97.955
2320, 87.321, 92.638, 99.182, 97.955
2330, 87.321, 92.638, 99.182, 97.955
2340, 87.321, 92.638, 99.182, 97.955
2350, 87.321, 92.638, 99.182, 97.955
2360, 87.321, 92.638, 99.182, 97.955
2370, 87.526, 92.638, 99.387, 97.955
2380, 87.526, 92.638, 99.387, 97.955
2390, 87.526, 92.638, 99.387, 97.955
2400, 87.730, 92.638, 99.387, 97.955
2410, 87.730, 92.638, 99.387, 97.955
2420, 87.730, 92.638, 99.387, 97.955
2430, 87.935, 92.638, 99.387, 97.955
2440, 87.935, 92.638, 99.387, 97.955
2450, 87.935, 92.638, 99.387, 97.955
2460, 88.139, 92.638, 99.387, 97.955
2470, 88.139, 92.638, 99.387, 97.955
2480, 88.344, 92.638, 99.387, 97.955
2490, 88.548, 92.638, 99.387, 97.955
2500, 88.753, 92.638, 99.387, 97.955
2510, 88.957, 92.638, 99.387, 97.955
2520, 89.366, 92.638, 99.387, 97.955
2530, 89.366, 92.638, 99.387, 97.955
2540, 89.366, 92.638, 99.387, 97.955
2550, 89.571, 92.638, 99.387, 97.955
2560, 89.775, 92.638, 99.387, 97.955
2570, 89.775, 92.638, 99.387, 97.955
2580, 89.980, 92.638, 99.387, 97.955
2590, 89.980, 92.638, 99.387, 97.955
2600, 89.980, 92.638, 99.387, 97.955
2610, 89.980, 92.638, 99.387, 97.955
2620, 90.184, 92.638, 99.387, 97.955
2630, 90.389, 92.638, 99.387, 97.955
2640, 90.389, 92.638, 99.387, 97.955
2650, 90.389, 92.638, 99.387, 97.955
2660, 90.389, 92.638, 99.387, 97.955
2670, 90.389, 92.638, 99.387, 97.955
2680, 90.389, 92.638, 99.387, 97.955
2690, 90.593, 92.638, 99.387, 97.955
2700, 90.593, 92.638, 99.387, 97.955
2710, 90.798, 92.638, 99.387, 97.955
2720, 90.798, 92.638, 99.387, 97.955
2730, 90.798, 92.638, 99.387, 97.955
2740, 91.002, 92.638, 99.387, 97.955
2750, 91.002, 92.638, 99.387, 97.955
2760, 91.002, 92.638, 99.387, 97.955
2770, 91.002, 92.638, 99.387, 97.955
2780, 91.002, 92.638, 99.387, 97.955
2790, 91.002, 92.638, 99.387, 97.955
2800, 91.002, 92.638, 99.387, 97.955
2810, 91.002, 92.638, 99.387, 97.955
2820, 91.002, 92.638, 99.387, 97.955
2830, 91.002, 92.638, 99.387, 97.955
2840, 91.002, 92.638, 99.387, 97.955
2850, 91.002, 92.638, 99.387, 97.955
2860, 91.002, 92.638, 99.387, 97.955
2870, 91.002, 92.638, 99.387, 97.955
2880, 91.002, 92.638, 99.387, 97.955
2890, 91.002, 92.638, 99.387, 97.955
2900, 91.207, 92.638, 99.387, 97.955
2910, 91.207, 92.638, 99.387, 97.955
2920, 91.207, 92.638, 99.387, 97.955
2930, 91.616, 92.638, 99.387, 97.955
2940, 91.616, 92.638, 99.387, 97.955
2950, 91.616, 92.638, 99.387, 97.955
2960, 91.616, 92.638, 99.387, 97.955
2970, 91.616, 92.638, 99.387, 97.955
2980, 91.616, 92.638, 99.387, 97.955
2990, 91.616, 92.638, 99.387, 97.955
3000, 91.820, 92.638, 99.387, 97.955
3010, 91.820, 92.638, 99.387, 97.955
3020, 91.820, 92.638, 99.387, 97.955
3030, 91.820, 92.638, 99.387, 97.955
3040, 91.820, 92.638, 99.387, 97.955
3050, 91.820, 92.638, 99.387, 97.955
3060, 91.820, 92.638, 99.387, 97.955
3070, 91.820, 92.638, 99.387, 97.955
3080, 91.820, 92.638, 99.387, 97.955
3090, 91.820, 92.638, 99.387, 97.955
3100, 91.820, 92.638, 99.387, 97.955
3110, 91.820, 92.638, 99.387, 97.955
3120, 91.820, 92.638, 99.387, 97.955
3130, 91.820, 92.638, 99.387, 97.955
3140, 91.820, 92.638, 99.387, 97.955
3150, 91.820, 92.638, 99.387, 97.955
3160, 91.820, 92.638, 99.387, 97.955
3170, 91.820, 92.638, 99.387, 97.955
3180, 91.820, 92.638, 99.387, 97.955
3190, 91.820, 92.638, 99.387, 97.955
3200, 91.820, 92.638, 99.387, 97.955
3210, 91.820, 92.638, 99.387, 97.955
3220, 91.820, 92.638, 99.387, 97.955
3230, 92.025, 92.638, 99.387, 97.955
3240, 92.025, 92.638, 99.387, 97.955
3250, 92.025, 92.638, 99.387, 97.955
3260, 92.025, 92.638, 99.387, 97.955
3270, 92.025, 92.638, 99.387, 97.955
3280, 92.025, 92.638, 99.387, 97.955
3290, 92.025, 92.638, 99.387, 97.955
3300, 92.025, 92.638, 99.387, 97.955
3310, 92.025, 92.638, 99.387, 97.955
3320, 92.025, 92.638, 99.387, 97.955
3330, 92.025, 92.638, 99.387, 97.955
3340, 92.229, 92.638, 99.387, 97.955
3350, 92.229, 92.638, 99.387, 97.955
3360, 92.229, 92.638, 99.387, 97.955
3370, 92.229, 92.638, 99.387, 97.955
3380, 92.229, 92.638, 99.387, 97.955
3390, 92.229, 92.638, 99.387, 97.955
3400, 92.229, 92.638, 99.387, 97.955
3410, 92.434, 92.638, 99.387, 97.955
3420, 92.434, 92.638, 99.387, 97.955
3430, 92.434, 92.638, 99.387, 97.955
3440, 92.638, 92.638, 99.387, 97.955
3450, 92.638, 92.638, 99.387, 97.955
3460, 92.638, 92.638, 99.387, 97.955
3470, 92.638, 92.638, 99.387, 97.955
3480, 92.638, 92.638, 99.387, 97.955
3490, 92.638, 92.638, 99.387, 97.955
3500, 92.638, 92.638, 99.387, 97.955
3510, 92.638, 92.638, 99.387, 97.955
3520, 92.638, 92.638, 99.387, 97.955
3530, 92.638, 92.638, 99.387, 97.955
3540, 92.638, 92.638, 99.387, 97.955
3550, 92.638, 92.638, 99.387, 97.955
3560, 92.638, 92.638, 99.387, 97.955
3570, 92.638, 92.638, 99.387, 97.955
3580, 92.638, 92.638, 99.387, 97.955
3590, 92.638, 92.638, 99.387, 97.955
3600, 92.843, 92.638, 99.387, 97.955
3610, 92.843, 92.638, 99.387, 97.955
3620, 92.843, 92.638, 99.387, 97.955
3630, 93.047, 92.638, 99.387, 97.955
3640, 93.047, 92.638, 99.387, 97.955
3650, 93.047, 92.638, 99.387, 97.955
3660, 93.252, 92.638, 99.387, 97.955
3670, 93.252, 92.638, 99.387, 97.955
3680, 93.252, 92.638, 99.387, 97.955
3690, 93.252, 92.638, 99.387, 97.955
3700, 93.252, 92.638, 99.387, 97.955
3710, 93.252, 92.638, 99.387, 97.955
3720, 93.252, 92.638, 99.387, 97.955
3730, 93.252, 92.638, 99.387, 97.955
3740, 93.252, 92.638, 99.387, 97.955
3750, 93.252, 92.638, 99.387, 97.955
3760, 93.252, 92.638, 99.387, 97.955
3770, 93.252, 92.638, 99.387, 97.955
3780, 93.252, 92.638, 99.387, 97.955
3790, 93.252, 92.638, 99.387, 97.955
3800, 93.252, 92.638, 99.387, 97.955
3810, 93.252, 92.638, 99.387, 97.955
3820, 93.252, 92.638, 99.387, 97.955
3830, 93.252, 92.638, 99.387, 97.955
3840, 93.252, 92.638, 99.387, 97.955
3850, 93.252, 92.638, 99.387, 97.955
3860, 93.252, 92.638, 99.387, 97.955
3870, 93.252, 92.638, 99.387, 97.955
3880, 93.252, 92.638, 99.387, 97.955
3890, 93.252, 92.638, 99.387, 97.955
3900, 93.252, 92.638, 99.387, 97.955
3910, 93.252, 92.638, 99.387, 97.955
3920, 93.252, 92.638, 99.387, 97.955
3930, 93.252, 92.638, 99.387, 97.955
3940, 93.252, 92.638, 99.387, 97.955
3950, 93.252, 92.638, 99.387, 97.955
3960, 93.252, 92.638, 99.387, 97.955
3970, 93.252, 92.638, 99.387, 97.955
3980, 93.252, 92.638, 99.387, 97.955
3990, 93.252, 92.638, 99.387, 97.955
4000, 93.252, 92.638, 99.387, 97.955
4010, 93.252, 92.638, 99.387, 97.955
4020, 93.456, 92.638, 99.387, 97.955
4030, 93.456, 92.638, 99.387, 97.955
4040, 93.456, 92.638, 99.387, 97.955
4050, 93.456, 92.638, 99.387, 97.955
4060, 93.456, 92.638, 99.387, 97.955
4070, 93.456, 92.638, 99.387, 97.955
4080, 93.456, 92.638, 99.387, 97.955
4090, 93.456, 92.638, 99.387, 97.955
4100, 93.456, 92.638, 99.387, 97.955
4110, 93.456, 92.638, 99.387, 97.955
4120, 93.456, 92.638, 99.387, 97.955
4130, 93.456, 92.638, 99.387, 97.955
4140, 93.661, 92.638, 99.387, 97.955
4150, 93.865, 92.638, 99.387, 97.955
4160, 93.865, 92.638, 99.387, 97.955
4170, 94.070, 92.638, 99.387, 97.955
4180, 94.070, 92.638, 99.387, 97.955
4190, 94.070, 92.638, 99.387, 97.955
4200, 94.070, 92.638, 99.387, 97.955
4210, 94.070, 92.638, 99.387, 97.955
4220, 94.070, 92.638, 99.387, 97.955
4230, 94.070, 92.638, 99.387, 97.955
4240, 94.070, 92.638, 99.387, 97.955
4250, 94.070, 92.638, 99.387, 97.955
4260, 94.070, 92.638, 99.387, 97.955
4270, 94.070, 92.638, 99.387, 97.955
4280, 94.070, 92.638, 99.387, 97.955
4290, 94.070, 92.638, 99.387, 97.955
4300, 94.070, 92.638, 99.387, 97.955
4310, 94.070, 92.638, 99.387, 97.955
4320, 94.070, 92.638, 99.387, 97.955
4330, 94.070, 92.638, 99.387, 97.955
4340, 94.070, 92.638, 99.387, 97.955
4350, 94.070, 92.638, 99.387, 97.955
4360, 94.070, 92.638, 99.387, 97.955
4370, 94.070, 92.638, 99.387, 97.955
4380, 94.070, 92.638, 99.387, 97.955
4390, 94.070, 92.638, 99.387, 97.955
4400, 94.070, 92.638, 99.387, 97.955
4410, 94.070, 92.638, 99.387, 97.955
4420, 94.070, 92.638, 99.387, 97.955
4430, 94.070, 92.638, 99.387, 97.955
4440, 94.070, 92.638, 99.387, 97.955
4450, 94.070, 92.638, 99.387, 97.955
4460, 94.070, 92.638, 99.387, 97.955
4470, 94.070, 92.638, 99.387, 97.955
4480, 94.070, 92.638, 99.387, 97.955
4490, 94.070, 92.638, 99.387, 97.955
4500, 94.070, 92.638, 99.387, 97.955
4510, 94.070, 92.638, 99.387, 97.955
4520, 94.070, 92.638, 99.387, 97.955
4530, 94.070, 92.638, 99.387, 97.955
4540, 94.070, 92.638, 99.387, 97.955
4550, 94.070, 92.638, 99.387, 97.955
4560, 94.070, 92.638, 99.387, 97.955
4570, 94.070, 92.638, 99.387, 97.955
4580, 94.070, 92.638, 99.387, 97.955
4590, 94.070, 92.638, 99.387, 97.955
4600, 94.070, 92.638, 99.387, 97.955
4610, 94.070, 92.638, 99.387, 97.955
4620, 94.070, 92.638, 99.387, 97.955
4630, 94.274, 92.638, 99.387, 97.955


==> CSV_final/wordnet/LSTM_AG.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.000
30, 0.000, 0.442
40, 0.000, 0.442
50, 0.000, 0.885
60, 0.000, 1.327
70, 0.221, 2.212
80, 0.221, 3.761
90, 0.221, 4.425
100, 0.664, 5.310
110, 1.106, 5.531
120, 1.549, 5.973
130, 1.770, 5.973
140, 2.434, 6.416
150, 2.876, 8.407
160, 3.097, 10.841
170, 5.973, 14.381
180, 7.080, 19.027
190, 8.186, 23.230
200, 9.513, 27.655
210, 12.168, 34.513
220, 14.381, 39.381
230, 17.699, 43.584
240, 20.133, 46.460
250, 23.009, 50.885
260, 25.000, 54.867
270, 27.434, 58.186
280, 30.310, 61.947
290, 33.186, 64.602
300, 36.062, 67.478
310, 38.717, 69.690
320, 41.814, 71.018
330, 44.027, 73.230
340, 46.681, 74.336
350, 49.558, 75.442
360, 51.991, 76.770
370, 57.301, 77.212
380, 58.850, 78.319
390, 59.513, 78.761
400, 61.504, 79.425
410, 63.053, 79.867
420, 64.823, 79.867
430, 66.372, 80.088
440, 67.478, 80.310
450, 69.248, 80.531
460, 69.912, 80.531
470, 71.018, 80.531
480, 71.460, 80.752
490, 71.460, 80.973
500, 72.124, 80.973
510, 73.009, 81.195
520, 73.230, 81.195
530, 73.673, 81.195
540, 73.894, 81.195
550, 74.336, 81.195
560, 74.336, 81.195
570, 74.779, 81.416
580, 75.221, 81.416
590, 75.664, 81.416
600, 76.549, 81.416
610, 76.549, 81.416
620, 76.549, 81.416
630, 76.549, 81.637
640, 76.549, 81.637
650, 76.549, 81.637
660, 76.770, 81.637
670, 76.991, 81.637
680, 77.434, 81.858
690, 77.434, 81.858
700, 77.434, 82.080
710, 77.434, 82.080
720, 77.434, 82.080
730, 77.434, 82.080
740, 77.655, 82.301
750, 77.655, 82.301
760, 77.876, 82.301
770, 77.876, 82.301
780, 77.876, 82.301
790, 77.876, 82.301
800, 77.876, 82.301
810, 78.097, 82.301
820, 78.097, 82.301
830, 78.097, 82.301
840, 78.097, 82.301
850, 78.097, 82.301
860, 78.097, 82.301
870, 78.097, 82.301
880, 78.097, 82.301
890, 78.097, 82.301
900, 78.097, 82.301
910, 78.097, 82.301
920, 78.097, 82.301
930, 78.097, 82.301
940, 78.097, 82.301
950, 78.319, 82.301


==> CSV_final/wordnet/LSTM_AG_5000.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 0.000
20, 0.000, 0.000
30, 0.000, 0.442
40, 0.000, 0.442
50, 0.000, 0.885
60, 0.000, 1.327
70, 0.221, 2.212
80, 0.221, 3.761
90, 0.221, 4.425
100, 0.664, 5.310
110, 1.106, 5.531
120, 1.549, 5.973
130, 1.770, 5.973
140, 2.434, 6.416
150, 2.876, 8.407
160, 3.097, 10.841
170, 5.973, 14.381
180, 7.080, 19.027
190, 8.186, 23.230
200, 9.513, 27.655
210, 12.168, 34.513
220, 14.381, 39.381
230, 17.699, 43.584
240, 20.133, 46.460
250, 23.009, 50.885
260, 25.000, 54.867
270, 27.434, 58.186
280, 30.310, 61.947
290, 33.186, 64.602
300, 36.062, 67.478
310, 38.717, 69.690
320, 41.814, 71.018
330, 44.027, 73.230
340, 46.681, 74.336
350, 49.558, 75.442
360, 51.991, 76.770
370, 57.301, 77.212
380, 58.850, 78.319
390, 59.513, 78.761
400, 61.504, 79.425
410, 63.053, 79.867
420, 64.823, 79.867
430, 66.372, 80.088
440, 67.478, 80.310
450, 69.248, 80.531
460, 69.912, 80.531
470, 71.018, 80.531
480, 71.460, 80.752
490, 71.460, 80.973
500, 72.124, 80.973
510, 73.009, 81.195
520, 73.230, 81.195
530, 73.673, 81.195
540, 73.894, 81.195
550, 74.336, 81.195
560, 74.336, 81.195
570, 74.779, 81.416
580, 75.221, 81.416
590, 75.664, 81.416
600, 76.549, 81.416
610, 76.549, 81.416
620, 76.549, 81.416
630, 76.549, 81.637
640, 76.549, 81.637
650, 76.549, 81.637
660, 76.770, 81.637
670, 76.991, 81.637
680, 77.434, 81.858
690, 77.434, 81.858
700, 77.434, 82.080
710, 77.434, 82.080
720, 77.434, 82.080
730, 77.434, 82.080
740, 77.655, 82.301
750, 77.655, 82.301
760, 77.876, 82.301
770, 77.876, 82.301
780, 77.876, 82.301
790, 77.876, 82.301
800, 77.876, 82.301
810, 78.097, 82.301
820, 78.097, 82.301
830, 78.097, 82.301
840, 78.097, 82.301
850, 78.097, 82.301
860, 78.097, 82.301
870, 78.097, 82.301
880, 78.097, 82.301
890, 78.097, 82.301
900, 78.097, 82.301
910, 78.097, 82.301
920, 78.097, 82.301
930, 78.097, 82.301
940, 78.097, 82.301
950, 78.319, 82.301


==> CSV_final/wordnet/LSTM_MR.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 3.053
20, 1.527, 10.941
30, 2.799, 23.155
40, 4.071, 33.842
50, 8.142, 39.949
60, 10.433, 46.310
70, 15.776, 51.654
80, 22.137, 53.944
90, 26.972, 55.725
100, 32.570, 58.270
110, 39.186, 60.305
120, 45.547, 62.850
130, 48.346, 67.176
140, 53.435, 71.756
150, 57.506, 76.590
160, 61.832, 80.407
170, 67.176, 85.751
180, 70.738, 87.277
190, 75.318, 88.041
200, 77.354, 89.567
210, 79.389, 91.094
220, 82.188, 91.094
230, 83.715, 91.603
240, 85.242, 92.366
250, 88.041, 92.875
260, 89.567, 93.130
270, 90.585, 93.639
280, 91.349, 94.402
290, 91.858, 94.402
300, 92.621, 94.402
310, 93.384, 94.402
320, 93.893, 94.402
330, 93.893, 94.402
340, 93.893, 94.402
350, 93.893, 94.402
360, 94.148, 94.402
370, 94.148, 94.402
380, 94.148, 94.656


==> CSV_final/wordnet/LSTM_MR_5000.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 3.053
20, 1.527, 10.941
30, 2.799, 23.155
40, 4.071, 33.842
50, 8.142, 39.949
60, 10.433, 46.310
70, 15.776, 51.654
80, 22.137, 53.944
90, 26.972, 55.725
100, 32.570, 58.270
110, 39.186, 60.305
120, 45.547, 62.850
130, 48.346, 67.176
140, 53.435, 71.756
150, 57.506, 76.590
160, 61.832, 80.407
170, 67.176, 85.751
180, 70.738, 87.277
190, 75.318, 88.041
200, 77.354, 89.567
210, 79.389, 91.094
220, 82.188, 91.094
230, 83.715, 91.603
240, 85.242, 92.366
250, 88.041, 92.875
260, 89.567, 93.130
270, 90.585, 93.639
280, 91.349, 94.402
290, 91.858, 94.402
300, 92.621, 94.402
310, 93.384, 94.402
320, 93.893, 94.402
330, 93.893, 94.402
340, 93.893, 94.402
350, 93.893, 94.402
360, 94.148, 94.402
370, 94.148, 94.402
380, 94.148, 94.656


==> CSV_final/wordnet/XLNet_MR.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 2.294
20, 0.229, 10.321
30, 0.688, 19.037
40, 2.294, 27.064
50, 5.046, 33.716
60, 7.798, 37.385
70, 11.697, 40.596
80, 15.826, 42.431
90, 20.413, 46.101
100, 25.917, 49.083
110, 31.422, 51.606
120, 36.927, 54.817
130, 41.055, 58.945
140, 46.101, 63.532
150, 49.083, 68.119
160, 51.376, 73.165
170, 55.046, 76.147
180, 59.633, 78.670
190, 62.156, 80.505
200, 64.908, 81.881
210, 66.514, 83.716
220, 68.349, 84.404
230, 70.872, 85.321
240, 72.706, 85.321
250, 74.541, 85.550
260, 75.917, 86.009
270, 77.064, 86.927
280, 78.440, 87.156
290, 79.817, 87.385
300, 80.505, 87.615
310, 81.193, 88.073
320, 82.110, 88.073
330, 82.569, 88.073
340, 82.798, 88.073
350, 83.028, 88.073
360, 83.486, 88.303
370, 83.716, 88.303
380, 83.716, 88.303
390, 83.716, 88.303
400, 83.945, 88.303


==> CSV_final/wordnet/XLNet_MR_5000.csv <==
qrs, PWWS, Ours-dpp_posterior-pwws-llon
0, 0.000, 0.000
10, 0.000, 2.294
20, 0.229, 10.321
30, 0.688, 19.037
40, 2.294, 27.064
50, 5.046, 33.716
60, 7.798, 37.385
70, 11.697, 40.596
80, 15.826, 42.431
90, 20.413, 46.101
100, 25.917, 49.083
110, 31.422, 51.606
120, 36.927, 54.817
130, 41.055, 58.945
140, 46.101, 63.532
150, 49.083, 68.119
160, 51.376, 73.165
170, 55.046, 76.147
180, 59.633, 78.670
190, 62.156, 80.505
200, 64.908, 81.881
210, 66.514, 83.716
220, 68.349, 84.404
230, 70.872, 85.321
240, 72.706, 85.321
250, 74.541, 85.550
260, 75.917, 86.009
270, 77.064, 86.927
280, 78.440, 87.156
290, 79.817, 87.385
300, 80.505, 87.615
310, 81.193, 88.073
320, 82.110, 88.073
330, 82.569, 88.073
340, 82.798, 88.073
350, 83.028, 88.073
360, 83.486, 88.303
370, 83.716, 88.303
380, 83.716, 88.303
390, 83.716, 88.303
400, 83.945, 88.303


==> EXP2/bayesattack-hownet_categorical_inf_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,53.034719467163086
100,62.53153347969055
150,71.94763898849487
200,82.71515941619873
250,93.16284990310669
300,105.24880337715149
350,120.74987483024597
400,135.29926776885986
450,149.05510568618774
500,164.5137460231781
550,179.96017909049988
600,198.50991797447205
650,217.0673108100891
700,238.29637336730957
750,259.2814962863922
800,282.8597857952118
850,306.9017970561981
900,333.0339946746826
950,358.48353719711304
1000,387.5770695209503
1050,416.10547494888306
1100,447.83061599731445
1150,479.31830048561096
1200,521.1573343276978
1250,555.0466125011444
1300,594.1537444591522
1350,632.5337438583374
1400,676.0796277523041
1450,717.7184300422668
1500,764.898047208786
1550,811.6618773937225
1600,863.4962389469147
1650,913.1246197223663
1700,968.4718835353851
1750,1021.0584006309509
1800,1081.078543663025
1850,1139.8156275749207
1900,1205.776374578476
1950,1268.8101181983948
2000,1338.9904508590698
2050,1410.8830015659332
2100,1492.0411801338196
2150,1570.6574234962463
2200,1659.5820457935333
2250,1742.949271440506
2300,1835.150027513504
2350,1920.4958264827728
2400,2014.5942747592926
2450,2105.2269520759583
2500,2206.0181860923767
2550,2302.787079334259
2600,2410.870528459549
2650,2515.512507200241
2700,2635.1851711273193
2750,2749.216757297516
2800,2875.634916305542
2850,2996.393590927124
2900,3129.559158563614
2950,3256.86589717865
3000,3398.903918027878
3050,3531.9035289287567
3100,3680.537306547165
3150,3821.0014657974243
3200,3978.9656698703766
3250,4127.720696926117
3300,4293.792254924774
3350,4450.326113462448
3400,4623.140349149704
3450,4787.354133367538
3500,4969.988281011581
3550,5139.759297132492
3600,5327.657843589783
3650,5512.6470403671265
3700,5711.053228378296
3750,5899.425505161285
3800,6106.722266674042
3850,6303.634716272354
3900,6521.617517709732
3950,6727.840053081512
4000,6953.037536382675
4050,7167.74826002121
4100,7404.00310087204
4150,7626.6991176605225
4200,7873.730422258377
4250,8105.8544318675995
4300,8362.730271577835
4350,8603.609214305878
4400,8871.011754989624
4450,9124.2059071064
4500,9402.25832414627
4550,9664.085265398026
4600,9952.43105173111
4650,10223.032443523407
4700,10522.881585359573
4750,10805.966725587845
4800,11118.786937236786
4850,11410.563768863678
4900,11733.146831035614
4950,12038.29168844223
5000,12374.075739860535

==> EXP2/bayesattack-hownet_categorical_inf_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,25.357481956481934
100,32.91674280166626
150,40.07240557670593
200,48.02723240852356
250,55.70724153518677
300,64.17153811454773
350,72.47932600975037
400,81.84575867652893
450,91.04298114776611
500,101.06604504585266
550,111.21671509742737
600,122.94278717041016
650,134.6818859577179
700,147.8702654838562
750,160.8786849975586
800,176.3567669391632
850,191.355406999588
900,208.10450172424316
950,224.3695890903473
1000,242.2105906009674
1050,259.84042143821716
1100,279.43953466415405
1150,298.6142044067383
1200,319.93594336509705
1250,340.28650522232056
1300,364.1515293121338
1350,386.92425084114075
1400,412.5043263435364
1450,437.2282042503357
1500,465.15509724617004
1550,492.0861508846283
1600,522.6343123912811
1650,551.5096023082733
1700,584.2842028141022
1750,615.4097139835358
1800,649.542946100235
1850,682.0199863910675
1900,719.1962022781372
1950,755.5964436531067
2000,797.5887999534607
2050,842.6813769340515
2100,892.3257777690887
2150,940.7770829200745
2200,995.0742084980011
2250,1046.1739921569824
2300,1103.3531403541565
2350,1153.6913101673126
2400,2208.6765208244324
2450,2265.1374888420105
2500,2318.9684703350067
2550,2379.044844388962
2600,2436.2831633090973
2650,2502.23166179657
2700,2567.513922929764
2750,2639.939839363098
2800,2707.9948995113373
2850,2784.4195845127106
2900,2856.4373018741608
2950,2936.714722633362
3000,3013.008585214615
3050,3097.8488008975983
3100,3177.1889464855194
3150,3264.1023166179657
3200,3347.6509993076324
3250,3440.8275010585785
3300,3529.105964899063
3350,3626.9315836429596
3400,3719.5974061489105
3450,3821.8917665481567
3500,3919.12154006958
3550,4026.29474902153
3600,4128.3844656944275
3650,4240.920505285263
3700,4347.387979745865
3750,4464.896215200424
3800,4575.374400615692
3850,4697.479628562927
3900,4810.949212551117
3950,4937.28121805191
4000,5055.186165332794
4050,5185.307554721832
4100,5308.05402970314
4150,5443.969287157059
4200,5572.429534912109
4250,5715.10155916214
4300,5849.617427110672
4350,5998.539048433304
4400,6138.185439109802
4450,6293.327971935272
4500,6438.678821802139
4550,6598.940277814865
4600,6750.402068376541
4650,6917.067178487778
4700,7074.680940628052
4750,11226.226403474808
4800,11286.346593379974
4850,11344.642746925354
4900,11408.303982019424
4950,11469.158373355865
5000,11539.56753230095

==> EXP2/bayesattack-hownet_categorical_inf_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,7.571401119232178
100,13.36285662651062
150,19.92964458465576
200,26.08951759338379
250,33.527042865753174
300,39.9643931388855
350,46.09361672401428
400,48.20306921005249
450,55.56540131568909
500,62.50095772743225
550,70.13286137580872
600,78.04735946655273
650,87.19107842445374
700,94.20590043067932
750,98.709632396698
800,105.5882568359375
850,113.13831567764282
900,120.82763195037842
950,129.18538761138916
1000,137.34415888786316
1050,143.95049667358398
1100,150.34225583076477
1150,157.48072242736816
1200,164.70852780342102
1250,172.8999879360199
1300,180.67604565620422
1350,189.30910968780518
1400,196.08478093147278
1450,205.3740644454956
1500,212.11838793754578
1550,219.7076916694641
1600,227.28850483894348
1650,236.40369939804077
1700,249.2569136619568
1750,250.1168441772461
1800,261.4397165775299
1850,268.3498041629791
1900,276.3322010040283
1950,284.02860283851624
2000,292.87132716178894
2050,305.26694774627686
2100,313.0025758743286
2150,319.94815492630005
2200,327.66482496261597
2250,335.6226499080658
2300,344.5782446861267
2350,353.2573046684265
2400,365.58893156051636
2450,375.7775864601135
2500,383.30763840675354
2550,390.41925716400146
2600,399.0796275138855
2650,407.9268729686737
2700,417.2914116382599
2750,429.52311515808105
2800,442.49420070648193
2850,449.95740723609924
2900,457.9149227142334
2950,465.82024574279785
3000,474.69215154647827
3050,483.1876440048218
3100,494.77577686309814
3150,509.8374834060669
3200,518.1368782520294
3250,526.1772005558014
3300,535.3440399169922
3350,544.3638293743134
3400,564.0505774021149
3450,565.2889862060547
3500,582.8920667171478
3550,591.617513179779
3600,600.0311808586121
3650,609.0088889598846
3700,617.718022108078
3750,636.1483118534088
3800,649.7612497806549
3850,657.8404188156128
3900,666.0118412971497
3950,674.0585997104645
4000,683.4452004432678
4050,692.6887249946594
4100,711.0919528007507
4150,727.4420459270477
4200,735.3257222175598
4250,744.0411415100098
4300,753.4723770618439
4350,762.632819890976
4400,772.7207267284393
4450,790.0951490402222
4500,808.6896991729736
4550,816.9879608154297
4600,825.3066234588623
4650,833.5806510448456
4700,843.0747594833374
4750,852.5759174823761
4800,869.7034282684326
4850,891.1981492042542
4900,899.317889213562
4950,908.9385697841644
5000,917.9495816230774

==> EXP2/bayesattack-hownet_categorical_inf_anal1_v3_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,53.5228910446167
100,64.26017117500305
150,75.10767936706543
200,87.26183485984802
250,99.07436490058899
300,112.43010091781616
350,125.84983110427856
400,141.07619667053223
450,156.055020570755
500,173.31950330734253
550,190.52869749069214
600,210.37266755104065
650,229.83935356140137
700,252.22956728935242
750,274.2257151603699
800,299.8174226284027
850,324.56234526634216
900,352.1591999530792
950,378.87678503990173
1000,409.01094031333923
1050,438.0974063873291
1100,471.04524636268616
1150,502.96230602264404
1200,538.9117105007172
1250,573.5592534542084
1300,613.8990404605865
1350,653.2076408863068
1400,698.0070865154266
1450,741.0004723072052
1500,789.3266522884369
1550,835.9216096401215
1600,888.1967468261719
1650,938.4950873851776
1700,995.0243375301361
1750,1049.395376443863
1800,1110.5122725963593
1850,1169.5022101402283
1900,1235.5861809253693
1950,1299.0716545581818
2000,1369.9854016304016
2050,1443.8523688316345
2100,1526.6936798095703
2150,1605.690339565277
2200,1694.0013890266418
2250,1778.0662822723389
2300,1871.8722352981567
2350,1958.466073513031
2400,2054.8383157253265
2450,2146.4812688827515
2500,2248.5971517562866
2550,2345.9254100322723
2600,2454.6173470020294
2650,2559.90460395813
2700,2679.806402683258
2750,2793.4898715019226
2800,2919.967300891876
2850,3040.220459461212
2900,3174.387868642807
2950,3301.4366030693054
3000,3442.6385390758514
3050,3576.9993708133698
3100,3726.9370527267456
3150,3868.7994134426117
3200,4026.0930213928223
3250,4174.9135138988495
3300,4340.089811086655
3350,4496.6818079948425
3400,4671.471808671951
3450,4836.695640563965
3500,5019.729615211487
3550,5192.905715942383
3600,5384.819896697998
3650,5566.790691375732
3700,5767.84507226944
3750,5957.583207368851
3800,6167.4643449783325
3850,6365.826334476471
3900,6585.477355718613
3950,6792.804614543915
4000,7022.100730895996
4050,7238.37539935112
4100,7477.776798009872
4150,7704.223160982132
4200,7954.071400403976
4250,8189.461492538452
4300,8449.672549009323
4350,8694.201543331146
4400,8965.011684179306
4450,9220.21535229683
4500,9501.63366150856
4550,9766.033032655716
4600,10058.110545873642
4650,10333.776761770248
4700,10637.091501712799
4750,10922.300646066666
4800,11236.642457008362
4850,11532.041308403015
4900,11858.409272193909
4950,12165.432400226593
5000,12504.325785636902

==> EXP2/bayesattack-hownet_categorical_inf_anal1_v3_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,30.6603741645813
100,38.483845472335815
150,45.54443883895874
200,53.39926505088806
250,61.054203748703
300,69.32007098197937
350,77.7057535648346
400,86.90855622291565
450,95.90301871299744
500,106.18216252326965
550,116.12396550178528
600,127.982004404068
650,139.3816797733307
700,152.72443628311157
750,166.18641352653503
800,181.42646527290344
850,195.8316683769226
900,211.41707468032837
950,226.45263075828552
1000,244.12494897842407
1050,261.089476108551
1100,280.04120564460754
1150,298.8349187374115
1200,319.0109407901764
1250,338.6091504096985
1300,360.997944355011
1350,383.052362203598
1400,408.2457184791565
1450,431.9551501274109
1500,458.709353685379
1550,484.52581429481506
1600,513.4997696876526
1650,541.6553673744202
1700,573.2491548061371
1750,603.4094285964966
1800,637.4351582527161
1850,670.4178397655487
1900,706.7120628356934
1950,742.1798524856567
2000,781.0873658657074
2050,824.2438824176788
2100,872.4986772537231
2150,918.6786026954651
2200,970.1855990886688
2250,1018.7248682975769
2300,1072.2276208400726
2350,1120.6386466026306
2400,1647.9534487724304
2450,1703.1716034412384
2500,1756.1098532676697
2550,1814.5875737667084
2600,1870.35103225708
2650,1935.3572862148285
2700,1998.545024394989
2750,2069.1952402591705
2800,2135.5911598205566
2850,2209.4533083438873
2900,2280.185571908951
2950,2358.707987546921
3000,2432.865808725357
3050,2515.202428340912
3100,2593.139513731003
3150,2680.8537957668304
3200,2763.4396736621857
3250,2854.0214664936066
3300,2940.1932501792908
3350,3035.363491296768
3400,3126.0434849262238
3450,3227.0320014953613
3500,3322.1002213954926
3550,3426.834510087967
3600,3525.465817928314
3650,3634.7706360816956
3700,3738.2308626174927
3750,3900.00981426239
3800,4007.8601858615875
3850,4127.074800491333
3900,4243.031648874283
3950,4369.395930767059
4000,4487.011878967285
4050,4620.712000846863
4100,4742.758608579636
4150,4878.1944081783295
4200,5006.35742354393
4250,5147.036898136139
4300,5279.984595775604
4350,5426.005609750748
4400,5564.434146404266
4450,5717.664254426956
4500,5862.028937339783
4550,6020.367958545685
4600,6168.567258834839
4650,6332.186543703079
4700,6486.968345403671
4750,8561.704112052917
4800,8735.313472747803
4850,8899.134762525558
4900,9081.250602006912
4950,9252.23566865921
5000,9440.003749370575

==> EXP2/bayesattack-hownet_categorical_inf_anal1_v3_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,12.374624967575073
100,18.84016442298889
150,24.97526264190674
200,30.8810772895813
250,37.33357286453247
300,43.809974670410156
350,49.995521068573
400,51.895424365997314
450,59.285197496414185
500,66.42766737937927
550,73.95482182502747
600,81.79566550254822
650,90.35906720161438
700,97.15854668617249
750,101.45505833625793
800,110.42128467559814
850,120.69861626625061
900,130.24394845962524
950,140.3489580154419
1000,149.8753080368042
1050,156.998783826828
1100,163.23098611831665
1150,173.95768785476685
1200,183.83060121536255
1250,194.5863013267517
1300,205.5028200149536
1350,218.09138083457947
1400,224.36199116706848
1450,234.59638595581055
1500,246.81285524368286
1550,260.1656677722931
1600,272.31091594696045
1650,286.1518487930298
1700,299.3474497795105
1750,305.0648512840271
1800,318.86180210113525
1850,334.1876542568207
1900,349.3316614627838
1950,363.68847131729126
2000,379.64031648635864
2050,401.3550636768341
2100,407.4116590023041
2150,428.92121410369873
2200,452.30935978889465
2250,474.321937084198
2300,498.3379428386688
2350,517.7568321228027
2400,536.9568376541138
2450,546.2143707275391
2500,568.3051471710205
2550,588.9423198699951
2600,612.1037027835846
2650,635.8979053497314
2700,664.6171295642853
2750,684.240138053894
2800,702.645022392273
2850,730.5451853275299
2900,761.0706384181976
2950,790.0576782226562
3000,821.2686562538147
3050,853.2793157100677
3100,865.7629249095917
3150,894.0810670852661
3200,924.8568437099457
3250,958.7083694934845
3300,990.2791109085083
3350,1025.3796076774597
3400,1066.0240371227264
3450,1069.631917476654
3500,1105.4447784423828
3550,1139.7875699996948
3600,1177.460171699524
3650,1213.1243181228638
3700,1252.1717700958252
3750,1290.939707994461
3800,1304.1841158866882
3850,1341.5195260047913
3900,1382.9392528533936
3950,1422.0706388950348
4000,1464.17822599411
4050,1503.741304397583
4100,1536.3694863319397
4150,1560.9155349731445
4200,1602.5927171707153
4250,1702.1211926937103
4300,1748.417590379715
4350,1795.004582643509
4400,1839.3450636863708
4450,1868.2175030708313
4500,1902.4028840065002
4550,1948.069155216217
4600,1998.0457646846771
4650,2050.6166405677795
4700,2098.287245988846
4750,2150.4273018836975
4800,2169.8834302425385
4850,2219.246010541916
4900,2269.483186483383
4950,2324.3309803009033
5000,2379.935345172882

==> EXP2/bayesattack-hownet_categorical_inf_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,117.35055637359619
100,127.10954165458679
150,136.49668741226196
200,148.34538745880127
250,159.6971492767334
300,172.0881645679474
350,184.03103685379028
400,197.6654121875763
450,210.92101669311523
500,226.55441093444824
550,242.57743406295776
600,260.39624428749084
650,277.9062964916229
700,298.85330724716187
750,320.33217191696167
800,344.5704469680786
850,368.6970772743225
900,395.6160571575165
950,427.4413719177246
1000,456.77040934562683
1050,483.92948055267334
1100,516.5149140357971
1150,547.8378441333771
1200,581.5109393596649
1250,616.1562278270721
1300,655.3549842834473
1350,692.5953822135925
1400,735.4016659259796
1450,777.4094219207764
1500,823.7642045021057
1550,868.6490359306335
1600,919.8120529651642
1650,968.2601613998413
1700,1023.0049502849579
1750,1076.0392370224
1800,1134.8320701122284
1850,1191.1131575107574
1900,1254.4626190662384
1950,1315.4159388542175
2000,1385.5500268936157
2050,1457.4292213916779
2100,1538.1394972801208
2150,1616.2559101581573
2200,1701.6124422550201
2250,1782.6014807224274
2300,1873.3630123138428
2350,1957.6193211078644
2400,2052.2704906463623
2450,2141.1296060085297
2500,2241.182084798813
2550,2335.130104780197
2600,2440.1338233947754
2650,2543.4628212451935
2700,2659.998485803604
2750,2771.571266412735
2800,2896.6622540950775
2850,3014.507543563843
2900,3146.3404548168182
2950,3271.490011692047
3000,3410.1887543201447
3050,3542.4697258472443
3100,3688.3858964443207
3150,3828.090955734253
3200,3982.5164065361023
3250,4128.577796220779
3300,4289.818276882172
3350,4443.849361896515
3400,4614.738017320633
3450,4776.338955640793
3500,4955.555422067642
3550,5126.665412664413
3600,5321.952164649963
3650,5502.652299404144
3700,5697.784394264221
3750,5884.435693740845
3800,6088.060135602951
3850,6280.510713338852
3900,6494.5598204135895
3950,6699.693127155304
4000,6924.677117824554
4050,7133.709136009216
4100,7364.906789779663
4150,7583.856663942337
4200,7830.4552891254425
4250,8062.931535243988
4300,8317.222951173782
4350,8559.06910777092
4400,8825.762867450714
4450,9076.199323892593
4500,9351.584976434708
4550,9612.225642442703
4600,9896.811352729797
4650,10164.990319013596
4700,10459.874164581299
4750,10740.265075922012
4800,11048.793226718903
4850,11337.896684646606
4900,11656.770107269287
4950,11956.482114553452
5000,12286.91007065773
5050,22321.179113149643
5100,32070.794934272766
5150,32419.426565885544
5200,32747.15320944786
5250,33108.833022117615
5300,33457.2392745018
5350,33842.73814702034
5400,34204.95629429817
5450,34606.10187935829
5500,34985.08664035797
5550,35400.850598335266
5600,35790.546204566956
5650,36221.70243239403
5700,36624.57910299301
5750,37070.57067871094
5800,37487.51547956467
5850,37947.835433483124
5900,38379.044493198395
5950,38853.34544157982
6000,39297.029577970505
6050,39786.34374952316
6100,40242.259813308716
6150,40744.241535663605
6200,41210.661078453064
6250,41728.21387076378
6300,42210.48080158234
6350,42740.92559528351
6400,43234.831703186035
6450,43777.83303928375
6500,44286.974880456924
6550,44846.121133327484
6600,45368.88446831703
6650,45946.12310266495
6700,46485.787554979324
6750,47079.235098838806
6800,47636.48779439926
6850,48244.77232670784
6900,48812.224714279175
6950,49436.43942570686
7000,50019.79181885719
7050,50660.64960503578
7100,51257.81882762909
7150,51913.63913965225
7200,52527.11396741867
7250,53201.35395145416
7300,53828.94978070259
7350,54519.09995627403
7400,55162.34084582329
7450,55872.190128564835
7500,56532.834102630615
7550,57256.37787055969
7600,57934.46858501434
7650,58677.5704870224
7700,59372.93344950676
7750,60135.52805328369
7800,60848.86685538292
7850,61629.36304926872
7900,62356.140812397
7950,63155.39881157875
8000,63901.7959959507
8050,64717.38385677338
8100,65480.28570485115
8150,66316.43524098396
8200,67097.854316473
8250,67954.81468892097
8300,68756.54785060883
8350,69629.4194419384
8400,70441.06889724731
8450,71334.2257783413
8500,72169.00508499146
8550,73077.9161529541
8600,73929.63541388512
8650,74863.68649983406
8700,75733.40420746803
8750,76688.10811924934
8800,77578.81959199905
8850,78554.14837217331
8900,79461.3737256527
8950,80457.95247220993
9000,81386.36819839478
9050,82401.15341210365
9100,83348.81701898575
9150,84384.10600805283
9200,85349.94937229156
9250,86406.61402153969
9300,87395.402957201
9350,88473.35519337654
9400,89480.20588636398
9450,90581.90934753418
9500,91606.27269101143
9550,92720.5569601059
9600,93761.45178937912
9650,94900.86332726479
9700,95966.74603033066
9750,97135.76788568497
9800,98216.2748863697
9850,99398.51871705055
9900,100500.0307276249
9950,101704.73691940308
10000,102825.3728377819

==> EXP2/bayesattack-hownet_categorical_inf_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,22.87067437171936
100,29.585192441940308
150,36.508891582489014
200,44.195873975753784
250,51.880452394485474
300,60.032625675201416
350,68.24929547309875
400,77.69998216629028
450,86.95398235321045
500,97.9130027294159
550,108.37276482582092
600,120.18376612663269
650,131.80869340896606
700,145.9801299571991
750,159.73531246185303
800,175.41116428375244
850,190.29638528823853
900,206.95626068115234
950,222.50245666503906
1000,240.3887288570404
1050,257.6862711906433
1100,277.1715052127838
1150,295.71285676956177
1200,316.64513087272644
1250,336.5705711841583
1300,359.86712074279785
1350,382.33645510673523
1400,408.0367615222931
1450,432.9861545562744
1500,460.2690713405609
1550,486.7671422958374
1600,516.8088839054108
1650,546.1084213256836
1700,579.0866754055023
1750,610.3741545677185
1800,645.6535513401031
1850,679.2660484313965
1900,716.7605187892914
1950,751.8150949478149
2000,791.3793723583221
2050,835.6014754772186
2100,885.2609784603119
2150,931.9607033729553
2200,983.4713952541351
2250,1033.4329726696014
2300,1088.4639303684235
2350,1137.189263343811
2400,2180.1686491966248
2450,2236.5713748931885
2500,2290.6941261291504
2550,2350.937002182007
2600,2407.3610486984253
2650,2474.8578596115112
2700,2540.524637699127
2750,2613.142551422119
2800,2681.455860376358
2850,2759.155214548111
2900,2831.488933801651
2950,2911.1170675754547
3000,2986.8060145378113
3050,3070.5436787605286
3100,3151.0848202705383
3150,3240.3006591796875
3200,3324.0829310417175
3250,3416.6767961978912
3300,3504.997789621353
3350,3602.895020723343
3400,3695.2613909244537
3450,3797.402890920639
3500,3894.8617424964905
3550,4002.3404445648193
3600,4104.037580013275
3650,4215.59222984314
3700,4322.230211496353
3750,4440.053764343262
3800,4552.370361804962
3850,4674.989994525909
3900,4791.656480789185
3950,4920.622148513794
4000,5041.802724599838
4050,5176.761205673218
4100,5303.4808712005615
4150,5444.682440280914
4200,5576.284819126129
4250,5722.430823564529
4300,5859.139837503433
4350,6010.138069152832
4400,6152.6977162361145
4450,6309.775228500366
4500,6457.560290813446
4550,6620.8409996032715
4600,6774.225644826889
4650,6944.832734107971
4700,7104.329938411713
4750,11249.696826219559
4800,11309.131724834442
4850,11366.278163909912
4900,11429.761115550995
4950,11490.198830604553
5000,11558.858833551407
5050,11626.211773872375
5100,11701.614930868149
5150,11772.87457203865
5200,11852.371129512787
5250,11927.543105840683
5300,12010.79599738121
5350,12090.482415914536
5400,12178.520563602448
5450,12260.57070183754
5500,12352.412781953812
5550,12438.998973846436
5600,12534.70396900177
5650,12625.533169269562
5700,12725.348037958145
5750,12819.349105834961
5800,12923.655970335007
5850,13021.774722576141
5900,13131.110110282898
5950,13234.652172088623
6000,13349.691287994385
6050,13458.796067476273
6100,13578.715943098068
6150,13691.225333452225
6200,13815.341303348541
6250,13933.084770202637
6300,14063.937683820724
6350,14186.120281457901
6400,14321.95281624794
6450,14448.36069560051
6500,14588.915646314621
6550,14721.729247570038
6600,14868.006479978561
6650,15006.30186700821
6700,15158.58940410614
6750,15302.847874879837
6800,15463.251852989197
6850,15612.85221362114
6900,15777.2160384655
6950,15932.613254785538
7000,16103.952584981918
7050,16264.578445196152
7100,23492.381867408752
7150,23555.004817962646
7200,23615.30221056938
7250,23682.596357584
7300,23746.81518816948
7350,23820.516229629517
7400,23891.7882168293
7450,23971.457400083542
7500,24046.26531291008
7550,24128.265278100967
7600,24206.056802511215
7650,24294.37624812126
7700,24377.122934103012
7750,24468.110075950623
7800,24555.446382522583
7850,24652.33511376381
7900,24743.517765283585
7950,24846.516626358032
8000,24941.675551891327
8050,25047.202072381973
8100,25145.525846481323
8150,25254.997955322266
8200,25358.645162820816
8250,25472.92607831955
8300,25579.9289560318
8350,25699.282370090485
8400,25811.962849617004
8450,25936.67197561264
8500,26053.715847730637
8550,26182.719574213028
8600,26305.519561767578
8650,26440.197402715683
8700,26566.289962768555
8750,26704.541320562363
8800,26834.57608485222
8850,26978.489437818527
8900,27115.22611308098
8950,27266.56063079834
9000,27409.32385492325
9050,27564.974484682083
9100,27711.50343990326
9150,27873.07080721855
9200,28024.884938955307
9250,28192.24245595932
9300,28349.759949684143
9350,28524.374398469925
9400,28689.385384082794
9450,38980.02475643158
9500,39048.711473703384
9550,39112.3714056015
9600,39181.686715602875
9650,39247.493048906326
9700,39322.58962774277
9750,39396.548809051514
9800,39477.97770023346
9850,39556.00698852539
9900,39643.89112615585
9950,39727.15337228775
10000,39819.2368247509

==> EXP2/bayesattack-hownet_categorical_inf_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,7.1094136238098145
100,12.655540943145752
150,18.69740891456604
200,24.554819345474243
250,30.958558320999146
300,37.190351486206055
350,43.242937326431274
400,45.31753587722778
450,52.187511682510376
500,58.834548473358154
550,66.39543461799622
600,73.89809608459473
650,82.47353744506836
700,89.42340302467346
750,93.73049998283386
800,100.32811975479126
850,107.61479234695435
900,114.95942687988281
950,123.45377039909363
1000,131.49594521522522
1050,137.98132610321045
1100,144.493479013443
1150,151.64006972312927
1200,158.26180338859558
1250,166.48904585838318
1300,174.27717185020447
1350,183.06711769104004
1400,189.68308234214783
1450,198.46800923347473
1500,205.25792837142944
1550,213.06698393821716
1600,220.58054447174072
1650,229.99114632606506
1700,243.4017617702484
1750,244.29675364494324
1800,256.16133546829224
1850,262.9328773021698
1900,271.0832552909851
1950,278.96868562698364
2000,287.36089873313904
2050,299.41773653030396
2100,307.1188781261444
2150,314.0388514995575
2200,321.6941661834717
2250,329.2644031047821
2300,337.73665165901184
2350,346.22797870635986
2400,358.8131468296051
2450,368.7680652141571
2500,376.2988042831421
2550,383.3356919288635
2600,391.5103545188904
2650,399.53362488746643
2700,408.416401386261
2750,420.5322165489197
2800,433.19256353378296
2850,440.32959961891174
2900,448.15978384017944
2950,455.9058232307434
3000,464.6428208351135
3050,473.34911847114563
3100,484.5686123371124
3150,499.27485847473145
3200,507.07468724250793
3250,514.5498259067535
3300,522.621762752533
3350,531.1805126667023
3400,550.2991349697113
3450,551.3949015140533
3500,568.9014897346497
3550,576.6950769424438
3600,584.4651453495026
3650,593.2439782619476
3700,601.822970867157
3750,620.1390335559845
3800,633.2173340320587
3850,640.9616374969482
3900,649.1839435100555
3950,657.2830471992493
4000,666.3463132381439
4050,675.3408739566803
4100,693.3722953796387
4150,709.6319591999054
4200,717.1281287670135
4250,725.5150489807129
4300,734.523246049881
4350,743.2401950359344
4400,753.0429050922394
4450,770.2822391986847
4500,788.7425744533539
4550,796.7937400341034
4600,805.0168263912201
4650,813.2522084712982
4700,823.3652422428131
4750,831.9487042427063
4800,848.7079329490662
4850,869.5654253959656
4900,877.4039340019226
4950,886.7228248119354
5000,895.4291708469391
5050,905.3560545444489
5100,929.381420135498
5150,946.2951526641846
5200,953.8207628726959
5250,962.3660202026367
5300,970.5165886878967
5350,979.8582808971405
5400,989.5378558635712
5450,1013.2582857608795
5500,1032.4636085033417
5550,1040.3036410808563
5600,1048.9227573871613
5650,1057.5288577079773
5700,1066.8840992450714
5750,1076.736374616623
5800,1099.7361788749695
5850,1121.3868389129639
5900,1130.0632662773132
5950,1138.0389046669006
6000,1147.3155629634857
6050,1156.9280247688293
6100,1166.9604213237762
6150,1188.884470462799
6200,1214.3561644554138
6250,1222.6817526817322
6300,1231.6153781414032
6350,1240.5310306549072
6400,1250.5769226551056
6450,1259.7444100379944
6500,1281.5047087669373
6550,1308.5227026939392
6600,1316.6611354351044
6650,1325.6885914802551
6700,1335.595734834671
6750,1345.018976688385
6800,1374.7749648094177
6850,1397.376882314682
6900,1405.8632724285126
6950,1414.6410715579987
7000,1423.2236080169678
7050,1432.7498142719269
7100,1442.4075961112976
7150,1471.1126646995544
7200,1495.805986404419
7250,1504.5504837036133
7300,1513.378900051117
7350,1522.4728212356567
7400,1532.4063372612
7450,1542.284882068634
7500,1571.249329328537
7550,1598.990472316742
7600,1607.5200018882751
7650,1616.7146031856537
7700,1625.7561872005463
7750,1636.0392444133759
7800,1645.9638137817383
7850,1673.2637059688568
7900,1703.1193389892578
7950,1712.194223165512
8000,1720.8156008720398
8050,1730.3943910598755
8100,1739.5439455509186
8150,1750.1627724170685
8200,1776.7307884693146
8250,1809.75306558609
8300,1818.2573392391205
8350,1827.5623366832733
8400,1837.7311005592346
8450,1847.5340356826782
8500,1881.7068331241608
8550,1909.8756530284882
8600,1919.7436673641205
8650,1928.1894352436066
8700,1938.053100824356
8750,1948.3991692066193
8800,1958.3317704200745
8850,1992.6462910175323
8900,2023.9792318344116
8950,2032.5204038619995
9000,2041.2863669395447
9050,2051.073255777359
9100,2061.5237720012665
9150,2071.7402505874634
9200,2105.797837972641
9250,2139.2468886375427
9300,2148.5117592811584
9350,2157.42284989357
9400,2167.8894419670105
9450,2178.509440422058
9500,2189.7624650001526
9550,2222.2326753139496
9600,2259.417767763138
9650,2267.753310918808
9700,2277.402554988861
9750,2287.1556816101074
9800,2297.3398110866547
9850,2337.8821218013763
9900,2369.9148645401
9950,2378.7515692710876
10000,2388.2689893245697

==> EXP2/bayesattack-hownet_categorical_inf_anal2_v3_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,119.776335
100,130.4446673
150,140.204248
200,151.2720454
250,162.1975334
300,175.2936594
350,188.3123953
400,203.1177707
450,217.1429274
500,233.951529
550,249.4497848
600,268.0251
650,286.9553838
700,308.4280639
750,330.0291674
800,356.046427
850,381.6674154
900,410.0530047
950,437.4924333
1000,467.1297767
1050,495.9021513
1100,528.462801
1150,560.3733578
1200,596.4166298
1250,631.2857482
1300,670.3520317
1350,708.5002306
1400,752.236316
1450,796.2721102
1500,844.9891903
1550,890.8870094
1600,942.2789574
1650,991.7871759
1700,1046.564819
1750,1099.241992
1800,1158.833349
1850,1216.009257
1900,1279.915286
1950,1341.227421
2000,1410.40941
2050,1481.96239
2100,1562.294313
2150,1638.960232
2200,1724.817929
2250,1806.700356
2300,1898.993779
2350,1983.237133
2400,2077.230663
2450,2166.905087
2500,2267.017355
2550,2362.504928
2600,2469.000893
2650,2572.787062
2700,2691.172019
2750,2803.212536
2800,2928.051154
2850,3047.02264
2900,3180.333435
2950,3309.895379
3000,3453.036923
3050,3588.315802
3100,3739.336982
3150,3882.282827
3200,4037.478313
3250,4184.543616
3300,4347.919258
3350,4506.353676
3400,4682.801939
3450,4845.279958
3500,5025.247941
3550,5195.537165
3600,5384.242532
3650,5563.024798
3700,5761.11523
3750,5948.068897
3800,6154.968803
3850,6353.265483
3900,6572.117903
3950,6776.854283
4000,7003.177472
4050,7216.295109
4100,7452.063103
4150,7675.533438
4200,7922.602015
4250,8158.35798
4300,8418.573069
4350,8675.518678
4400,8946.948344
4450,9198.527566
4500,9476.942862
4550,9741.823114
4600,10034.51774
4650,10307.84305
4700,10611.92332
4750,10897.24875
4800,11209.83762
4850,11508.16357
4900,11837.2952
4950,12142.96107
5000,12481.88539
5050,12831.00708
5100,12914.81261
5150,13272.46762
5200,13608.55577
5250,13976.70529
5300,14332.24485
5350,14725.79078
5400,15095.6481
5450,15505.18157
5500,15892.04372
5550,16316.27731
5600,16716.67893
5650,17157.8292
5700,17572.24207
5750,18027.05675
5800,18449.64836
5850,18919.16097
5900,19355.61421
5950,19834.44422
6000,20287.25403
6050,20785.08016
6100,21249.04506
6150,21761.65977
6200,22238.634
6250,22760.86771
6300,23250.52776
6350,23790.47587
6400,24297.18426
6450,24857.87397
6500,25380.7657
6550,25952.09514
6600,26485.84846
6650,27075.53806
6700,27629.16834
6750,28236.80044
6800,28803.61725
6850,29425.31905
6900,30005.37538
6950,30642.54256
7000,31239.2839
7050,31896.1014
7100,32509.70905
7150,33176.79031
7200,33800.03833
7250,34488.06409
7300,35130.18828
7350,35834.44433
7400,36492.43951
7450,37211.39509
7500,37884.37076
7550,38623.62887
7600,39316.74069
7650,40072.86031
7700,40780.42347
7750,41560.04021
7800,42284.70099
7850,43080.8176
7900,43819.79066
7950,44633.15084
8000,45395.47203
8050,46227.52503
8100,47002.24034
8150,47848.57541
8200,48640.61727
8250,49508.75445
8300,50320.14295
8350,51211.115
8400,52037.01003
8450,52942.42335
8500,53787.61583
8550,54719.20852
8600,55590.95044
8650,56537.2803
8700,57422.22235
8750,58393.97515
8800,59299.61796
8850,60290.56419
8900,61216.95422
8950,62230.43504
9000,63178.82878
9050,64214.9803
9100,65181.976
9150,66235.25318
9200,67214.08686
9250,68285.37539
9300,69286.7352
9350,70386.50848
9400,71413.53159
9450,72527.96353
9500,73567.1713
9550,74704.23216
9600,75765.83075
9650,76936.45088
9700,78020.55259
9750,79204.34761
9800,80305.53968
9850,81514.29403
9900,82639.98481
9950,83865.80256
10000,85011.13507

==> EXP2/bayesattack-hownet_categorical_inf_anal2_v3_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,70.62869954109192
100,80.22782444953918
150,88.07477355003357
200,96.52337455749512
250,106.70532321929932
300,118.61349725723267
350,130.73055005073547
400,144.48957872390747
450,157.00175976753235
500,171.89601683616638
550,185.60530304908752
600,200.54154777526855
650,214.67591428756714
700,232.30940675735474
750,249.25086736679077
800,268.5899829864502
850,287.8106174468994
900,309.39509868621826
950,331.31668519973755
1000,354.6811203956604
1050,376.6584048271179
1100,401.41688346862793
1150,425.7144076824188
1200,451.61362862586975
1250,477.24842953681946
1300,506.64406871795654
1350,535.7543616294861
1400,565.8338174819946
1450,597.0259048938751
1500,629.2058017253876
1550,662.3412101268768
1600,699.2543730735779
1650,733.7413227558136
1700,770.8288187980652
1750,807.5679919719696
1800,848.4948778152466
1850,888.5568192005157
1900,933.66268491745
1950,975.8871200084686
2000,1022.4431118965149
2050,1073.3802983760834
2100,1130.7232604026794
2150,1184.643176317215
2200,1244.4844784736633
2250,1301.4661710262299
2300,1362.9547743797302
2350,1419.7580122947693
2400,1955.5910017490387
2450,2020.5665743350983
2500,2081.351364135742
2550,2148.8903274536133
2600,2213.32630109787
2650,2287.406657218933
2700,2359.756455183029
2750,2439.630794286728
2800,2515.6565432548523
2850,2600.7800002098083
2900,2732.950357198715
2950,2821.9989564418793
3000,2907.1341383457184
3050,2999.7263646125793
3100,3089.5696709156036
3150,3188.8054733276367
3200,3282.187711954117
3250,3386.3105595111847
3300,3488.062567949295
3350,3596.031136751175
3400,3697.5511479377747
3450,3809.6400969028473
3500,3915.4384491443634
3550,4031.305527448654
3600,4142.0188155174255
3650,4264.70790553093
3700,4379.228907585144
3750,4505.707581043243
3800,4626.517468452454
3850,4758.811990737915
3900,4883.9043934345245
3950,5022.016402244568
4000,5152.703218221664
4050,5297.391746044159
4100,5432.217185258865
4150,5581.945297241211
4200,5722.139646053314
4250,5877.027834892273
4300,6023.403969526291
4350,6184.552458047867
4400,6335.618633508682
4450,6502.588589668274
4500,6658.980335235596
4550,6831.570054531097
4600,6993.680249214172
4650,7172.9084577560425
4700,7341.68438410759
4750,9453.126149892807
4800,9640.780755519867
4850,9817.211911201477
4900,10011.354117155075
4950,10193.985387086868
5000,10394.68245434761
5050,10584.314907550812
5100,10791.71800994873
5150,10986.069072008133
5200,11201.197521209717
5250,11403.38980269432
5300,11635.579457044601
5350,11855.310226678848
5400,12100.020103693008
5450,12329.838364362717
5500,12585.501971244812
5550,12825.434390306473
5600,13087.942558526993
5650,13335.362615585327
5700,13605.88918352127
5750,13860.504894733429
5800,14140.401933193207
5850,14402.732060432434
5900,14690.867052793503
5950,14961.029051303864
6000,15258.28717470169
6050,15537.308386325836
6100,15840.216794967651
6150,16124.23933506012
6200,16436.970270872116
6250,16729.887789011
6300,17051.523862600327
6350,17352.657170295715
6400,17682.85282588005
6450,17992.63619661331
6500,18330.95406985283
6550,18647.8366189003
6600,18995.917380809784
6650,19320.250230550766
6700,19676.750663995743
6750,20009.947156190872
6800,20374.90064740181
6850,20716.798773527145
6900,21091.94251847267
6950,21442.337553739548
7000,21827.713646650314
7050,22188.468530654907
7100,25971.60787129402
7150,26370.47544836998
7200,26743.324434518814
7250,27151.64071583748
7300,27533.446367263794
7350,27949.359228134155
7400,28339.26194214821
7450,28766.91028046608
7500,29166.875469446182
7550,29601.530903100967
7600,29998.284509181976
7650,30427.65257549286
7700,30831.413062095642
7750,31275.108781814575
7800,31690.264631032944
7850,32148.226313591003
7900,32575.398414373398
7950,33043.42943263054
8000,33481.05967974663
8050,33960.242676496506
8100,34400.08379650116
8150,34881.456597566605
8200,35330.90626335144
8250,35826.54729390144
8300,36287.99712204933
8350,36793.57055640221
8400,37265.689613342285
8450,37782.17370057106
8500,38264.58960032463
8550,38792.246118307114
8600,39284.32354927063
8650,39823.0492413044
8700,40325.172045230865
8750,40876.01283431053
8800,41388.7142727375
8850,41950.29824447632
8900,42473.81318926811
8950,43047.199385881424
9000,43582.259963274
9050,44167.504668712616
9100,44711.817234516144
9150,45305.91349053383
9200,45859.06138467789
9250,46478.060576200485
9300,47062.662404060364
9350,47700.749037742615
9400,48294.52754974365
9450,53532.314095020294
9500,54188.18324685097
9550,54800.07328796387
9600,55469.3380177021
9650,56091.83035874367
9700,56772.337520599365
9750,57406.73373746872
9800,58101.10648202896
9850,58747.270100831985
9900,59453.303050518036
9950,60111.167580366135
10000,60829.239668130875

==> EXP2/bayesattack-hownet_categorical_inf_anal2_v3_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,25.33379030227661
100,33.27307891845703
150,39.440885066986084
200,45.284236669540405
250,51.66396117210388
300,57.774200439453125
350,63.82983326911926
400,65.5151755809784
450,72.56093263626099
500,79.17182517051697
550,86.8697829246521
600,94.31537699699402
650,102.79839420318604
700,109.53402614593506
750,113.65005397796631
800,122.50640439987183
850,132.67136693000793
900,142.04458570480347
950,152.0560760498047
1000,161.57459688186646
1050,168.52958583831787
1100,174.71133613586426
1150,185.4105007648468
1200,195.40557765960693
1250,206.16870641708374
1300,217.09584045410156
1350,229.53221321105957
1400,235.88319849967957
1450,245.93133807182312
1500,257.9407637119293
1550,271.3135015964508
1600,284.35859847068787
1650,297.9247736930847
1700,311.15532422065735
1750,316.566547870636
1800,330.0540030002594
1850,345.18791127204895
1900,360.26939511299133
1950,374.76477694511414
2000,390.1786615848541
2050,411.38867235183716
2100,417.3331687450409
2150,438.75969648361206
2200,462.02813744544983
2250,484.0435037612915
2300,507.94743967056274
2350,527.5713329315186
2400,546.3077416419983
2450,555.2652816772461
2500,577.2737765312195
2550,598.0571782588959
2600,620.981055021286
2650,644.8402874469757
2700,673.3408887386322
2750,693.1405198574066
2800,712.1842966079712
2850,740.0230934619904
2900,770.5837523937225
2950,798.9800646305084
3000,830.4038529396057
3050,862.1600348949432
3100,874.4984152317047
3150,902.5180413722992
3200,933.5032858848572
3250,967.2488934993744
3300,999.1053235530853
3350,1034.1065738201141
3400,1074.8754589557648
3450,1078.677099943161
3500,1115.5788905620575
3550,1150.1852300167084
3600,1187.4475574493408
3650,1222.8175253868103
3700,1261.1471889019012
3750,1299.5038754940033
3800,1312.5395398139954
3850,1349.6558120250702
3900,1390.5046973228455
3950,1428.5480270385742
4000,1470.49418759346
4050,1509.8071630001068
4100,1541.9060776233673
4150,1565.6937770843506
4200,1606.7561604976654
4250,1651.62597322464
4300,1697.1439027786255
4350,1743.3060858249664
4400,1786.6440608501434
4450,1815.290067434311
4500,1849.1808190345764
4550,1893.9863541126251
4600,1942.978900194168
4650,1992.9644145965576
4700,2039.8396832942963
4750,2091.0671770572662
4800,2110.317352771759
4850,2159.11306476593
4900,2208.4116337299347
4950,2262.4085941314697
5000,2317.2584397792816
5050,2367.9983522892
5100,2430.6117882728577
5150,2440.6365032196045
5200,2498.376484155655
5250,2552.0765006542206
5300,2620.71049451828
5350,2686.2150089740753
5400,2760.615451335907
5450,2824.4178125858307
5500,2856.464731693268
5550,2932.1255071163177
5600,3015.1072504520416
5650,3093.113559484482
5700,3184.683393239975
5750,3270.822287797928
5800,3315.8763206005096
5850,3370.8793518543243
5900,3452.8163475990295
5950,3542.8611359596252
6000,3626.5914742946625
6050,3717.6675186157227
6100,3810.0389449596405
6150,3844.0526678562164
6200,3925.1628065109253
6250,4013.569350004196
6300,4110.601757049561
6350,4201.096245288849
6400,4300.041282176971
6450,4404.039074420929
6500,4413.1222405433655
6550,4516.193995714188
6600,4612.195794582367
6650,4717.1726059913635
6700,4815.843679904938
6750,4922.611848592758
6800,5018.420589208603
6850,5044.639353990555
6900,5154.924271583557
6950,5258.011359453201
7000,5371.093543767929
7050,5484.758202791214
7100,5590.812268972397
7150,5675.447653532028
7200,5730.805090904236
7250,5839.920784235001
7300,5958.724738121033
7350,6069.323185682297
7400,6189.997938871384
7450,6301.787351131439
7500,6363.331114053726
7550,6440.031699180603
7600,6564.565984725952
7650,6680.476391077042
7700,6806.763362407684
7750,6935.163476705551
7800,7055.179252147675
7850,7090.44122171402
7900,7201.9005291461945
7950,7334.357229232788
8000,7457.796613931656
8050,7592.6807453632355
8100,7728.672377824783
8150,7870.11523604393
8200,7882.134717464447
8250,8022.202944993973
8300,8152.632884502411
8350,8294.57201552391
8400,8426.240447044373
8450,8580.606610536575
8500,8696.371102571487
8550,8743.013714790344
8600,8890.855699062347
8650,9028.231303453445
8700,9178.454698562622
8750,9318.866724014282
8800,9470.896565675735
8850,9558.054143428802
8900,9642.469034194946
8950,9786.371940135956
9000,9944.06922006607
9050,10091.309683561325
9100,10251.212404727936
9150,10399.396097421646
9200,10478.702415704727
9250,10605.715991735458
9300,10758.529600143433
9350,10924.818157196045
9400,11079.572965621948
9450,11247.846701145172
9500,11405.02426147461
9550,11435.584169864655
9600,11595.308486700058
9650,11769.815750360489
9700,11944.19462132454
9750,12107.24512386322
9800,12285.975432395935
9850,12440.614997148514
9900,12483.75117468834
9950,12651.699751377106
10000,12834.794196367264

==> EXP2/bayesattack-hownet_categorical_narrow_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,24.268659830093384
100,30.008208513259888
150,35.63283109664917
200,42.83516025543213
250,44.62122297286987
300,50.13302183151245
350,59.55156135559082
400,69.63540840148926
450,77.51956963539124
500,80.97712087631226
550,86.93915319442749
600,96.3373191356659
650,103.988614320755
700,109.38151288032532
750,117.42181444168091
800,121.94561266899109
850,130.8701102733612
900,135.92752504348755
950,137.98888039588928
1000,146.81056594848633
1050,157.29042148590088
1100,167.35920071601868
1150,170.42998790740967
1200,179.5208113193512
1250,186.97861695289612
1300,188.88735628128052
1350,197.08886408805847
1400,207.28827571868896
1450,215.82765650749207
1500,221.2760407924652
1550,229.73007345199585
1600,231.71622276306152
1650,238.21669673919678
1700,248.12250232696533
1750,259.0568423271179
1800,264.1137673854828
1850,272.0663344860077
1900,278.4123692512512
1950,285.91142868995667
2000,291.14030265808105
2050,300.695782661438
2100,303.90584659576416
2150,313.4566423892975
2200,320.52979731559753
2250,322.6475532054901
2300,328.8701207637787
2350,339.45851397514343
2400,350.97735595703125
2450,359.6252601146698
2500,363.68526816368103
2550,374.62477803230286
2600,383.28208565711975
2650,387.6982421875
2700,389.8979482650757
2750,393.4065833091736
2800,405.06496262550354
2850,416.28491258621216
2900,428.75665974617004
2950,440.7319002151489
3000,449.02064037323
3050,451.299852848053
3100,455.04424595832825
3150,465.3977966308594
3200,476.93533754348755
3250,487.74179887771606
3300,493.586701631546
3350,500.73352217674255
3400,503.54249453544617
3450,514.3224847316742
3500,525.4347405433655
3550,530.1598913669586
3600,540.733414888382
3650,546.6926534175873
3700,553.3150839805603
3750,563.0984554290771
3800,566.6462388038635
3850,576.6003050804138
3900,585.8816525936127
3950,593.1440110206604
4000,600.27308177948
4050,608.0557980537415
4100,616.5265412330627
4150,620.6134641170502
4200,625.5730972290039
4250,636.1559739112854
4300,648.0586488246918
4350,652.522134065628
4400,662.9439301490784
4450,667.9691033363342
4500,677.0761332511902
4550,686.3990359306335
4600,693.3136982917786
4650,701.8000521659851
4700,708.6841707229614
4750,718.4772708415985
4800,725.5535535812378
4850,733.9926497936249
4900,743.1854116916656
4950,747.5512387752533
5000,755.7341620922089

==> EXP2/bayesattack-hownet_categorical_narrow_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,18.99725365638733
100,20.010119438171387
150,23.30142092704773
200,30.36852741241455
250,37.12079477310181
300,44.80416011810303
350,47.766968727111816
400,53.69140934944153
450,57.90052795410156
500,63.082911014556885
550,68.29987955093384
600,70.67780423164368
650,76.78785014152527
700,82.1009271144867
750,86.73066520690918
800,93.66753435134888
850,97.66790080070496
900,101.39002680778503
950,107.57257556915283
1000,111.12304043769836
1050,116.14636063575745
1100,122.65776109695435
1150,127.15418577194214
1200,129.6780185699463
1250,136.6672477722168
1300,140.4887056350708
1350,144.22289180755615
1400,151.16524147987366
1450,154.45062923431396
1500,161.23276376724243
1550,164.67189049720764
1600,171.27999091148376
1650,174.9933841228485
1700,180.1571536064148
1750,184.96318674087524
1800,188.06973910331726
1850,195.23474431037903
1900,202.22700905799866
1950,206.8577094078064
2000,212.18398475646973
2050,214.9601969718933
2100,221.25977873802185
2150,227.60660672187805
2200,231.52788281440735
2250,236.81781911849976
2300,239.62480068206787
2350,247.34856843948364
2400,257.510781288147
2450,262.12170457839966
2500,270.6747226715088
2550,277.3913908004761
2600,278.69368743896484
2650,279.99801564216614
2700,289.91527342796326
2750,300.3706307411194
2800,310.55897879600525
2850,317.5280570983887
2900,320.8864891529083
2950,328.8116855621338
3000,333.2949061393738
3050,337.89659309387207
3100,345.4950363636017
3150,350.07811188697815
3200,355.1109700202942
3250,362.82656836509705
3300,365.37255859375
3350,372.8888168334961
3400,377.24058961868286
3450,383.56124472618103
3500,388.90580105781555
3550,393.97081208229065
3600,401.87059235572815
3650,403.8557515144348
3700,412.6523427963257
3750,417.52285051345825
3800,423.29684138298035
3850,430.4030110836029
3900,432.4612617492676
3950,441.3694155216217
4000,447.82141876220703
4050,453.82434010505676
4100,458.82288551330566
4150,465.02973556518555
4200,470.5855407714844
4250,476.4864001274109
4300,481.4853901863098
4350,488.8292019367218
4400,494.17116022109985
4450,500.9015860557556
4500,506.94311356544495
4550,513.3789231777191
4600,519.7875871658325
4650,525.5970749855042
4700,531.8819346427917
4750,546.7217757701874
4800,552.1790316104889
4850,561.7150585651398
4900,569.0834836959839
4950,570.3052227497101
5000,571.568026304245

==> EXP2/bayesattack-hownet_categorical_narrow_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,10.199599981307983
100,11.026832818984985
150,13.075176000595093
200,19.48959469795227
250,25.629176139831543
300,30.26915669441223
350,35.76895713806152
400,39.96684813499451
450,40.82805323600769
500,44.59065508842468
550,51.428629875183105
600,58.756577491760254
650,62.841198682785034
700,69.03148102760315
750,72.46126127243042
800,73.24922204017639
850,78.69003438949585
900,85.89028310775757
950,92.58959221839905
1000,96.76666522026062
1050,103.02032923698425
1100,105.47328472137451
1150,106.39101028442383
1200,113.3726921081543
1250,120.15501689910889
1300,127.5342652797699
1350,131.1459584236145
1400,137.99114894866943
1450,139.952294588089
1500,142.79441142082214
1550,149.25464272499084
1600,156.9590392112732
1650,162.675598859787
1700,169.64581990242004
1750,174.34978318214417
1800,175.26899814605713
1850,180.5074098110199
1900,187.67116928100586
1950,194.5048267841339
2000,198.99313759803772
2050,206.81502652168274
2100,210.05401587486267
2150,210.8996284008026
2200,219.2285029888153
2250,226.76463556289673
2300,233.98177027702332
2350,237.5953767299652
2400,245.5614414215088
2450,246.47357201576233
2500,250.86875104904175
2550,257.48041319847107
2600,265.457319021225
2650,270.90641021728516
2700,279.30005979537964
2750,284.06900358200073
2800,285.0430998802185
2850,291.7200562953949
2900,299.3567793369293
2950,306.3830232620239
3000,310.96837615966797
3050,319.61461114883423
3100,322.5389974117279
3150,323.5033588409424
3200,333.3094780445099
3250,340.1868507862091
3300,347.52487564086914
3350,351.90700578689575
3400,361.5573637485504
3450,362.55358600616455
3500,368.7872865200043
3550,375.9007704257965
3600,383.8839328289032
3650,388.9277036190033
3700,398.28023290634155
3750,403.16085386276245
3800,404.1808705329895
3850,413.89498257637024
3900,421.0051279067993
3950,428.6208772659302
4000,433.16716384887695
4050,443.4225330352783
4100,445.71764302253723
4150,451.21589756011963
4200,458.29515409469604
4250,466.93653297424316
4300,472.8677351474762
4350,483.09598183631897
4400,487.837522983551
4450,488.86392045021057
4500,496.76257371902466
4550,504.68270778656006
4600,512.5060760974884
4650,517.6172230243683
4700,528.9356133937836
4750,532.1360867023468
4800,533.2143177986145
4850,544.4671058654785
4900,552.2005643844604
4950,560.2933082580566
5000,564.4080839157104

==> EXP2/bayesattack-hownet_categorical_narrow_anal1_v3_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,24.534566402435303
100,29.5197651386261
150,34.19353723526001
200,40.55527949333191
250,41.76973581314087
300,46.6620831489563
350,54.94545221328735
400,63.98628640174866
450,70.75759315490723
500,73.64370918273926
550,79.01798748970032
600,87.80143713951111
650,94.79314947128296
700,99.43092775344849
750,106.93793439865112
800,110.84424614906311
850,118.7014467716217
900,122.80889654159546
950,124.35301876068115
1000,132.53320288658142
1050,141.99436807632446
1100,151.51819396018982
1150,154.21687602996826
1200,162.74366903305054
1250,169.523695230484
1300,171.1264250278473
1350,178.72947764396667
1400,188.41396355628967
1450,196.0430724620819
1500,200.54956889152527
1550,207.68651151657104
1600,209.0535945892334
1650,214.7040388584137
1700,223.60720133781433
1750,233.37291717529297
1800,237.91212797164917
1850,244.92020440101624
1900,250.39420914649963
1950,257.14151763916016
2000,261.8099727630615
2050,270.5016460418701
2100,273.68236923217773
2150,282.94982385635376
2200,289.6422095298767
2250,291.3348162174225
2300,297.1226089000702
2350,306.8806412220001
2400,317.9066970348358
2450,325.8654670715332
2500,329.41540908813477
2550,339.54636001586914
2600,347.6127791404724
2650,351.81321263313293
2700,353.8077914714813
2750,357.7512369155884
2800,368.73504662513733
2850,378.99829149246216
2900,390.6903235912323
2950,402.07966899871826
3000,409.4050483703613
3050,411.11831617355347
3100,414.3491954803467
3150,424.1233389377594
3200,435.150509595871
3250,445.4218349456787
3300,451.00688314437866
3350,457.9278588294983
3400,460.3278727531433
3450,471.2497208118439
3500,482.22271251678467
3550,486.7168312072754
3600,497.458114862442
3650,503.1892945766449
3700,509.3886351585388
3750,519.1113531589508
3800,522.4080729484558
3850,531.9931545257568
3900,540.872909784317
3950,547.5370235443115
4000,554.2434546947479
4050,562.4667139053345
4100,570.9035956859589
4150,574.8292095661163
4200,579.580714225769
4250,590.2100169658661
4300,601.5210268497467
4350,605.6127662658691
4400,615.3378012180328
4450,619.7905669212341
4500,628.6811962127686
4550,637.2374765872955
4600,643.8692395687103
4650,651.5107305049896
4700,658.0275332927704
4750,667.657628774643
4800,674.03741979599
4850,681.8844971656799
4900,690.5348017215729
4950,694.4527711868286
5000,702.3645625114441

==> EXP2/bayesattack-hownet_categorical_narrow_anal1_v3_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,13.509199857711792
100,14.485565423965454
150,17.375049352645874
200,24.557810068130493
250,31.26997137069702
300,38.8286566734314
350,41.80164289474487
400,47.653178691864014
450,51.84323740005493
500,57.1673309803009
550,62.48882865905762
600,65.1192696094513
650,71.62542772293091
700,76.9701030254364
750,81.16797304153442
800,87.4691469669342
850,91.58511281013489
900,95.27673006057739
950,101.40255999565125
1000,105.35733723640442
1050,110.17187976837158
1100,116.53770756721497
1150,121.12160134315491
1200,123.67469644546509
1250,130.63059639930725
1300,134.53865480422974
1350,138.48740673065186
1400,145.1724362373352
1450,148.6886236667633
1500,155.77916431427002
1550,159.12632656097412
1600,165.70799446105957
1650,169.52797055244446
1700,174.68576312065125
1750,179.60772609710693
1800,182.75944471359253
1850,190.36441373825073
1900,197.13855361938477
1950,201.78737449645996
2000,207.31225657463074
2050,210.11835622787476
2100,216.1139359474182
2150,222.16973090171814
2200,225.82138013839722
2250,231.448810338974
2300,234.07662510871887
2350,241.6239173412323
2400,251.15120935440063
2450,255.26379013061523
2500,263.04416251182556
2550,269.77943658828735
2600,271.13534235954285
2650,272.44880723953247
2700,281.78268671035767
2750,291.9448883533478
2800,301.71784234046936
2850,308.7921459674835
2900,311.7997808456421
2950,320.19044756889343
3000,324.70575284957886
3050,329.1587052345276
3100,336.83031272888184
3150,341.34293580055237
3200,346.3022286891937
3250,353.9801940917969
3300,356.861221075058
3350,364.26639461517334
3400,368.63466572761536
3450,375.06862592697144
3500,380.4769163131714
3550,385.42465257644653
3600,393.5310890674591
3650,395.45330595970154
3700,403.6067214012146
3750,408.6611022949219
3800,414.20215344429016
3850,421.21882152557373
3900,423.15145659446716
3950,431.83740615844727
4000,438.41213274002075
4050,444.00844287872314
4100,449.0123772621155
4150,455.22291803359985
4200,460.9413981437683
4250,467.1064455509186
4300,472.14052844047546
4350,479.20632123947144
4400,484.1351001262665
4450,490.5082833766937
4500,495.87216567993164
4550,502.0966715812683
4600,508.48295736312866
4650,514.0313568115234
4700,520.2934515476227
4750,535.6017832756042
4800,541.022539138794
4850,551.465343952179
4900,559.5501475334167
4950,561.0653750896454
5000,562.6299929618835

==> EXP2/bayesattack-hownet_categorical_narrow_anal1_v3_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,10.754051685333252
100,11.483730554580688
150,13.828870296478271
200,20.41539192199707
250,27.022215366363525
300,32.14869809150696
350,37.677802085876465
400,41.81602454185486
450,42.554638624191284
500,46.21008825302124
550,53.599602937698364
600,60.97565937042236
650,65.08474254608154
700,71.0397961139679
750,75.24486517906189
800,76.25935673713684
850,82.11182498931885
900,91.29459810256958
950,100.19454669952393
1000,105.0324318408966
1050,111.84429383277893
1100,114.64413070678711
1150,116.12915468215942
1200,125.8765983581543
1250,136.13248705863953
1300,147.05937671661377
1350,151.0506625175476
1400,158.01309156417847
1450,160.4038634300232
1500,162.53623819351196
1550,173.44322562217712
1600,185.89027047157288
1650,194.8337779045105
1700,202.68229699134827
1750,207.41899514198303
1800,208.4990599155426
1850,215.14204812049866
1900,227.9993860721588
1950,241.20766949653625
2000,248.79567980766296
2050,257.1149306297302
2100,261.46230363845825
2150,262.4055950641632
2200,275.89047408103943
2250,289.4671723842621
2300,304.5752236843109
2350,309.5895266532898
2400,319.1296052932739
2450,320.179235458374
2500,323.3083174228668
2550,339.0123200416565
2600,356.451562166214
2650,367.3063564300537
2700,376.6879553794861
2750,381.64453077316284
2800,382.6304850578308
2850,393.2402548789978
2900,414.85160994529724
2950,441.1078267097473
3000,450.05919790267944
3050,459.3266808986664
3100,462.55488634109497
3150,463.8338871002197
3200,485.3601279258728
3250,510.009384393692
3300,531.1142728328705
3350,537.7440748214722
3400,548.0948979854584
3450,549.2223899364471
3500,555.6481826305389
3550,578.5335018634796
3600,600.3127777576447
3650,615.7428956031799
3700,627.7543332576752
3750,633.623327255249
3800,634.7790741920471
3850,658.2274494171143
3900,685.9560582637787
3950,717.1044669151306
4000,726.7436907291412
4050,738.7717881202698
4100,741.8746123313904
4150,745.3890991210938
4200,775.0279476642609
4250,810.2141737937927
4300,836.2932121753693
4350,845.3500156402588
4400,857.2908596992493
4450,858.6883730888367
4500,873.0066876411438
4550,905.3850688934326
4600,943.8767354488373
4650,960.1081438064575
4700,974.5777497291565
4750,980.1321835517883
4800,981.4563558101654
4850,1010.6213049888611
4900,1048.5042099952698
4950,1083.5163388252258
5000,1092.3349883556366

==> EXP2/bayesattack-hownet_categorical_narrow_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,24.035378217697144
100,29.299737215042114
150,34.53439259529114
200,41.36446189880371
250,42.938281297683716
300,48.071590185165405
350,56.67295289039612
400,66.140456199646
450,73.41043376922607
500,76.47666835784912
550,82.20294523239136
600,90.76477766036987
650,98.1857430934906
700,103.00438022613525
750,110.47252058982849
800,114.76256442070007
850,123.25750136375427
900,127.66237473487854
950,129.3413052558899
1000,137.91692304611206
1050,147.8861961364746
1100,157.50565695762634
1150,160.4123194217682
1200,169.14957404136658
1250,175.97349214553833
1300,177.69304513931274
1350,185.80346989631653
1400,195.98734593391418
1450,204.13698148727417
1500,209.43463349342346
1550,217.74723315238953
1600,219.51567935943604
1650,225.93699955940247
1700,235.72080731391907
1750,246.35291957855225
1800,251.04781460762024
1850,258.6648690700531
1900,264.8343756198883
1950,272.2644155025482
2000,277.2556667327881
2050,286.6236686706543
2100,289.55583786964417
2150,298.84018874168396
2200,305.6564495563507
2250,307.51502418518066
2300,313.492005109787
2350,323.99307894706726
2400,335.1440634727478
2450,343.7074763774872
2500,347.54711508750916
2550,357.8523938655853
2600,366.0110456943512
2650,370.232634305954
2700,372.1407117843628
2750,375.53345584869385
2800,387.33145236968994
2850,398.76470160484314
2900,411.5377109050751
2950,423.69438338279724
3000,432.1573166847229
3050,435.38169527053833
3100,440.25211811065674
3150,451.58785367012024
3200,462.619660615921
3250,473.01266503334045
3300,478.67165303230286
3350,485.4738314151764
3400,488.125958442688
3450,498.7500789165497
3500,509.60341906547546
3550,513.9152269363403
3600,524.4722616672516
3650,530.3179256916046
3700,537.1793999671936
3750,546.6159145832062
3800,550.0585389137268
3850,560.2872126102448
3900,570.544195652008
3950,579.2058048248291
4000,587.2456741333008
4050,594.9371626377106
4100,603.4335730075836
4150,607.4389011859894
4200,612.44291639328
4250,623.1195471286774
4300,634.554539680481
4350,638.8083040714264
4400,648.9293482303619
4450,653.7855401039124
4500,662.8661441802979
4550,671.9799239635468
4600,678.8137726783752
4650,687.0277969837189
4700,693.3791513442993
4750,702.8246312141418
4800,709.7184855937958
4850,717.8460645675659
4900,726.7353620529175
4950,730.9403147697449
5000,739.1310288906097
5050,751.2293417453766
5100,792.797810792923
5150,796.5256371498108
5200,808.7633767127991
5250,820.978597164154
5300,827.0467009544373
5350,829.2569670677185
5400,836.410756111145
5450,853.230162858963
5500,871.4111859798431
5550,891.7857823371887
5600,910.5882608890533
5650,913.7474184036255
5700,919.2261309623718
5750,934.5401954650879
5800,949.5803346633911
5850,966.6736497879028
5900,969.6477153301239
5950,973.9107887744904
6000,987.719404220581
6050,1003.6564383506775
6100,1020.2187633514404
6150,1022.4244575500488
6200,1029.1592655181885
6250,1043.3869633674622
6300,1058.603750705719
6350,1065.1610598564148
6400,1067.044857263565
6450,1080.9183971881866
6500,1094.7469141483307
6550,1109.6023621559143
6600,1111.912368297577
6650,1124.5429615974426
6700,1136.0403003692627
6750,1139.0072691440582
6800,1152.3147511482239
6850,1164.723529100418
6900,1169.780319929123
6950,1174.0182678699493
7000,1189.0026128292084
7050,1205.7548744678497
7100,1221.2613656520844
7150,1223.4671874046326
7200,1232.4442374706268
7250,1248.0137956142426
7300,1262.689628124237
7350,1266.8848042488098
7400,1280.8495690822601
7450,1289.487670660019
7500,1291.7901442050934
7550,1306.9219861030579
7600,1321.6664454936981
7650,1331.1846113204956
7700,1337.9405567646027
7750,1351.9302225112915
7800,1363.2829413414001
7850,1370.5385489463806
7900,1384.4611449241638
7950,1389.6358664035797
8000,1402.6806409358978
8050,1412.196016550064
8100,1420.1635706424713
8150,1433.2532498836517
8200,1438.4120860099792
8250,1450.6076090335846
8300,1462.2922012805939
8350,1472.4044177532196
8400,1482.405736207962
8450,1493.4845416545868
8500,1499.5925047397614
8550,1511.3231625556946
8600,1518.1904928684235
8650,1531.8160257339478
8700,1538.8501586914062
8750,1551.3558621406555
8800,1559.436663389206
8850,1572.4984166622162
8900,1580.4147837162018
8950,1590.7989747524261
9000,1601.1801812648773
9050,1609.0152521133423
9100,1621.524810552597
9150,1630.3377108573914
9200,1637.0444586277008
9250,1649.0153286457062
9300,1659.2672567367554
9350,1667.1193029880524
9400,1678.2103526592255
9450,1688.1591627597809
9500,1696.5413897037506
9550,1705.8133194446564
9600,1716.9734916687012
9650,1725.7291350364685
9700,1735.2585844993591
9750,1744.6240439414978
9800,1754.76207113266
9850,1766.3734014034271
9900,1774.5459289550781
9950,1782.6056325435638
10000,1795.9545102119446

==> EXP2/bayesattack-hownet_categorical_narrow_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,18.79966902732849
100,19.939724922180176
150,26.777506828308105
200,34.541032552719116
250,41.922385931015015
300,50.086156368255615
350,53.249374866485596
400,59.625229597091675
450,63.84554100036621
500,69.0794427394867
550,74.37327718734741
600,77.02067303657532
650,84.23605966567993
700,89.25997424125671
750,93.499276638031
800,99.71419262886047
850,104.01127290725708
900,107.82377219200134
950,113.75244688987732
1000,117.33183908462524
1050,121.95440793037415
1100,128.35343766212463
1150,132.89821195602417
1200,135.6885814666748
1250,143.17868304252625
1300,147.25396585464478
1350,151.4310302734375
1400,158.46681833267212
1450,162.13100504875183
1500,169.7133069038391
1550,173.47218441963196
1600,180.64628720283508
1650,184.766268491745
1700,190.22642993927002
1750,195.1576075553894
1800,198.44390296936035
1850,206.23860597610474
1900,213.5879418849945
1950,218.42844986915588
2000,224.0442979335785
2050,227.11580443382263
2100,233.35121822357178
2150,240.00593996047974
2200,244.36250829696655
2250,249.84754085540771
2300,252.4797375202179
2350,260.3941378593445
2400,270.5922145843506
2450,275.4200348854065
2500,284.04002356529236
2550,291.0220217704773
2600,292.50577783584595
2650,294.01168751716614
2700,304.2363312244415
2750,314.3707594871521
2800,324.7655711174011
2850,332.4926390647888
2900,336.3473825454712
2950,344.80363035202026
3000,349.5066566467285
3050,354.2710747718811
3100,362.2860653400421
3150,367.1893377304077
3200,372.484334230423
3250,380.4423041343689
3300,383.53407406806946
3350,391.36589527130127
3400,396.02832889556885
3450,402.90072536468506
3500,408.5283226966858
3550,414.00101113319397
3600,422.66105818748474
3650,424.7563817501068
3700,433.5728425979614
3750,438.8777391910553
3800,444.9385042190552
3850,452.8862478733063
3900,455.11384558677673
3950,464.22770261764526
4000,471.1821644306183
4050,476.8155047893524
4100,481.8667845726013
4150,488.21961855888367
4200,494.5078601837158
4250,500.93382143974304
4300,506.24787306785583
4350,513.7521841526031
4400,519.0954012870789
4450,525.8637430667877
4500,532.2367253303528
4550,538.9524390697479
4600,546.1370422840118
4650,552.3325991630554
4700,558.9481172561646
4750,574.1673769950867
4800,579.8858554363251
4850,589.1597936153412
4900,596.8878087997437
4950,598.5883116722107
5000,600.2963619232178
5050,615.2444813251495
5100,626.6245815753937
5150,638.4727318286896
5200,647.0162651538849
5250,651.4701497554779
5300,660.40234541893
5350,667.4587800502777
5400,672.7206966876984
5450,682.0030763149261
5500,687.4388766288757
5550,695.3282101154327
5600,700.3773787021637
5650,708.8969469070435
5700,713.395537853241
5750,722.0413608551025
5800,727.8085761070251
5850,734.5025734901428
5900,742.2583181858063
5950,746.2400438785553
6000,753.2712078094482
6050,762.5723719596863
6100,769.1071166992188
6150,775.7588758468628
6200,782.2667722702026
6250,789.7126431465149
6300,793.7216160297394
6350,802.5117356777191
6400,805.6849114894867
6450,817.685759305954
6500,821.2524194717407
6550,830.7757005691528
6600,837.2907056808472
6650,842.2728159427643
6700,852.4115378856659
6750,855.9635775089264
6800,865.3908460140228
6850,870.6925299167633
6900,878.8030786514282
6950,886.1515502929688
7000,890.3468000888824
7050,900.6605167388916
7100,924.7862710952759
7150,931.629812002182
7200,942.234518289566
7250,950.7163989543915
7300,952.5236666202545
7350,954.2521550655365
7400,972.7064299583435
7450,985.5301225185394
7500,998.3673179149628
7550,1007.2819638252258
7600,1012.4908294677734
7650,1021.9838492870331
7700,1029.0277602672577
7750,1034.803215265274
7800,1044.5978446006775
7850,1050.5344824790955
7900,1057.44780087471
7950,1066.8107478618622
8000,1071.4367201328278
8050,1080.764787197113
8100,1085.4063613414764
8150,1094.2737622261047
8200,1099.4299039840698
8250,1108.9325485229492
8300,1115.0194854736328
8350,1120.475596189499
8400,1129.4100782871246
8450,1136.3260898590088
8500,1143.930955171585
8550,1150.3713252544403
8600,1156.8466501235962
8650,1163.4232199192047
8700,1172.1114587783813
8750,1176.8780596256256
8800,1184.376906633377
8850,1194.5333225727081
8900,1199.1360273361206
8950,1207.5922636985779
9000,1212.4367589950562
9050,1222.4275724887848
9100,1225.843428850174
9150,1236.5344152450562
9200,1243.3204865455627
9250,1251.4068398475647
9300,1259.0994317531586
9350,1263.7411108016968
9400,1274.3465476036072
9450,1305.6288015842438
9500,1313.3824350833893
9550,1324.0501234531403
9600,1332.8504176139832
9650,1335.0060360431671
9700,1337.1506292819977
9750,1358.8386013507843
9800,1373.5521712303162
9850,1387.2343468666077
9900,1397.0053582191467
9950,1403.2300276756287
10000,1413.9799296855927

==> EXP2/bayesattack-hownet_categorical_narrow_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,9.834157705307007
100,10.539448499679565
150,12.492980003356934
200,18.5635507106781
250,24.495427131652832
300,29.23768949508667
350,34.75134539604187
400,38.554683208465576
450,39.289552211761475
500,43.10477685928345
550,49.567099809646606
600,56.7303352355957
650,60.7203311920166
700,66.62492871284485
750,70.28714895248413
800,71.05328679084778
850,76.17110133171082
900,83.06953835487366
950,89.66882824897766
1000,93.93540906906128
1050,100.29328513145447
1100,102.63800191879272
1150,103.42361664772034
1200,110.22330951690674
1250,116.85056591033936
1300,124.13816261291504
1350,127.75662517547607
1400,134.38036251068115
1450,136.30217504501343
1500,139.1168406009674
1550,145.55782318115234
1600,153.168616771698
1650,158.98853397369385
1700,166.09638833999634
1750,170.67310690879822
1800,171.5266091823578
1850,176.60364437103271
1900,183.74039769172668
1950,190.3770854473114
2000,195.05235767364502
2050,202.95698976516724
2100,206.33774209022522
2150,207.23063206672668
2200,215.53737449645996
2250,222.6671028137207
2300,229.90968298912048
2350,233.8794493675232
2400,242.22339987754822
2450,243.2066843509674
2500,247.74237632751465
2550,254.4457836151123
2600,262.4098103046417
2650,267.7844350337982
2700,276.1842954158783
2750,280.8180162906647
2800,281.8190896511078
2850,288.8036906719208
2900,296.83328676223755
2950,303.85385513305664
3000,308.4196548461914
3050,317.19890904426575
3100,320.27774262428284
3150,321.2392439842224
3200,330.9070737361908
3250,337.7478837966919
3300,345.17516016960144
3350,349.757404088974
3400,359.0703179836273
3450,360.2171413898468
3500,366.7536931037903
3550,373.6661946773529
3600,381.2974555492401
3650,386.226359128952
3700,395.66528367996216
3750,400.0934453010559
3800,400.9831268787384
3850,410.48954582214355
3900,417.6317422389984
3950,425.51008653640747
4000,430.1224970817566
4050,440.87447237968445
4100,443.2936477661133
4150,448.8523590564728
4200,456.105073928833
4250,464.9758679866791
4300,471.08446431159973
4350,481.37206530570984
4400,486.1997995376587
4450,487.2660586833954
4500,495.1523826122284
4550,502.8861129283905
4600,510.7465183734894
4650,515.7478177547455
4700,526.8646218776703
4750,530.1364965438843
4800,531.2528266906738
4850,542.6644077301025
4900,549.9372684955597
4950,557.8081095218658
5000,562.0496916770935
5050,574.2235515117645
5100,575.880565404892
5150,583.1191742420197
5200,591.5478937625885
5250,599.0470542907715
5300,605.4314539432526
5350,617.0832300186157
5400,622.2818129062653
5450,623.4782326221466
5500,633.7506086826324
5550,642.2010161876678
5600,650.3188421726227
5650,655.3762817382812
5700,668.5156407356262
5750,670.9011642932892
5800,678.289705991745
5850,685.8417067527771
5900,694.6086356639862
5950,700.9840822219849
6000,706.7442815303802
6050,718.5321033000946
6100,719.7832236289978
6150,729.6399953365326
6200,738.0292537212372
6250,745.966322183609
6300,751.2452781200409
6350,764.2783253192902
6400,768.4696764945984
6450,769.7064626216888
6500,782.3708732128143
6550,790.4828777313232
6600,799.5336327552795
6650,804.3390712738037
6700,818.8131749629974
6750,820.1237733364105
6800,829.1942636966705
6850,837.6276288032532
6900,845.3868856430054
6950,852.0657858848572
7000,866.259880065918
7050,871.395482301712
7100,872.8362696170807
7150,886.4076433181763
7200,894.2114269733429
7250,902.67689037323
7300,908.020968914032
7350,923.3796553611755
7400,925.0456876754761
7450,934.4015061855316
7500,943.2673370838165
7550,951.1443541049957
7600,957.8978826999664
7650,973.1567902565002
7700,978.2405087947845
7750,979.5626220703125
7800,992.9125711917877
7850,1001.213743686676
7900,1010.4116132259369
7950,1015.5830416679382
8000,1031.3513021469116
8050,1033.5574924945831
8100,1044.3080859184265
8150,1053.1407375335693
8200,1061.7334432601929
8250,1068.500694990158
8300,1074.6793196201324
8350,1089.1482138633728
8400,1090.5413227081299
8450,1102.6632041931152
8500,1111.1400895118713
8550,1119.0159239768982
8600,1125.9047694206238
8650,1140.95782828331
8700,1146.2875037193298
8750,1147.7285323143005
8800,1162.5618665218353
8850,1171.192640542984
8900,1179.4021136760712
8950,1185.2565302848816
9000,1202.2933785915375
9050,1204.696007013321
9100,1216.2300095558167
9150,1224.9069516658783
9200,1233.0255272388458
9250,1240.5686249732971
9300,1246.0564391613007
9350,1262.8366713523865
9400,1264.3050072193146
9450,1278.3933029174805
9500,1287.7564451694489
9550,1296.1804549694061
9600,1302.1533665657043
9650,1319.5404455661774
9700,1323.5242099761963
9750,1324.9673390388489
9800,1342.210525751114
9850,1351.960372209549
9900,1361.0711302757263
9950,1366.189792394638
10000,1384.566062927246

==> EXP2/bayesattack-hownet_categorical_narrow_anal2_v3_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,24.16376781463623
100,29.46482801437378
150,34.635624170303345
200,41.4880805015564
250,43.04487156867981
300,48.11413383483887
350,56.679312229156494
400,66.24417114257812
450,73.43177604675293
500,76.52463412284851
550,82.1010799407959
600,90.7265202999115
650,97.83456540107727
700,102.63655972480774
750,110.33678984642029
800,114.58751440048218
850,122.99611377716064
900,127.44777631759644
950,129.0988576412201
1000,137.5677592754364
1050,147.51844477653503
1100,157.19891595840454
1150,160.03903245925903
1200,168.75187587738037
1250,175.78616571426392
1300,177.46984958648682
1350,185.4450912475586
1400,195.4794180393219
1450,203.65450501441956
1500,209.00169730186462
1550,217.3143310546875
1600,219.05256295204163
1650,225.35243248939514
1700,234.98417615890503
1750,245.58224034309387
1800,250.33835816383362
1850,257.71770548820496
1900,263.5946776866913
1950,270.51413226127625
2000,275.3108654022217
2050,284.2828514575958
2100,287.4792010784149
2150,296.6606044769287
2200,303.28068017959595
2250,305.1692328453064
2300,310.94720458984375
2350,321.0361602306366
2400,332.14735889434814
2450,340.5024194717407
2500,344.35394191741943
2550,354.5136549472809
2600,362.63103008270264
2650,366.8310661315918
2700,368.7268805503845
2750,372.1280369758606
2800,384.056617975235
2850,396.1367211341858
2900,408.41269969940186
2950,420.3564293384552
3000,428.37392568588257
3050,430.3089511394501
3100,433.80060291290283
3150,444.35256266593933
3200,456.5905864238739
3250,469.0182309150696
3300,475.30877208709717
3350,483.7195212841034
3400,487.58505415916443
3450,500.1092712879181
3500,511.18928027153015
3550,515.4065654277802
3600,525.5092914104462
3650,532.0922133922577
3700,538.055312871933
3750,547.1875612735748
3800,550.6579673290253
3850,560.7538931369781
3900,570.5400762557983
3950,577.8351476192474
4000,585.1665298938751
4050,593.1840524673462
4100,602.2560474872589
4150,606.349967956543
4200,611.6199295520782
4250,623.2761206626892
4300,636.1044189929962
4350,640.4080576896667
4400,651.1885776519775
4450,655.9910736083984
4500,665.7562775611877
4550,675.0557911396027
4600,682.1618957519531
4650,690.5224750041962
4700,697.7989048957825
4750,708.4143693447113
4800,715.9456942081451
4850,724.2092244625092
4900,733.2276916503906
4950,737.4235010147095
5000,745.7130451202393
5050,758.0734612941742
5100,800.5722739696503
5150,804.4294281005859
5200,817.9632625579834
5250,830.9921424388885
5300,836.6522116661072
5350,838.7657492160797
5400,843.1249022483826
5450,860.3037440776825
5500,878.4770495891571
5550,898.8996996879578
5600,916.8700635433197
5650,919.011855840683
5700,922.2184617519379
5750,937.6666829586029
5800,952.7156496047974
5850,968.8372824192047
5900,971.3867855072021
5950,974.3205051422119
6000,988.5288043022156
6050,1004.5318551063538
6100,1020.1586768627167
6150,1022.024650812149
6200,1028.0045964717865
6250,1042.0878987312317
6300,1057.7326679229736
6350,1065.0930202007294
6400,1067.3363564014435
6450,1080.8241140842438
6500,1096.1413850784302
6550,1112.5118091106415
6600,1114.7704186439514
6650,1127.8590912818909
6700,1140.4214570522308
6750,1142.4716579914093
6800,1155.7005450725555
6850,1170.6151196956635
6900,1175.9842047691345
6950,1179.3243517875671
7000,1194.6657733917236
7050,1213.3237209320068
7100,1229.8897178173065
7150,1232.126912355423
7200,1240.7047362327576
7250,1257.4844987392426
7300,1272.0725684165955
7350,1276.0021018981934
7400,1289.8386447429657
7450,1298.5409817695618
7500,1300.8454566001892
7550,1314.362725019455
7600,1328.7895984649658
7650,1338.9562256336212
7700,1345.4451942443848
7750,1359.9710595607758
7800,1371.5222573280334
7850,1378.7842423915863
7900,1392.4776854515076
7950,1397.7536244392395
8000,1410.6035838127136
8050,1420.3910324573517
8100,1429.156513929367
8150,1442.2562100887299
8200,1447.4749274253845
8250,1460.412572145462
8300,1472.0136363506317
8350,1481.4883215427399
8400,1492.1991732120514
8450,1502.4796452522278
8500,1509.248615026474
8550,1521.8078882694244
8600,1529.3922066688538
8650,1542.34788107872
8700,1549.2552318572998
8750,1561.1317081451416
8800,1569.1923172473907
8850,1581.9270935058594
8900,1590.8121600151062
8950,1600.3824391365051
9000,1610.3442072868347
9050,1618.6674180030823
9100,1632.1849913597107
9150,1642.2497758865356
9200,1649.0160241127014
9250,1661.0449492931366
9300,1671.0250718593597
9350,1678.9080197811127
9400,1690.6311264038086
9450,1701.0609090328217
9500,1709.6871790885925
9550,1719.3189210891724
9600,1731.0820820331573
9650,1740.8650197982788
9700,1750.7156419754028
9750,1761.4035058021545
9800,1772.5540082454681
9850,1784.0372338294983
9900,1792.013629436493
9950,1800.3928003311157
10000,1814.9591341018677

==> EXP2/bayesattack-hownet_categorical_narrow_anal2_v3_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,17.06155562400818
100,18.534309148788452
150,21.61736822128296
200,28.135355710983276
250,34.38800239562988
300,41.260449171066284
350,43.79007887840271
400,49.50757169723511
450,53.59206581115723
500,58.78385353088379
550,63.854410886764526
600,66.33413624763489
650,72.86128902435303
700,78.05790090560913
750,82.10083103179932
800,87.9602198600769
850,91.68569564819336
900,95.24568462371826
950,101.25141716003418
1000,105.04396629333496
1050,109.85549449920654
1100,116.48842430114746
1150,121.027916431427
1200,123.57221221923828
1250,130.82339906692505
1300,134.9835979938507
1350,139.1601550579071
1400,145.98540425300598
1450,149.43540906906128
1500,156.51030087471008
1550,159.9119484424591
1600,166.59238862991333
1650,170.39537239074707
1700,175.54439568519592
1750,180.31207942962646
1800,183.36426162719727
1850,190.63776636123657
1900,197.481427192688
1950,202.19665813446045
2000,207.82962107658386
2050,210.84001421928406
2100,216.7455620765686
2150,223.04838156700134
2200,227.0521686077118
2250,232.41330695152283
2300,235.09417700767517
2350,242.51619911193848
2400,252.46600556373596
2450,256.83970403671265
2500,264.93390417099
2550,271.4743528366089
2600,272.77027583122253
2650,274.1145453453064
2700,283.0477030277252
2750,292.9625210762024
2800,303.09535551071167
2850,310.21801924705505
2900,313.5795283317566
2950,321.63093400001526
3000,326.10792565345764
3050,330.56493520736694
3100,338.17382860183716
3150,342.6814715862274
3200,347.63061690330505
3250,355.2759482860565
3300,358.17951583862305
3350,365.5925087928772
3400,369.97939586639404
3450,376.36888098716736
3500,381.75522565841675
3550,386.69102334976196
3600,394.78515005111694
3650,396.75248765945435
3700,405.0080916881561
3750,410.0920717716217
3800,415.57270193099976
3850,422.5924518108368
3900,424.54026532173157
3950,432.8962950706482
4000,439.24241304397583
4050,445.4747838973999
4100,450.400057554245
4150,456.4387183189392
4200,461.9823317527771
4250,468.023966550827
4300,472.96337699890137
4350,480.7834243774414
4400,486.00464725494385
4450,492.38916397094727
4500,498.479266166687
4550,504.85255122184753
4600,511.14770579338074
4650,517.0998039245605
4700,523.3715014457703
4750,538.8286762237549
4800,544.3686685562134
4850,554.7302849292755
4900,562.9514162540436
4950,564.4561111927032
5000,565.9610817432404
5050,579.449211359024
5100,595.0797326564789
5150,610.0857520103455
5200,620.1608860492706
5250,624.2439908981323
5300,633.6888601779938
5350,640.6416494846344
5400,645.5168180465698
5450,654.9511075019836
5500,660.3566625118256
5550,668.0912547111511
5600,672.4635643959045
5650,679.0020670890808
5700,688.3096568584442
5750,693.8428461551666
5800,699.7500655651093
5850,706.5534093379974
5900,711.539636850357
5950,719.4668288230896
6000,724.4915874004364
6050,732.6210284233093
6100,738.8418617248535
6150,745.7862701416016
6200,751.4760959148407
6250,757.2846174240112
6300,763.0852398872375
6350,771.5621354579926
6400,775.6762895584106
6450,784.1678833961487
6500,787.5831515789032
6550,796.9572019577026
6600,801.606781244278
6650,809.4616498947144
6700,817.3252761363983
6750,821.9517438411713
6800,831.5916101932526
6850,833.8175714015961
6900,843.2503821849823
6950,850.8899071216583
7000,854.5413870811462
7050,864.9852817058563
7100,889.064514875412
7150,895.9153652191162
7200,909.0434002876282
7250,919.7696261405945
7300,921.477769613266
7350,923.1945595741272
7400,940.8196709156036
7450,959.9938488006592
7500,978.4148454666138
7550,990.7148351669312
7600,995.5263471603394
7650,1006.8241286277771
7700,1015.1170780658722
7750,1020.5862791538239
7800,1031.8500814437866
7850,1038.3316676616669
7900,1045.307460784912
7950,1056.4832055568695
8000,1061.193086862564
8050,1071.4676024913788
8100,1077.54554271698
8150,1084.269856929779
8200,1091.7075486183167
8250,1097.6317477226257
8300,1107.7235119342804
8350,1112.593237400055
8400,1122.861915588379
8450,1126.7721681594849
8500,1136.8354597091675
8550,1146.1840584278107
8600,1153.5789320468903
8650,1161.2476363182068
8700,1168.29727768898
8750,1172.9339573383331
8800,1182.814294576645
8850,1189.4242351055145
8900,1197.0605533123016
8950,1207.4772505760193
9000,1211.4790725708008
9050,1222.662537574768
9100,1226.6152114868164
9150,1235.8928892612457
9200,1246.2226843833923
9250,1252.0144593715668
9300,1259.898047208786
9350,1264.0646314620972
9400,1276.8267283439636
9450,1308.407361984253
9500,1316.6444494724274
9550,1332.613757133484
9600,1345.3170869350433
9650,1347.2116980552673
9700,1349.1036169528961
9750,1372.071344614029
9800,1398.1065118312836
9850,1422.804995059967
9900,1438.8582282066345
9950,1444.8878500461578
10000,1459.0510816574097

==> EXP2/bayesattack-hownet_categorical_narrow_anal2_v3_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,11.930851936340332
100,12.746747255325317
150,14.875402927398682
200,21.085728883743286
250,26.987889766693115
300,31.588993787765503
350,37.01201677322388
400,40.86828660964966
450,41.60315155982971
500,45.243967056274414
550,51.611685276031494
600,58.689244985580444
650,62.60475134849548
700,69.09791016578674
750,73.11515021324158
800,74.30693984031677
850,80.78306865692139
900,90.62214994430542
950,99.9151611328125
1000,105.40188193321228
1050,111.86888790130615
1100,114.39349341392517
1150,115.32021164894104
1200,124.7284324169159
1250,134.52406573295593
1300,145.1629922389984
1350,149.09858417510986
1400,156.14393091201782
1450,158.28527212142944
1500,160.03915333747864
1550,171.3669171333313
1600,183.5571210384369
1650,192.15690207481384
1700,199.8312120437622
1750,204.66548585891724
1800,205.65655732154846
1850,212.03855776786804
1900,223.942147731781
1950,236.93608379364014
2000,243.440434217453
2050,251.62274169921875
2100,255.80769062042236
2150,256.84506273269653
2200,269.23176431655884
2250,282.0086467266083
2300,296.24136567115784
2350,300.46224427223206
2400,309.52469062805176
2450,310.59276390075684
2500,313.7954246997833
2550,328.66800928115845
2600,345.50926899909973
2650,355.9642069339752
2700,365.23617696762085
2750,370.0162863731384
2800,371.1164982318878
2850,381.19541120529175
2900,401.2910008430481
2950,425.5652668476105
3000,434.00374388694763
3050,443.26630902290344
3100,446.3889126777649
3150,447.35394859313965
3200,467.4317162036896
3250,490.2750732898712
3300,510.67029571533203
3350,516.5656299591064
3400,526.5929069519043
3450,527.7527952194214
3500,533.8274340629578
3550,555.9146821498871
3600,577.1922187805176
3650,591.7071228027344
3700,603.0082912445068
3750,608.3899312019348
3800,609.404853105545
3850,632.4658343791962
3900,659.8088297843933
3950,690.4091482162476
4000,699.8141586780548
4050,711.4445323944092
4100,714.4590990543365
4150,717.9530215263367
4200,747.70210313797
4250,782.2054221630096
4300,808.0162515640259
4350,816.4424784183502
4400,827.5130386352539
4450,828.6369442939758
4500,842.1859798431396
4550,874.5481104850769
4600,912.2533688545227
4650,927.9160795211792
4700,941.3251597881317
4750,946.3890864849091
4800,947.6599419116974
4850,975.7543210983276
4900,1012.8676187992096
4950,1047.2202389240265
5000,1055.5359292030334
5050,1069.9175131320953
5100,1071.3274683952332
5150,1075.5564630031586
5200,1118.9357345104218
5250,1159.944516658783
5300,1189.1417338848114
5350,1204.4468805789948
5400,1211.3413965702057
5450,1212.8184139728546
5500,1233.3320152759552
5550,1279.5643339157104
5600,1322.8691177368164
5650,1339.3910398483276
5700,1355.9900286197662
5750,1359.2869193553925
5800,1360.4280531406403
5850,1402.1396462917328
5900,1451.4260623455048
5950,1488.3919870853424
6000,1496.9806365966797
6050,1511.7871222496033
6100,1513.0993149280548
6150,1528.7692494392395
6200,1577.2764279842377
6250,1628.2040586471558
6300,1652.3059990406036
6350,1670.0580160617828
6400,1676.9511210918427
6450,1678.3970515727997
6500,1714.6643788814545
6550,1763.1272294521332
6600,1820.1661195755005
6650,1831.4027483463287
6700,1851.5638728141785
6750,1852.9244039058685
6800,1866.946818113327
6850,1921.8272936344147
6900,1973.0749742984772
6950,2013.0880692005157
7000,2031.1026220321655
7050,2039.00852394104
7100,2040.454933166504
7150,2076.369228363037
7200,2130.741521835327
7250,2190.106106519699
7300,2208.160427570343
7350,2228.825430870056
7400,2232.858748435974
7450,2234.282975435257
7500,2317.655419588089
7550,2387.2429456710815
7600,2449.2192080020905
7650,2469.8120098114014
7700,2477.546629190445
7750,2478.9899759292603
7800,2518.73658823967
7850,2598.345777273178
7900,2691.5246889591217
7950,2723.327403306961
8000,2745.5011174678802
8050,2748.7592101097107
8100,2750.258847951889
8150,2833.550454378128
8200,2924.7270181179047
8250,3003.6671946048737
8300,3013.093279838562
8350,3031.648679494858
8400,3033.151590824127
8450,3048.9703619480133
8500,3143.945939064026
8550,3247.3072531223297
8600,3307.8604958057404
8650,3329.382607936859
8700,3337.9358048439026
8750,3339.502988100052
8800,3394.255530834198
8850,3486.618929862976
8900,3595.621930360794
8950,3624.378438472748
9000,3648.126729249954
9050,3651.3615386486053
9100,3652.9227643013
9150,3749.919412136078
9200,3856.495317697525
9250,3947.660655975342
9300,3958.7245466709137
9350,3979.0767900943756
9400,3980.7480771541595
9450,4015.4179213047028
9500,4117.8386816978455
9550,4228.74235701561
9600,4290.792017459869
9650,4313.9917986392975
9700,4321.378471851349
9750,4322.991548299789
9800,4393.86100769043
9850,4518.723259210587
9900,4652.990805149078
9950,4670.630017518997
10000,4692.321309328079

==> EXP2/bayesattack-hownet_categorical_wide_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,29.507869482040405
100,37.09371376037598
150,45.54053592681885
200,53.763137102127075
250,62.87032103538513
300,71.70172572135925
350,81.86716914176941
400,94.35649180412292
450,106.37942838668823
500,117.47592997550964
550,130.38323307037354
600,143.520658493042
650,158.55868983268738
700,173.252094745636
750,190.6815402507782
800,201.70441102981567
850,206.21830892562866
900,215.67364501953125
950,224.84619450569153
1000,235.07073760032654
1050,244.84055995941162
1100,255.80560088157654
1150,266.62232518196106
1200,278.8378760814667
1250,291.0207984447479
1300,304.7690782546997
1350,318.5454580783844
1400,334.5973742008209
1450,350.6213822364807
1500,368.84557271003723
1550,386.7398750782013
1600,407.51690006256104
1650,427.4924097061157
1700,450.0903434753418
1750,479.28306555747986
1800,504.17644786834717
1850,526.7198219299316
1900,530.3273270130157
1950,540.2245583534241
2000,550.9605481624603
2050,561.2125158309937
2100,572.7230036258698
2150,584.0956661701202
2200,596.6071872711182
2250,608.8928067684174
2300,622.8448133468628
2350,636.2511065006256
2400,651.7363860607147
2450,667.1364068984985
2500,685.3553559780121
2550,702.7664124965668
2600,722.9245796203613
2650,742.7607898712158
2700,765.3567590713501
2750,786.7994437217712
2800,804.5974884033203
2850,812.5333242416382
2900,823.4949119091034
2950,833.7868318557739
3000,845.1778576374054
3050,856.2937908172607
3100,868.3550882339478
3150,880.4228329658508
3200,893.7045922279358
3250,906.7740688323975
3300,921.7778317928314
3350,936.486569404602
3400,946.8079018592834
3450,950.5059440135956
3500,964.2268903255463
3550,977.1901400089264
3600,991.4093904495239
3650,1005.1711900234222
3700,1020.9427103996277
3750,1035.910428762436
3800,1052.4241287708282
3850,1068.5561437606812
3900,1086.6263272762299
3950,1104.5207223892212
4000,1125.0037560462952
4050,1144.9386749267578
4100,1167.5800566673279
4150,1189.9356095790863
4200,1215.2201490402222
4250,1239.6502425670624
4300,1266.6597130298615
4350,1292.624920129776
4400,1322.1186695098877
4450,1350.366843700409
4500,1382.379877090454
4550,1412.957982301712
4600,1447.428474664688
4650,1480.3483483791351
4700,1514.0417082309723
4750,1516.8144903182983
4800,1528.5046427249908
4850,1539.3642191886902
4900,1551.3832430839539
4950,1563.1033260822296
5000,1575.9426188468933

==> EXP2/bayesattack-hownet_categorical_wide_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,25.931608200073242
100,33.00769376754761
150,39.70019578933716
200,47.542643308639526
250,54.951582193374634
300,63.409560441970825
350,71.11448693275452
400,80.13754916191101
450,89.05436420440674
500,100.77101731300354
550,110.77817368507385
600,122.58173680305481
650,133.94970631599426
700,147.13821530342102
750,151.85787725448608
800,158.58092975616455
850,165.70431208610535
900,173.52559685707092
950,181.19991898536682
1000,189.62933540344238
1050,197.8658435344696
1100,207.3043658733368
1150,216.53085803985596
1200,227.47900795936584
1250,238.11671090126038
1300,250.06889820098877
1350,262.4845724105835
1400,268.45960116386414
1450,276.16318798065186
1500,285.1185050010681
1550,293.78377056121826
1600,303.63161277770996
1650,312.6833152770996
1700,323.0527927875519
1750,333.8840277194977
1800,347.0629062652588
1850,358.38142132759094
1900,371.2627863883972
1950,384.7071692943573
2000,399.71494150161743
2050,415.0355370044708
2100,430.72650623321533
2150,446.8204941749573
2200,466.6392812728882
2250,484.5143520832062
2300,501.92300271987915
2350,518.1490626335144
2400,587.5607395172119
2450,623.3821921348572
2500,636.9747574329376
2550,653.5765314102173
2600,667.6799483299255
2650,682.7885348796844
2700,697.6733205318451
2750,714.2013366222382
2800,730.0565984249115
2850,747.8622469902039
2900,765.1438899040222
2950,784.84778881073
3000,805.1726427078247
3050,808.5833201408386
3100,865.6901454925537
3150,885.6440238952637
3200,904.6809892654419
3250,925.3866248130798
3300,945.7004714012146
3350,969.2144553661346
3400,991.8476514816284
3450,1017.0176920890808
3500,1041.0583605766296
3550,1068.4590210914612
3600,1094.8424150943756
3650,1124.206075668335
3700,1152.7716615200043
3750,1185.669808626175
3800,1219.4567852020264
3850,1259.4140222072601
3900,1297.4308938980103
3950,1340.0498435497284
4000,1379.7017030715942
4050,1405.5239024162292
4100,1426.9254214763641
4150,1449.7097268104553
4200,1471.9832677841187
4250,1496.1709153652191
4300,1520.4224619865417
4350,1545.8903608322144
4400,1569.8647396564484
4450,1596.9611601829529
4500,1622.5305132865906
4550,1651.252448797226
4600,1679.3757717609406
4650,1711.2685453891754
4700,1741.1021137237549
4750,2006.0316064357758
4800,2071.2770669460297
4850,2091.187181711197
4900,2115.9139742851257
4950,2138.366528272629
5000,2163.214154481888

==> EXP2/bayesattack-hownet_categorical_wide_anal1_v3_sod_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,7.933786630630493
100,14.504185914993286
150,21.313865184783936
200,28.138395071029663
250,35.007938623428345
300,41.774670362472534
350,48.181230783462524
400,50.56453990936279
450,58.293920278549194
500,65.78114676475525
550,74.19302868843079
600,82.12740302085876
650,90.60905337333679
700,97.79473638534546
750,103.00181841850281
800,110.58580493927002
850,118.49694156646729
900,126.35562419891357
950,134.61602687835693
1000,142.93942832946777
1050,149.93375158309937
1100,156.8643763065338
1150,164.754310131073
1200,172.27412629127502
1250,180.84326362609863
1300,189.06448030471802
1350,198.35513138771057
1400,205.0899841785431
1450,214.80861282348633
1500,222.2489035129547
1550,230.49545240402222
1600,238.59372091293335
1650,248.454163312912
1700,262.58811950683594
1750,263.7340965270996
1800,275.7725074291229
1850,283.2651093006134
1900,291.70141673088074
1950,300.03426814079285
2000,309.53907585144043
2050,322.58025908470154
2100,330.77870988845825
2150,338.32814288139343
2200,346.5164031982422
2250,354.6970000267029
2300,363.904084444046
2350,372.67389965057373
2400,385.6428499221802
2450,396.1442880630493
2500,404.2753789424896
2550,412.0258483886719
2600,420.94488406181335
2650,429.52492785453796
2700,439.0294346809387
2750,451.8594243526459
2800,465.0034775733948
2850,472.7830810546875
2900,481.2562220096588
2950,489.6895077228546
3000,499.09025597572327
3050,508.1066780090332
3100,520.1892280578613
3150,535.6990261077881
3200,544.280161857605
3250,552.4901752471924
3300,561.7908635139465
3350,570.7995448112488
3400,590.5588810443878
3450,591.7862169742584
3500,609.9678356647491
3550,618.5502080917358
3600,626.9437046051025
3650,636.4944500923157
3700,645.6898324489594
3750,664.58513879776
3800,678.475433588028
3850,687.082269191742
3900,695.8612077236176
3950,704.4231805801392
4000,714.0967748165131
4050,723.3883731365204
4100,742.0639820098877
4150,758.9759202003479
4200,766.9487247467041
4250,775.9235107898712
4300,785.3866307735443
4350,794.5930767059326
4400,804.8106236457825
4450,822.6021313667297
4500,841.6741149425507
4550,850.43226146698
4600,859.4013633728027
4650,868.3585920333862
4700,878.3269174098969
4750,887.8706924915314
4800,905.4142029285431
4850,927.4260885715485
4900,935.6672902107239
4950,946.2233572006226
5000,955.3311820030212

==> EXP2/bayesattack-hownet_categorical_wide_anal1_v3_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,29.347740411758423
100,37.10441184043884
150,45.63838171958923
200,54.02657890319824
250,63.05584764480591
300,71.85191702842712
350,82.1141676902771
400,91.96691679954529
450,103.23136067390442
500,114.57633352279663
550,127.5340039730072
600,140.71181869506836
650,155.9982500076294
700,170.8408284187317
750,188.12308931350708
800,199.26069045066833
850,203.77510237693787
900,213.09505605697632
950,222.177636384964
1000,232.2592842578888
1050,242.32481503486633
1100,253.4877655506134
1150,264.24583435058594
1200,276.80550146102905
1250,288.9717803001404
1300,303.06186842918396
1350,316.85630440711975
1400,332.8909549713135
1450,348.8070909976959
1500,366.92874574661255
1550,384.8314266204834
1600,405.786376953125
1650,425.7799754142761
1700,448.19642305374146
1750,470.2004520893097
1800,495.08867025375366
1850,517.8691687583923
1900,521.6331532001495
1950,531.4285666942596
2000,542.3407938480377
2050,552.6009418964386
2100,564.6019818782806
2150,575.7421135902405
2200,588.3118131160736
2250,600.4923555850983
2300,614.2976522445679
2350,628.2397353649139
2400,644.2363524436951
2450,659.8189535140991
2500,677.7971396446228
2550,695.269268989563
2600,715.5613913536072
2650,735.456892490387
2700,758.2146534919739
2750,779.9274594783783
2800,797.7548184394836
2850,805.7531445026398
2900,816.8785774707794
2950,827.2795515060425
3000,838.5596232414246
3050,849.4128229618073
3100,861.8784232139587
3150,873.8996558189392
3200,887.2822508811951
3250,900.260710477829
3300,915.3194069862366
3350,930.2292051315308
3400,940.8448739051819
3450,944.5425543785095
3500,958.3545026779175
3550,971.7289798259735
3600,986.634318113327
3650,1000.7946925163269
3700,1016.4417736530304
3750,1031.823315858841
3800,1048.718632221222
3850,1064.7530663013458
3900,1083.070249080658
3950,1101.1756610870361
4000,1122.0311119556427
4050,1142.3842041492462
4100,1165.3528056144714
4150,1187.675751209259
4200,1213.2721979618073
4250,1237.9834904670715
4300,1265.3477852344513
4350,1291.5316145420074
4400,1320.9665036201477
4450,1349.4042332172394
4500,1381.359700679779
4550,1412.2718472480774
4600,1446.6640236377716
4650,1479.9466087818146
4700,1513.4381086826324
4750,1516.1618466377258
4800,1527.5574798583984
4850,1538.2420086860657
4900,1550.4329807758331
4950,1561.9491305351257
5000,1575.013904094696

==> EXP2/bayesattack-hownet_categorical_wide_anal1_v3_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,14.37710452079773
100,21.678304195404053
150,28.55193305015564
200,36.981152057647705
250,44.49919557571411
300,53.57265782356262
350,62.06465125083923
400,71.80504775047302
450,81.3203296661377
500,91.93160891532898
550,102.67434239387512
600,114.73138523101807
650,126.36061334609985
700,139.7106282711029
750,144.45943570137024
800,151.25207829475403
850,158.63339376449585
900,166.74110770225525
950,174.93622279167175
1000,183.65681838989258
1050,192.86308431625366
1100,203.11230850219727
1150,213.2335228919983
1200,224.91836094856262
1250,235.69042801856995
1300,248.4328236579895
1350,260.5092911720276
1400,264.9684121608734
1450,273.62143564224243
1500,283.20594239234924
1550,291.97397685050964
1600,301.9831290245056
1650,311.4758861064911
1700,322.5752112865448
1750,333.70391821861267
1800,345.7112421989441
1850,357.56747579574585
1900,370.82811546325684
1950,383.82753896713257
2000,398.411568403244
2050,412.7359125614166
2100,428.9245972633362
2150,444.7188370227814
2200,462.60175347328186
2250,479.18708968162537
2300,498.21009159088135
2350,516.3215169906616
2400,586.4287292957306
2450,602.8330607414246
2500,618.1016020774841
2550,635.3064670562744
2600,651.9620831012726
2650,669.9486496448517
2700,686.8874297142029
2750,706.104394197464
2800,724.9193122386932
2850,745.2124996185303
2900,764.9437596797943
2950,787.077113866806
3000,809.0951809883118
3050,812.7905461788177
3100,832.6348869800568
3150,854.0824298858643
3200,875.1028509140015
3250,898.152881860733
3300,920.7828714847565
3350,947.4994885921478
3400,973.2399203777313
3450,1001.8007700443268
3500,1029.2293565273285
3550,1060.3726959228516
3600,1089.445344209671
3650,1122.7138164043427
3700,1153.957153081894
3750,1188.9521281719208
3800,1222.1640603542328
3850,1260.0118041038513
3900,1295.9362497329712
3950,1335.2212617397308
4000,1371.1903476715088
4050,1380.2515318393707
4100,1397.5379104614258
4150,1416.9637088775635
4200,1435.321902513504
4250,1455.0302319526672
4300,1474.4481914043427
4350,1496.622474193573
4400,1516.9554467201233
4450,1540.384200811386
4500,1562.7316904067993
4550,1588.4127805233002
4600,1613.595779657364
4650,1640.9203126430511
4700,1667.7568378448486
4750,1930.3589313030243
4800,1958.1567468643188
4850,1983.9788966178894
4900,2013.1164133548737
4950,2041.5314350128174
5000,2073.66730928421

==> EXP2/bayesattack-hownet_categorical_wide_anal1_v3_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,10.60029649734497
100,16.43447732925415
150,22.726603984832764
200,28.561501502990723
250,34.98736238479614
300,41.24949765205383
350,47.16051173210144
400,48.8549964427948
450,56.04887080192566
500,62.92899990081787
550,70.6407527923584
600,78.67873644828796
650,87.27106404304504
700,94.27063703536987
750,98.43380570411682
800,107.5042130947113
850,118.09241366386414
900,127.77319717407227
950,138.1260221004486
1000,147.90371227264404
1050,155.0869586467743
1100,161.26416873931885
1150,171.75750255584717
1200,182.050879240036
1250,193.16773509979248
1300,203.99982452392578
1350,216.51100325584412
1400,222.90502429008484
1450,232.9129455089569
1500,245.30013251304626
1550,258.3790626525879
1600,271.0627074241638
1650,284.75633907318115
1700,297.8975694179535
1750,303.4705855846405
1800,317.6437997817993
1850,332.302859544754
1900,347.27371311187744
1950,361.79756450653076
2000,377.4460434913635
2050,398.31149196624756
2100,404.25027084350586
2150,425.346568107605
2200,448.20228123664856
2250,470.0529019832611
2300,493.60337257385254
2350,513.2349348068237
2400,532.2431757450104
2450,541.0741884708405
2500,562.7114670276642
2550,583.6418972015381
2600,606.3394808769226
2650,629.6896467208862
2700,657.6388900279999
2750,677.1882438659668
2800,695.5348739624023
2850,722.9698984622955
2900,753.6405100822449
2950,782.1884579658508
3000,813.1315221786499
3050,844.4558651447296
3100,856.9413340091705
3150,885.1242401599884
3200,915.7908735275269
3250,949.6493856906891
3300,981.3371531963348
3350,1015.9209361076355
3400,1056.2247302532196
3450,1059.9339065551758
3500,1096.3640587329865
3550,1130.5446429252625
3600,1167.8293778896332
3650,1203.2200138568878
3700,1241.915338754654
3750,1280.519783258438
3800,1293.5670683383942
3850,1330.7925391197205
3900,1371.7949361801147
3950,1410.1897807121277
4000,1451.9322214126587
4050,1491.2554275989532
4100,1523.5744984149933
4150,1547.8335371017456
4200,1588.9297008514404
4250,1633.770003080368
4300,1679.452337026596
4350,1725.122955083847
4400,1768.446090221405
4450,1797.1405029296875
4500,1830.691510438919
4550,1875.4994020462036
4600,1924.3886518478394
4650,2026.1763744354248
4700,2073.1459515094757
4750,2124.475562810898
4800,2143.9896545410156
4850,2192.4745564460754
4900,2241.1705045700073
4950,2294.575690507889
5000,2349.0203642845154

==> EXP2/bayesattack-hownet_categorical_wide_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,33.09886574745178
100,40.70861601829529
150,49.589277505874634
200,57.96443748474121
250,67.38368272781372
300,78.25491499900818
350,93.08241581916809
400,105.04857850074768
450,120.52754545211792
500,136.09705519676208
550,152.59386682510376
600,170.0462486743927
650,189.82736992835999
700,209.06826281547546
750,230.65894103050232
800,245.77867460250854
850,253.49949502944946
900,267.4461853504181
950,281.5504837036133
1000,297.5628445148468
1050,312.5424630641937
1100,329.84710001945496
1150,346.2755284309387
1200,365.1467559337616
1250,384.0482144355774
1300,403.099178314209
1350,423.40683794021606
1400,446.5514397621155
1450,468.8744742870331
1500,493.26805782318115
1550,517.6505608558655
1600,544.588830947876
1650,570.6421158313751
1700,600.4166734218597
1750,628.8027815818787
1800,661.6183965206146
1850,691.066424369812
1900,695.9906969070435
1950,711.9649412631989
2000,730.2070882320404
2050,747.5070176124573
2100,765.1279473304749
2150,782.3969688415527
2200,802.9060518741608
2250,822.1437945365906
2300,842.6197776794434
2350,864.9390511512756
2400,889.31187748909
2450,912.9343013763428
2500,939.3518631458282
2550,964.1865470409393
2600,991.799623966217
2650,1018.9797220230103
2700,1050.5796902179718
2750,1080.8410875797272
2800,1104.4679086208344
2850,1116.994544506073
2900,1132.4989666938782
2950,1148.7139694690704
3000,1165.8554391860962
3050,1184.2750353813171
3100,1205.2660810947418
3150,1224.1488091945648
3200,1245.035471200943
3250,1264.9439420700073
3300,1286.70654129982
3350,1309.2297897338867
3400,1323.826687335968
3450,1329.7812068462372
3500,1355.4148898124695
3550,1379.1596443653107
3600,1404.4343919754028
3650,1430.0050661563873
3700,1455.2622621059418
3750,1482.15989112854
3800,1512.1638860702515
3850,1540.6407856941223
3900,1572.029671907425
3950,1602.4181308746338
4000,1636.0269253253937
4050,1668.6323902606964
4100,1704.739972114563
4150,1738.6071841716766
4200,1778.0907719135284
4250,1815.3937211036682
4300,1856.1357624530792
4350,1895.5100650787354
4400,1938.6365237236023
4450,1979.5861835479736
4500,2023.3157076835632
4550,2067.3618726730347
4600,2116.888776779175
4650,2163.807294845581
4700,2210.4213054180145
4750,2216.590696811676
4800,2235.688383102417
4850,2252.75714302063
4900,2271.067533016205
4950,2289.896478652954
5000,2311.0232470035553
5050,2736.2485489845276
5100,2741.885478258133
5150,2764.9749190807343
5200,2787.8424854278564
5250,2809.979112625122
5300,2834.9066257476807
5350,2859.498930454254
5400,2886.6452763080597
5450,2891.5199086666107
5500,3103.9954223632812
5550,3157.755064725876
5600,3218.334287405014
5650,3277.7560589313507
5700,3344.048267364502
5750,3406.3249175548553
5800,3474.578444957733
5850,3539.06774187088
5900,3613.3473978042603
5950,3683.3114507198334
6000,3761.4248633384705
6050,3835.9491426944733
6100,3919.298234462738
6150,4004.179086446762
6200,4099.932275056839
6250,4188.855599164963
6300,4289.456769943237
6350,4384.562674283981
6400,4488.695317983627
6450,4585.8052315711975
6500,4693.5496146678925
6550,4795.492375135422
6600,4909.644332647324
6650,5017.175809383392
6700,5137.968630313873
6750,5180.49046754837
6800,5279.730324268341
6850,5322.054256916046
6900,5369.48476433754
6950,5412.923290252686
7000,5462.323570251465
7050,5509.411916732788
7100,5563.684668540955
7150,5615.3107652664185
7200,5673.0490181446075
7250,5728.104021549225
7300,5788.950979948044
7350,5845.882933855057
7400,5910.312669038773
7450,5971.1094851493835
7500,6039.231538057327
7550,6103.616070270538
7600,6176.447007656097
7650,6245.2528603076935
7700,6298.970160484314
7750,6340.118214607239
7800,6378.582203626633
7850,6421.528424024582
7900,6462.18469285965
7950,6508.846687555313
8000,6552.445394515991
8050,6600.586440086365
8100,6646.515756607056
8150,6694.829949378967
8200,6743.536507844925
8250,6798.092034578323
8300,6850.641804456711
8350,6907.754422426224
8400,6961.09215927124
8450,7002.770479679108
8500,7049.289496898651
8550,7082.314742326736
8600,7119.747893571854
8650,7155.84988451004
8700,7195.759464979172
8750,7233.944334745407
8800,7275.639612436295
8850,7316.00741815567
8900,7360.480437517166
8950,7402.160000562668
9000,7448.994656801224
9050,7470.789192914963
9100,7595.01184463501
9150,7646.949372768402
9200,7704.046059846878
9250,7759.67026591301
9300,7822.493077516556
9350,7881.584179162979
9400,7946.61017203331
9450,8008.124674797058
9500,8076.962130308151
9550,8144.042589664459
9600,8217.051203012466
9650,8286.01462984085
9700,8363.037327051163
9750,8434.1595621109
9800,8513.854249238968
9850,8587.668145656586
9900,8672.955983400345
9950,8754.011221170425
10000,8848.985963344574

==> EXP2/bayesattack-hownet_categorical_wide_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,20.627964973449707
100,28.29202675819397
150,34.9748010635376
200,41.84608769416809
250,48.46928334236145
300,55.78987455368042
350,62.88483023643494
400,71.29336357116699
450,79.82665181159973
500,88.83543395996094
550,97.45950865745544
600,108.39963293075562
650,118.85490798950195
700,131.14870285987854
750,135.28937125205994
800,141.56566977500916
850,148.3458137512207
900,155.82194757461548
950,163.3099045753479
1000,171.41696619987488
1050,179.09832763671875
1100,187.77177929878235
1150,196.4086709022522
1200,206.48144388198853
1250,216.13559246063232
1300,227.43238496780396
1350,238.53879284858704
1400,242.6335804462433
1450,248.91470670700073
1500,256.7326762676239
1550,264.2415359020233
1600,272.5179615020752
1650,280.4866509437561
1700,289.4792699813843
1750,298.4191617965698
1800,308.2442126274109
1850,318.35551404953003
1900,329.5177927017212
1950,340.36934423446655
2000,353.2608826160431
2050,366.3419921398163
2100,381.4297571182251
2150,395.63050842285156
2200,412.20359563827515
2250,427.3907103538513
2300,444.3746838569641
2350,460.46658992767334
2400,529.1256086826324
2450,554.0372018814087
2500,567.8151741027832
2550,583.264594078064
2600,597.8109269142151
2650,613.937207698822
2700,629.3082945346832
2750,647.359472990036
2800,664.3264796733856
2850,683.4512267112732
2900,701.5791018009186
2950,721.9680576324463
3000,741.7862615585327
3050,745.449506521225
3100,800.7577524185181
3150,820.3813166618347
3200,839.2147870063782
3250,860.2614011764526
3300,880.9363679885864
3350,904.4107773303986
3400,927.5959458351135
3450,953.1620726585388
3500,978.1291687488556
3550,1006.2689459323883
3600,1033.0611765384674
3650,1063.2197353839874
3700,1091.6378118991852
3750,1123.8836834430695
3800,1154.6063599586487
3850,1189.1052012443542
3900,1222.1138443946838
3950,1258.8822333812714
4000,1292.162923336029
4050,1315.0438680648804
4100,1331.4510293006897
4150,1348.346647977829
4200,1365.6643693447113
4250,1383.6766276359558
4300,1401.0428688526154
4350,1420.6256475448608
4400,1438.6457357406616
4450,1459.0710365772247
4500,1478.9334907531738
4550,1500.874048948288
4600,1523.3259603977203
4650,1548.490477323532
4700,1572.3220193386078
4750,1833.5855474472046
4800,1892.955382347107
4850,1908.3805553913116
4900,1925.8650720119476
4950,1942.596575498581
5000,1960.306475162506
5050,1978.037373304367
5100,1997.7691552639008
5150,2016.3026938438416
5200,2037.3875739574432
5250,2058.0291900634766
5300,2082.012500524521
5350,2104.2700839042664
5400,2167.9040262699127
5450,2184.896643638611
5500,2200.828045129776
5550,2217.9601604938507
5600,2234.7358453273773
5650,2254.1489884853363
5700,2273.0991308689117
5750,2293.9928035736084
5800,2313.8207261562347
5850,2335.2617614269257
5900,2356.6960859298706
5950,2381.325330734253
6000,2405.348417043686
6050,2431.969141483307
6100,2440.219645023346
6150,2610.7814543247223
6200,2632.877611875534
6250,2653.438477039337
6300,2677.2080657482147
6350,2700.346659898758
6400,2727.053900241852
6450,2752.2330145835876
6500,2780.842769384384
6550,2808.464028120041
6600,2838.9969646930695
6650,2868.594767332077
6700,2900.6776864528656
6750,2931.8980832099915
6800,2966.6686511039734
6850,3000.1572279930115
6900,3037.3590791225433
6950,3072.2011342048645
7000,3111.653722047806
7050,3149.9518904685974
7100,3599.8367154598236
7150,3692.455353975296
7200,3709.367751598358
7250,3727.716724395752
7300,3746.5432603359222
7350,3766.672302722931
7400,3785.5571117401123
7450,3806.7668669223785
7500,3826.7870461940765
7550,3849.1853528022766
7600,3870.3243560791016
7650,3893.978422641754
7700,3916.5313770771027
7750,3920.5890939235687
7800,4211.476895809174
7850,4236.835863113403
7900,4260.505964279175
7950,4286.664272546768
8000,4311.661762237549
8050,4339.587429285049
8100,4366.477372407913
8150,4395.544182062149
8200,4422.739598274231
8250,4454.296833753586
8300,4484.887972831726
8350,4519.300708532333
8400,4551.879118204117
8450,4587.833836317062
8500,4622.306288719177
8550,4661.318005561829
8600,4698.255701303482
8650,4738.782546281815
8700,4774.784802675247
8750,4883.536539554596
8800,4902.069434165955
8850,4923.170099020004
8900,4943.026960611343
8950,4965.302964448929
9000,4985.514111757278
9050,5007.847385644913
9100,5030.109779119492
9150,5052.937631845474
9200,5076.378808498383
9250,5102.412841081619
9300,5126.916488170624
9350,5156.489261627197
9400,5184.459474563599
9450,5828.154358625412
9500,5956.113044023514
9550,5972.7763235569
9600,5994.183266401291
9650,6012.013063907623
9700,6031.517292261124
9750,6050.153053998947
9800,6072.213651895523
9850,6093.408689022064
9900,6116.582923412323
9950,6137.479465484619
10000,6160.800919055939

==> EXP2/bayesattack-hownet_categorical_wide_anal2_v3_sod_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,7.643947601318359
100,15.901226997375488
150,23.695546627044678
200,31.080803155899048
250,39.30035161972046
300,48.13697528839111
350,55.856247425079346
400,59.407827377319336
450,69.39086031913757
500,78.65054225921631
550,89.71343159675598
600,100.09029531478882
650,110.94840455055237
700,119.10872626304626
750,125.43302369117737
800,134.86473727226257
850,144.1966552734375
900,153.90451431274414
950,165.39102506637573
1000,176.03606033325195
1050,184.5403823852539
1100,192.13027715682983
1150,202.81040477752686
1200,212.0813286304474
1250,223.83162641525269
1300,234.09645891189575
1350,245.3487617969513
1400,253.17020535469055
1450,263.55788683891296
1500,273.00310754776
1550,283.68574380874634
1600,293.5798466205597
1650,305.51741647720337
1700,321.3226149082184
1750,323.3272969722748
1800,336.4003219604492
1850,345.28694915771484
1900,355.6205689907074
1950,365.96955919265747
2000,377.91852045059204
2050,392.6325647830963
2100,401.6158380508423
2150,411.25052547454834
2200,421.6293423175812
2250,432.059237241745
2300,443.3930492401123
2350,454.8495469093323
2400,469.24689531326294
2450,481.4057574272156
2500,492.9009301662445
2550,503.34369802474976
2600,515.039696931839
2650,526.389074087143
2700,538.5115299224854
2750,552.6323602199554
2800,567.4490356445312
2850,577.4811651706696
2900,588.1214039325714
2950,598.8095190525055
3000,610.5584082603455
3050,621.562089920044
3100,634.6590249538422
3150,651.7348215579987
3200,663.6054062843323
3250,673.9813630580902
3300,686.6766469478607
3350,698.0426924228668
3400,721.0093841552734
3450,723.5914142131805
3500,744.133710861206
3550,754.6976683139801
3600,765.468367099762
3650,777.0035166740417
3700,788.5453970432281
3750,809.447351694107
3800,825.280957698822
3850,835.6832914352417
3900,846.6540780067444
3950,857.4726665019989
4000,870.0153043270111
4050,882.3253271579742
4100,902.834611415863
4150,921.8296864032745
4200,932.6388328075409
4250,942.0979635715485
4300,954.6782977581024
4350,966.2932677268982
4400,979.0008251667023
4450,998.0119051933289
4500,1018.3852813243866
4550,1030.098337650299
4600,1041.2122585773468
4650,1052.9110462665558
4700,1065.1932334899902
4750,1077.9291191101074
4800,1095.9784715175629
4850,1119.7178695201874
4900,1131.0846502780914
4950,1144.2076869010925
5000,1155.9074416160583
5050,1169.5636348724365
5100,1197.5996038913727
5150,1215.551281452179
5200,1226.024451494217
5250,1238.238092660904
5300,1249.6078264713287
5350,1261.656372308731
5400,1275.3222153186798
5450,1301.771446943283
5500,1323.1248219013214
5550,1333.0625698566437
5600,1344.4364247322083
5650,1356.1285123825073
5700,1368.880447626114
5750,1381.7158665657043
5800,1407.2968904972076
5850,1431.1724274158478
5900,1441.9416060447693
5950,1451.1915555000305
6000,1462.9062275886536
6050,1476.5765459537506
6100,1490.3117184638977
6150,1514.5465042591095
6200,1542.0063626766205
6250,1553.9119620323181
6300,1565.4137198925018
6350,1576.363669872284
6400,1589.7255342006683
6450,1601.9475746154785
6500,1625.3384478092194
6550,1655.7612998485565
6600,1665.7857611179352
6650,1677.2026407718658
6700,1691.2742805480957
6750,1704.0882828235626
6800,1737.6838579177856
6850,1762.5540194511414
6900,1774.65008020401
6950,1786.2969162464142
7000,1799.727436542511
7050,1813.249766111374
7100,1827.1171398162842
7150,1860.285296201706
7200,1887.9345319271088
7250,1899.9755930900574
7300,1911.2341430187225
7350,1922.6065511703491
7400,1934.8939361572266
7450,1948.4247398376465
7500,1980.0594778060913
7550,2010.531231880188
7600,2023.3365278244019
7650,2036.6472511291504
7700,2048.947555541992
7750,2063.029798269272
7800,2076.5344066619873
7850,2105.5777716636658
7900,2138.034361600876
7950,2150.230375766754
8000,2162.9524042606354
8050,2177.6812534332275
8100,2192.028735399246
8150,2207.2155861854553
8200,2235.7544939517975
8250,2271.2140316963196
8300,2283.729322910309
8350,2298.0194363594055
8400,2311.102102994919
8450,2323.857715368271
8500,2361.696400165558
8550,2392.996075153351
8600,2408.659119606018
8650,2419.9463427066803
8700,2432.661723136902
8750,2445.734185218811
8800,2458.532692670822
8850,2496.058806180954
8900,2528.1102063655853
8950,2539.1170587539673
9000,2553.090555906296
9050,2564.182506084442
9100,2577.15216755867
9150,2590.0292630195618
9200,2627.315183877945
9250,2662.7688047885895
9300,2675.410770893097
9350,2688.385959625244
9400,2702.644017457962
9450,2717.3854043483734
9500,2731.476863861084
9550,2765.2793390750885
9600,2805.4181683063507
9650,2818.168936729431
9700,2832.192536830902
9750,2844.294974565506
9800,2859.3359668254852
9850,2904.011294364929
9900,2936.6806120872498
9950,2950.0158834457397
10000,2963.4411070346832

==> EXP2/bayesattack-hownet_categorical_wide_anal2_v3_straight_dpp_posterior_1000_pso_0-123.csv <==
qrs, runtime
50,31.292323112487793
100,39.015066623687744
150,47.42407822608948
200,56.091400384902954
250,65.34937763214111
300,74.19802141189575
350,84.26615524291992
400,93.32493948936462
450,103.77448654174805
500,114.0547022819519
550,126.96967220306396
600,139.45552396774292
650,154.08369994163513
700,168.92039132118225
750,185.50053000450134
800,195.9788920879364
850,200.20986986160278
900,209.9216389656067
950,218.86323714256287
1000,228.84587836265564
1050,239.19654536247253
1100,250.11877870559692
1150,261.2482750415802
1200,274.3765676021576
1250,286.4885263442993
1300,300.90795135498047
1350,315.05848479270935
1400,331.3468105792999
1450,348.0736463069916
1500,367.405179977417
1550,386.3465328216553
1600,408.66192841529846
1650,429.71576714515686
1700,453.09103870391846
1750,475.1350932121277
1800,500.27819991111755
1850,523.4894609451294
1900,527.0912086963654
1950,537.2678108215332
2000,548.9172203540802
2050,560.1453890800476
2100,572.5521333217621
2150,584.624927520752
2200,598.5390784740448
2250,611.8995869159698
2300,626.934832572937
2350,640.9559061527252
2400,657.6313149929047
2450,674.0460429191589
2500,692.9863564968109
2550,711.443256855011
2600,733.0561797618866
2650,753.355147600174
2700,777.0361504554749
2750,800.5874905586243
2800,818.6971061229706
2850,827.0582489967346
2900,838.4392108917236
2950,848.9566059112549
3000,861.2832925319672
3050,872.5097644329071
3100,885.8046844005585
3150,898.7046511173248
3200,912.3367929458618
3250,925.9265258312225
3300,941.6245868206024
3350,957.2130494117737
3400,967.7394485473633
3450,971.4686057567596
3500,987.4252126216888
3550,1001.8609719276428
3600,1017.1286816596985
3650,1031.6067025661469
3700,1048.7933549880981
3750,1065.4327805042267
3800,1083.791243314743
3850,1101.4605679512024
3900,1120.7874476909637
3950,1140.5334160327911
4000,1163.0061645507812
4050,1184.1256594657898
4100,1208.3396489620209
4150,1231.0694417953491
4200,1258.363492488861
4250,1283.9407682418823
4300,1312.6912274360657
4350,1340.6507227420807
4400,1371.8972928524017
4450,1401.4039075374603
4500,1434.2067189216614
4550,1466.7145540714264
4600,1503.5206785202026
4650,1538.2962152957916
4700,1573.2312734127045
4750,1576.3201069831848
4800,1588.9973742961884
4850,1600.4873623847961
4900,1613.9477474689484
4950,1625.4551968574524
5000,1639.237693786621
5050,2068.491224527359
5100,2070.1096041202545
5150,2084.588573217392
5200,2100.86052942276
5250,2117.021386861801
5300,2135.1663432121277
5350,2152.8424775600433
5400,2173.042966365814
5450,2176.862047433853
5500,2208.540755748749
5550,2251.748818397522
5600,2299.211272716522
5650,2346.4008576869965
5700,2398.258866548538
5750,2446.1788206100464
5800,2501.166270017624
5850,2554.8913629055023
5900,2615.1719415187836
5950,2672.409089565277
6000,2737.545921564102
6050,2799.941519498825
6100,2869.805998325348
6150,2941.1665868759155
6200,3021.8151292800903
6250,3097.363879442215
6300,3182.5619127750397
6350,3263.565345287323
6400,3353.8307287693024
6450,3436.9338750839233
6500,3529.4984934329987
6550,3615.9013454914093
6600,3711.935109615326
6650,3805.1366147994995
6700,3909.2944719791412
6750,3944.825849533081
6800,3969.6685314178467
6850,4001.1420288085938
6900,4036.476816892624
6950,4069.4646236896515
7000,4106.923248529434
7050,4141.978889226913
7100,4184.203149557114
7150,4223.681264638901
7200,4268.063668012619
7250,4310.533092737198
7300,4358.459450244904
7350,4404.312655448914
7400,4455.956609487534
7450,4504.31954908371
7500,4558.551423788071
7550,4611.08703827858
7600,4668.186817407608
7650,4722.904096841812
7700,4736.370900154114
7750,4765.39972448349
7800,4791.0381731987
7850,4819.694578409195
7900,4847.037076473236
7950,4879.467399120331
8000,4911.294714450836
8050,4947.608522176743
8100,4981.1312692165375
8150,5017.08011674881
8200,5054.130899906158
8250,5096.07683134079
8300,5135.800046920776
8350,5180.884016275406
8400,5223.5008227825165
8450,5254.750566482544
8500,5274.3752348423
8550,5296.851798057556
8600,5323.92732667923
8650,5348.962749481201
8700,5376.5705506801605
8750,5403.753070831299
8800,5432.224197387695
8850,5461.169081449509
8900,5494.181160449982
8950,5525.539116382599
9000,5559.3976492881775
9050,5575.572272062302
9100,5597.72506403923
9150,5634.560697078705
9200,5674.558603048325
9250,5714.8118019104
9300,5758.501371145248
9350,5800.16176366806
9400,5846.951878070831
9450,5891.427546739578
9500,5940.674937009811
9550,5988.333451032639
9600,6042.13122344017
9650,6093.485607385635
9700,6153.808053255081
9750,6211.650827884674
9800,6275.801106452942
9850,6336.325345754623
9900,6404.784809827805
9950,6470.418517589569
10000,6550.171960115433

==> EXP2/bayesattack-hownet_categorical_wide_anal2_v3_straight_dpp_posterior_1000_pso_0-196.csv <==
qrs, runtime
50,27.20812726020813
100,34.468441009521484
150,41.37166905403137
200,49.09351372718811
250,56.07077956199646
300,64.18159079551697
350,72.11319661140442
400,81.17639374732971
450,89.85329055786133
500,99.71981310844421
550,109.69333600997925
600,121.5915880203247
650,132.33588242530823
700,144.962251663208
750,149.26457285881042
800,156.03373265266418
850,163.36671662330627
900,171.34802889823914
950,179.0040786266327
1000,187.5918412208557
1050,196.0249309539795
1100,205.2432632446289
1150,214.4431915283203
1200,224.6357479095459
1250,234.81359195709229
1300,246.67028379440308
1350,259.09783840179443
1400,263.1536371707916
1450,270.524441242218
1500,278.9200949668884
1550,287.622460603714
1600,296.39984130859375
1650,304.9346945285797
1700,314.77680802345276
1750,324.7447316646576
1800,335.89282870292664
1850,346.3445086479187
1900,358.3449664115906
1950,370.9502658843994
2000,384.78999876976013
2050,398.5675563812256
2100,413.8292851448059
2150,428.9414162635803
2200,446.11114501953125
2250,462.30464339256287
2300,480.0109267234802
2350,497.39219903945923
2400,569.6199834346771
2450,584.7995085716248
2500,599.6944534778595
2550,615.8026947975159
2600,631.2712607383728
2650,648.0298368930817
2700,664.5617387294769
2750,683.3028120994568
2800,700.7078304290771
2850,720.2470605373383
2900,738.9973063468933
2950,759.7857248783112
3000,780.4540355205536
3050,784.2352175712585
3100,802.7401564121246
3150,822.8618178367615
3200,842.0922946929932
3250,863.4131662845612
3300,884.3847653865814
3350,909.2800307273865
3400,933.096583366394
3450,959.2163174152374
3500,984.3207075595856
3550,1012.2685475349426
3600,1039.3784353733063
3650,1069.8654499053955
3700,1099.8574056625366
3750,1132.5232286453247
3800,1163.7111949920654
3850,1199.5628139972687
3900,1234.1078791618347
3950,1273.1960306167603
4000,1307.9844958782196
4050,1316.3770155906677
4100,1331.9196050167084
4150,1350.456130027771
4200,1366.9905710220337
4250,1386.4032804965973
4300,1404.5364933013916
4350,1424.862812280655
4400,1444.255832195282
4450,1465.921014547348
4500,1486.597865819931
4550,1508.6414232254028
4600,1531.4435453414917
4650,1557.1892874240875
4700,1581.389987230301
4750,1853.9673840999603
4800,1880.5001060962677
4850,1905.3844628334045
4900,1933.196566581726
4950,1959.5348794460297
5000,1988.8625094890594
5050,2017.1001164913177
5100,2048.4589879512787
5150,2079.3109908103943
5200,2113.4981989860535
5250,2147.049179792404
5300,2183.2337419986725
5350,2217.489874124527
5400,2222.5980677604675
5450,2267.0282275676727
5500,2316.4506344795227
5550,2363.4319694042206
5600,2415.7071771621704
5650,2465.212784051895
5700,2517.946198940277
5750,2567.064919233322
5800,2623.7723405361176
5850,2677.038500547409
5900,2735.0346722602844
5950,2790.9127769470215
6000,2853.5292768478394
6050,2915.9056951999664
6100,2985.0570316314697
6150,3050.605722427368
6200,3123.2209737300873
6250,3196.3402502536774
6300,3272.9303822517395
6350,3339.9493947029114
6400,3353.939649105072
6450,3380.6088037490845
6500,3410.441600561142
6550,3439.150465488434
6600,3471.0674571990967
6650,3501.74139213562
6700,3536.966869831085
6750,3570.0234093666077
6800,3606.7101225852966
6850,3641.6248455047607
6900,3682.7427151203156
6950,3724.749133825302
7000,3774.994546175003
7050,3823.067823410034
7100,4293.173273086548
7150,4339.523951768875
7200,4385.742545127869
7250,4435.140737295151
7300,4482.415769100189
7350,4536.062780380249
7400,4586.873787879944
7450,4640.0432806015015
7500,4689.775450706482
7550,4744.3082010746
7600,4797.428905725479
7650,4857.28621506691
7700,4912.436104059219
7750,4919.620348930359
7800,4996.541565418243
7850,5081.1258952617645
7900,5161.080483675003
7950,5249.665465354919
8000,5333.143640041351
8050,5426.350649595261
8100,5514.966731071472
8150,5611.772288560867
8200,5703.107657909393
8250,5804.664202451706
8300,5900.28777050972
8350,6008.6073496341705
8400,6109.047682762146
8450,6220.698268651962
8500,6324.360673427582
8550,6439.811057567596
8600,6548.8856637477875
8650,6668.778530597687
8700,6773.14622592926
8750,6798.394715547562
8800,6847.666860818863
8850,6902.969390153885
8900,6952.317243099213
8950,7006.563260793686
9000,7058.270436525345
9050,7115.897252082825
9100,7170.282258033752
9150,7230.810397863388
9200,7290.1813542842865
9250,7359.882999897003
9300,7425.193936824799
9350,7497.549735069275
9400,7566.177768468857
9450,8227.794625043869
9500,8295.75423502922
9550,8362.121758937836
9600,8435.001296520233
9650,8503.497704982758
9700,8578.684683561325
9750,8649.89507484436
9800,8728.924708843231
9850,8804.041283369064
9900,8887.960046052933
9950,8966.344292402267
10000,9052.996845245361

==> EXP2/bayesattack-hownet_categorical_wide_anal2_v3_straight_dpp_posterior_1000_pso_0-348.csv <==
qrs, runtime
50,21.268014430999756
100,27.313505172729492
150,34.046117067337036
200,40.46133995056152
250,47.65011239051819
300,54.50251603126526
350,61.28615880012512
400,63.283615827560425
450,70.98736238479614
500,78.2406861782074
550,86.6699755191803
600,94.83225440979004
650,104.16206693649292
700,111.50859355926514
750,115.98803615570068
800,125.76532578468323
850,136.84141874313354
900,146.7202184200287
950,157.58241081237793
1000,167.74419736862183
1050,175.36851382255554
1100,181.91055035591125
1150,193.632910490036
1200,204.59796142578125
1250,216.0547046661377
1300,227.48269820213318
1350,240.35036706924438
1400,247.0707564353943
1450,257.88014101982117
1500,269.6718120574951
1550,283.6578326225281
1600,297.79196524620056
1650,312.948504447937
1700,327.12435483932495
1750,333.1821975708008
1800,347.03936409950256
1850,362.5054225921631
1900,378.3386869430542
1950,393.28075075149536
2000,409.7852957248688
2050,431.82779836654663
2100,438.0270240306854
2150,459.7337760925293
2200,483.42586946487427
2250,505.72633957862854
2300,530.0362672805786
2350,550.1584966182709
2400,569.7399575710297
2450,579.0987181663513
2500,601.5318274497986
2550,622.6581041812897
2600,646.0098311901093
2650,670.3260586261749
2700,699.5826237201691
2750,719.8786644935608
2800,738.9712572097778
2850,767.8565628528595
2900,799.3499510288239
2950,828.4097199440002
3000,860.2980265617371
3050,892.4987547397614
3100,905.5390183925629
3150,934.373539686203
3200,965.8205347061157
3250,1000.282461643219
3300,1032.5691275596619
3350,1067.9448518753052
3400,1109.1082501411438
3450,1113.019954442978
3500,1150.0807256698608
3550,1184.693490743637
3600,1222.6813957691193
3650,1258.7796595096588
3700,1298.0598080158234
3750,1337.9466106891632
3800,1351.365062713623
3850,1389.8652811050415
3900,1432.6631698608398
3950,1472.2698311805725
4000,1515.291820526123
4050,1555.3552777767181
4100,1588.1489634513855
4150,1612.780306816101
4200,1654.2774996757507
4250,1699.6957993507385
4300,1745.755262374878
4350,1792.9281072616577
4400,1844.5198085308075
4450,1875.1848466396332
4500,1910.4285304546356
4550,1957.0724046230316
4600,2007.5790209770203
4650,2059.168961286545
4700,2107.6628131866455
4750,2160.6064438819885
4800,2181.2290325164795
4850,2232.08974814415
4900,2283.3050351142883
4950,2340.0267403125763
5000,2396.464833498001
5050,2448.6594450473785
5100,2513.422538995743
5150,2523.7492060661316
5200,2582.9527151584625
5250,2637.99471116066
5300,2708.123670578003
5350,2775.4921765327454
5400,2851.9180846214294
5450,2918.2446160316467
5500,2950.6038477420807
5550,3027.625878095627
5600,3111.924634218216
5650,3190.887884616852
5700,3284.6301441192627
5750,3372.544105529785
5800,3418.6700370311737
5850,3474.1807160377502
5900,3557.625398159027
5950,3649.9421787261963
6000,3735.8871495723724
6050,3829.800878047943
6100,3924.4010560512543
6150,3959.6662714481354
6200,4041.9038264751434
6250,4132.444397211075
6300,4230.918390989304
6350,4323.049064397812
6400,4423.4823360443115
6450,4530.457209825516
6500,4539.7851231098175
6550,4643.899645090103
6600,4741.728265762329
6650,4847.469282388687
6700,4946.390063047409
6750,5054.30819106102
6800,5151.159339427948
6850,5177.55654835701
6900,5288.2327172756195
6950,5391.885985374451
7000,5505.448508501053
7050,5619.930890083313
7100,5726.232739686966
7150,5811.718296527863
7200,5866.716579437256
7250,5976.731338262558
7300,6096.454857587814
7350,6207.67084312439
7400,6329.590875387192
7450,6443.110751152039
7500,6505.642843961716
7550,6582.5229575634
7600,6707.635616779327
7650,6824.019378185272
7700,6951.168762683868
7750,7080.189025640488
7800,7200.387996912003
7850,7236.771737575531
7900,7349.07677936554
7950,7482.375568151474
8000,7607.498850822449
8050,7743.400109291077
8100,7881.77192234993
8150,8024.9010446071625
8200,8037.2765691280365
8250,8177.803188323975
8300,8308.649184465408
8350,8453.608167171478
8400,8586.122255563736
8450,8741.86410522461
8500,8862.526273488998
8550,8909.001589298248
8600,9059.726370573044
8650,9198.394206762314
8700,9349.502254724503
8750,9490.956921339035
8800,9644.856164216995
8850,9732.676867961884
8900,9817.524946928024
8950,9963.274482011795
9000,10122.05155301094
9050,10270.067526578903
9100,10431.497810840607
9150,10581.1814930439
9200,10660.812587499619
9250,10788.613905191422
9300,10942.107867956161
9350,11108.933599710464
9400,11266.018446445465
9450,11437.458977937698
9500,11594.749599695206
9550,11625.636734008789
9600,11787.256937026978
9650,11962.007409572601
9700,12138.152946472168
9750,12302.611654043198
9800,12483.370891809464
9850,12639.754626512527
9900,12683.038527727127
9950,12852.566657066345
10000,13038.437770843506

==> TIME/xlnet-large-cased-yelp-ours-pwws.csv <==
time, asr
0.0, 0.0
0.5, 0.004056795131845842
1.0, 0.004056795131845842
1.5, 0.008113590263691683
2.0, 0.016227180527383367
2.5, 0.018255578093306288
3.0, 0.018255578093306288
3.5, 0.018255578093306288
4.0, 0.02028397565922921
4.5, 0.02231237322515213
5.0, 0.02636916835699797
5.5, 0.02636916835699797
6.0, 0.030425963488843813
6.5, 0.032454361054766734
7.0, 0.036511156186612576
7.5, 0.038539553752535496
8.0, 0.04462474645030426
8.5, 0.04462474645030426
9.0, 0.04665314401622718
9.5, 0.05070993914807302
10.0, 0.058823529411764705
10.5, 0.06490872210953347
11.0, 0.07099391480730223
11.5, 0.07707910750507099
12.0, 0.08113590263691683
12.5, 0.0872210953346856
13.0, 0.09939148073022312
13.5, 0.1075050709939148
14.0, 0.11764705882352941
14.5, 0.12373225152129817
15.0, 0.1359026369168357
15.5, 0.14198782961460446
16.0, 0.15618661257606492
16.5, 0.17038539553752535
17.0, 0.17647058823529413
17.5, 0.17849898580121704
18.0, 0.18052738336713997
18.5, 0.1947261663286004
19.0, 0.20081135902636918
19.5, 0.21095334685598377
20.0, 0.22515212981744423
20.5, 0.23529411764705882
21.0, 0.2413793103448276
21.5, 0.25760649087221094
22.0, 0.26774847870182555
22.5, 0.2778904665314402
23.0, 0.2880324543610548
23.5, 0.29817444219066935
24.0, 0.30831643002028397
24.5, 0.32454361054766734
25.0, 0.33468559837728196
25.5, 0.3448275862068966
26.0, 0.36105476673427994
26.5, 0.3691683569979716
27.0, 0.3752535496957404
27.5, 0.3793103448275862
28.0, 0.385395537525355
28.5, 0.3975659229208925
29.0, 0.4158215010141988
29.5, 0.42190669371196754
30.0, 0.43204868154158216
30.5, 0.4381338742393509
31.0, 0.45233265720081134
31.5, 0.45841784989858014
32.0, 0.4685598377281947
32.5, 0.4726166328600406
33.0, 0.4787018255578093
33.5, 0.4908722109533469
34.0, 0.49898580121703856
34.5, 0.5030425963488844
35.0, 0.513184584178499
35.5, 0.5212981744421906
36.0, 0.5253549695740365
36.5, 0.5294117647058824
37.0, 0.5354969574036511
37.5, 0.539553752535497
38.0, 0.5476673427991886
38.5, 0.5496957403651116
39.0, 0.5578093306288032
39.5, 0.5679513184584178
40.0, 0.5720081135902637
40.5, 0.5740365111561866
41.0, 0.5780933062880325
41.5, 0.5821501014198783
42.0, 0.5882352941176471
42.5, 0.592292089249493
43.0, 0.6004056795131846
43.5, 0.6024340770791075
44.0, 0.6044624746450304
44.5, 0.6064908722109533
45.0, 0.6085192697768763
45.5, 0.6085192697768763
46.0, 0.6125760649087221
46.5, 0.6125760649087221
47.0, 0.6166328600405679
47.5, 0.6247464503042597
48.0, 0.6267748478701826
48.5, 0.6288032454361054
49.0, 0.6369168356997972
49.5, 0.6369168356997972
50.0, 0.640973630831643
50.5, 0.6430020283975659
51.0, 0.6470588235294118
51.5, 0.6511156186612576
52.0, 0.6531440162271805
52.5, 0.6592292089249493
53.0, 0.6632860040567952
53.5, 0.665314401622718
54.0, 0.6673427991886409
54.5, 0.6693711967545639
55.0, 0.6734279918864098
55.5, 0.6734279918864098
56.0, 0.6795131845841785
56.5, 0.6855983772819473
57.0, 0.6876267748478702
57.5, 0.6896551724137931
58.0, 0.691683569979716
58.5, 0.691683569979716
59.0, 0.6937119675456389
59.5, 0.6937119675456389
60.0, 0.6957403651115619
60.5, 0.6997971602434077
61.0, 0.7018255578093306
61.5, 0.7018255578093306
62.0, 0.7038539553752535
62.5, 0.7038539553752535
63.0, 0.7079107505070994
63.5, 0.7119675456389453
64.0, 0.718052738336714
64.5, 0.7221095334685599
65.0, 0.7241379310344828
65.5, 0.7261663286004056
66.0, 0.7322515212981744
66.5, 0.7342799188640974
67.0, 0.7383367139959433
67.5, 0.7403651115618661
68.0, 0.742393509127789
68.5, 0.744421906693712
69.0, 0.7464503042596349
69.5, 0.7484787018255578
70.0, 0.7525354969574036
70.5, 0.7525354969574036
71.0, 0.7565922920892495
71.5, 0.7606490872210954
72.0, 0.7626774847870182
72.5, 0.7667342799188641
73.0, 0.768762677484787
73.5, 0.768762677484787
74.0, 0.77079107505071
74.5, 0.7728194726166329
75.0, 0.7728194726166329
75.5, 0.7728194726166329
76.0, 0.7789046653144016
76.5, 0.7809330628803245
77.0, 0.7809330628803245
77.5, 0.7809330628803245
78.0, 0.7829614604462475
78.5, 0.7829614604462475
79.0, 0.7849898580121704
79.5, 0.7849898580121704
80.0, 0.7849898580121704
80.5, 0.7849898580121704
81.0, 0.7849898580121704
81.5, 0.7931034482758621
82.0, 0.7931034482758621
82.5, 0.7931034482758621
83.0, 0.7931034482758621
83.5, 0.7931034482758621
84.0, 0.7931034482758621
84.5, 0.795131845841785
85.0, 0.795131845841785
85.5, 0.795131845841785
86.0, 0.795131845841785
86.5, 0.795131845841785
87.0, 0.795131845841785
87.5, 0.795131845841785
88.0, 0.7971602434077079
88.5, 0.7971602434077079
89.0, 0.7971602434077079
89.5, 0.7991886409736308
90.0, 0.8012170385395537
90.5, 0.8012170385395537
91.0, 0.8032454361054767
91.5, 0.8032454361054767
92.0, 0.8032454361054767
92.5, 0.8032454361054767
93.0, 0.8032454361054767
93.5, 0.8052738336713996
94.0, 0.8052738336713996
94.5, 0.8073022312373225
95.0, 0.8093306288032455
95.5, 0.8113590263691683
96.0, 0.8113590263691683
96.5, 0.8113590263691683
97.0, 0.8113590263691683
97.5, 0.8133874239350912
98.0, 0.8133874239350912
98.5, 0.8133874239350912
99.0, 0.8133874239350912
99.5, 0.8194726166328601
100.0, 0.821501014198783
100.5, 0.8235294117647058
101.0, 0.8255578093306288
101.5, 0.8255578093306288
102.0, 0.8275862068965517
102.5, 0.8296146044624746
103.0, 0.8296146044624746
103.5, 0.8296146044624746
104.0, 0.8296146044624746
104.5, 0.8296146044624746
105.0, 0.8316430020283976
105.5, 0.8316430020283976
106.0, 0.8336713995943205
106.5, 0.8336713995943205
107.0, 0.8336713995943205
107.5, 0.8336713995943205
108.0, 0.8336713995943205
108.5, 0.8356997971602435
109.0, 0.8397565922920892
109.5, 0.8397565922920892
110.0, 0.8417849898580122
110.5, 0.8417849898580122
111.0, 0.8417849898580122
111.5, 0.8417849898580122
112.0, 0.8417849898580122
112.5, 0.8417849898580122
113.0, 0.8417849898580122
113.5, 0.8417849898580122
114.0, 0.8417849898580122
114.5, 0.8417849898580122
115.0, 0.8417849898580122
115.5, 0.8438133874239351
116.0, 0.845841784989858
116.5, 0.845841784989858
117.0, 0.845841784989858
117.5, 0.845841784989858
118.0, 0.845841784989858
118.5, 0.845841784989858
119.0, 0.847870182555781
119.5, 0.847870182555781
120.0, 0.847870182555781
120.5, 0.847870182555781
121.0, 0.847870182555781
121.5, 0.847870182555781
122.0, 0.8519269776876268
122.5, 0.8519269776876268
123.0, 0.8519269776876268
123.5, 0.8519269776876268
124.0, 0.8519269776876268
124.5, 0.8539553752535497
125.0, 0.8539553752535497
125.5, 0.8559837728194726
126.0, 0.8559837728194726
126.5, 0.8559837728194726
127.0, 0.8580121703853956
127.5, 0.8580121703853956
128.0, 0.8580121703853956
128.5, 0.8600405679513184
129.0, 0.8600405679513184
129.5, 0.8600405679513184
130.0, 0.8600405679513184
130.5, 0.8640973630831643
131.0, 0.8661257606490872
131.5, 0.8661257606490872
132.0, 0.8661257606490872
132.5, 0.8661257606490872
133.0, 0.8661257606490872
133.5, 0.8661257606490872
134.0, 0.8661257606490872
134.5, 0.8661257606490872
135.0, 0.8661257606490872
135.5, 0.8661257606490872
136.0, 0.8681541582150102
136.5, 0.8701825557809331
137.0, 0.8701825557809331
137.5, 0.8701825557809331
138.0, 0.8722109533468559
138.5, 0.8722109533468559
139.0, 0.8722109533468559
139.5, 0.8722109533468559
140.0, 0.8722109533468559
140.5, 0.8722109533468559
141.0, 0.8742393509127789
141.5, 0.8742393509127789
142.0, 0.8742393509127789
142.5, 0.8742393509127789
143.0, 0.8742393509127789
143.5, 0.8742393509127789
144.0, 0.8762677484787018
144.5, 0.8762677484787018
145.0, 0.8762677484787018
145.5, 0.8762677484787018
146.0, 0.8762677484787018
146.5, 0.8762677484787018
147.0, 0.8762677484787018
147.5, 0.8762677484787018
148.0, 0.8762677484787018
148.5, 0.8762677484787018
149.0, 0.8762677484787018
149.5, 0.8762677484787018
150.0, 0.8782961460446247
150.5, 0.8803245436105477
151.0, 0.8803245436105477
151.5, 0.8803245436105477
152.0, 0.8803245436105477
152.5, 0.8843813387423936
153.0, 0.8843813387423936
153.5, 0.8843813387423936
154.0, 0.8843813387423936
154.5, 0.8843813387423936
155.0, 0.8843813387423936
155.5, 0.8904665314401623
156.0, 0.8904665314401623
156.5, 0.8924949290060852
157.0, 0.8924949290060852
157.5, 0.8924949290060852
158.0, 0.8924949290060852
158.5, 0.8924949290060852
159.0, 0.8924949290060852
159.5, 0.8945233265720081
160.0, 0.8985801217038539
160.5, 0.8985801217038539
161.0, 0.9006085192697769
161.5, 0.9006085192697769
162.0, 0.9006085192697769
162.5, 0.9006085192697769
163.0, 0.9026369168356998
163.5, 0.9026369168356998
164.0, 0.9026369168356998
164.5, 0.9026369168356998
165.0, 0.9026369168356998
165.5, 0.9026369168356998
166.0, 0.9026369168356998
166.5, 0.9026369168356998
167.0, 0.9026369168356998
167.5, 0.9046653144016227
168.0, 0.9046653144016227
168.5, 0.9066937119675457
169.0, 0.9066937119675457
169.5, 0.9066937119675457
170.0, 0.9066937119675457
170.5, 0.9066937119675457
171.0, 0.9087221095334685
171.5, 0.9087221095334685
172.0, 0.9087221095334685
172.5, 0.9087221095334685
173.0, 0.9087221095334685
173.5, 0.9087221095334685
174.0, 0.9087221095334685
174.5, 0.9087221095334685
175.0, 0.9087221095334685
175.5, 0.9087221095334685
176.0, 0.9087221095334685
176.5, 0.9087221095334685
177.0, 0.9087221095334685
177.5, 0.9087221095334685
178.0, 0.9127789046653144
178.5, 0.9127789046653144
179.0, 0.9148073022312373
179.5, 0.9168356997971603
180.0, 0.9168356997971603
180.5, 0.9168356997971603
181.0, 0.9168356997971603
181.5, 0.9188640973630832
182.0, 0.9188640973630832
182.5, 0.9188640973630832
183.0, 0.9188640973630832
183.5, 0.9188640973630832
184.0, 0.9188640973630832
184.5, 0.9188640973630832
185.0, 0.920892494929006
185.5, 0.920892494929006
186.0, 0.922920892494929
186.5, 0.9249492900608519
187.0, 0.9249492900608519
187.5, 0.9249492900608519
188.0, 0.9249492900608519
188.5, 0.9249492900608519
189.0, 0.9249492900608519
189.5, 0.9249492900608519
190.0, 0.9269776876267748
190.5, 0.9269776876267748
191.0, 0.9269776876267748
191.5, 0.9269776876267748
192.0, 0.9269776876267748
192.5, 0.9269776876267748
193.0, 0.9269776876267748
193.5, 0.9269776876267748
194.0, 0.9269776876267748
194.5, 0.9269776876267748
195.0, 0.9269776876267748
195.5, 0.9269776876267748
196.0, 0.9269776876267748
196.5, 0.9269776876267748
197.0, 0.9269776876267748
197.5, 0.9269776876267748
198.0, 0.9269776876267748
198.5, 0.9269776876267748
199.0, 0.9290060851926978
199.5, 0.9290060851926978
200.0, 0.9290060851926978
200.5, 0.9290060851926978
201.0, 0.9290060851926978
201.5, 0.9290060851926978
202.0, 0.9290060851926978
202.5, 0.9310344827586207
203.0, 0.9310344827586207
203.5, 0.9310344827586207
204.0, 0.9310344827586207
204.5, 0.9310344827586207
205.0, 0.9310344827586207
205.5, 0.9310344827586207
206.0, 0.9310344827586207
206.5, 0.9310344827586207
207.0, 0.9310344827586207
207.5, 0.9310344827586207
208.0, 0.9310344827586207
208.5, 0.9310344827586207
209.0, 0.9330628803245437
209.5, 0.9330628803245437
210.0, 0.9330628803245437
210.5, 0.9330628803245437
211.0, 0.9330628803245437
211.5, 0.9330628803245437
212.0, 0.9330628803245437
212.5, 0.9330628803245437
213.0, 0.9330628803245437
213.5, 0.9330628803245437
214.0, 0.9330628803245437
214.5, 0.9330628803245437
215.0, 0.9330628803245437
215.5, 0.9330628803245437
216.0, 0.9330628803245437
216.5, 0.9330628803245437
217.0, 0.9330628803245437
217.5, 0.9330628803245437
218.0, 0.9330628803245437
218.5, 0.9330628803245437
219.0, 0.9330628803245437
219.5, 0.9330628803245437
220.0, 0.9330628803245437
220.5, 0.9330628803245437
221.0, 0.9330628803245437
221.5, 0.9330628803245437
222.0, 0.9330628803245437
222.5, 0.9330628803245437
223.0, 0.9330628803245437
223.5, 0.9350912778904665
224.0, 0.9371196754563894
224.5, 0.9391480730223124
225.0, 0.9391480730223124
225.5, 0.9391480730223124
226.0, 0.9391480730223124
226.5, 0.9391480730223124
227.0, 0.9391480730223124
227.5, 0.9391480730223124
228.0, 0.9391480730223124
228.5, 0.9391480730223124
229.0, 0.9391480730223124
229.5, 0.9391480730223124
230.0, 0.9391480730223124
230.5, 0.9391480730223124
231.0, 0.9391480730223124
231.5, 0.9391480730223124
232.0, 0.9391480730223124
232.5, 0.9391480730223124
233.0, 0.9391480730223124
233.5, 0.9391480730223124
234.0, 0.9391480730223124
234.5, 0.9391480730223124
235.0, 0.9391480730223124
235.5, 0.9391480730223124
236.0, 0.9391480730223124
236.5, 0.9391480730223124
237.0, 0.9391480730223124
237.5, 0.9391480730223124
238.0, 0.9391480730223124
238.5, 0.9411764705882353
239.0, 0.9411764705882353
239.5, 0.9411764705882353
240.0, 0.9411764705882353
240.5, 0.9411764705882353
241.0, 0.9432048681541582
241.5, 0.9432048681541582
242.0, 0.9432048681541582
242.5, 0.9432048681541582
243.0, 0.9432048681541582
243.5, 0.9432048681541582
244.0, 0.9432048681541582
244.5, 0.9452332657200812
245.0, 0.9452332657200812
245.5, 0.9452332657200812
246.0, 0.9452332657200812
246.5, 0.9452332657200812
247.0, 0.947261663286004
247.5, 0.949290060851927
248.0, 0.949290060851927
248.5, 0.949290060851927
249.0, 0.949290060851927
249.5, 0.949290060851927

==> TIME/xlnet-large-cased-yelp-pwws_0_product.csv <==
time, asr
0.0, 0.0
0.5, 0.0
1.0, 0.0
1.5, 0.0
2.0, 0.0
2.5, 0.0
3.0, 0.0
3.5, 0.0
4.0, 0.0
4.5, 0.0
5.0, 0.004056795131845842
5.5, 0.010141987829614604
6.0, 0.012170385395537525
6.5, 0.012170385395537525
7.0, 0.014198782961460446
7.5, 0.016227180527383367
8.0, 0.016227180527383367
8.5, 0.02028397565922921
9.0, 0.02028397565922921
9.5, 0.02434077079107505
10.0, 0.02434077079107505
10.5, 0.030425963488843813
11.0, 0.034482758620689655
11.5, 0.036511156186612576
12.0, 0.038539553752535496
12.5, 0.04259634888438134
13.0, 0.04665314401622718
13.5, 0.05273833671399594
14.0, 0.05476673427991886
14.5, 0.05476673427991886
15.0, 0.060851926977687626
15.5, 0.06288032454361055
16.0, 0.06490872210953347
16.5, 0.06693711967545639
17.0, 0.06896551724137931
17.5, 0.07302231237322515
18.0, 0.07707910750507099
18.5, 0.07910750507099391
19.0, 0.0872210953346856
19.5, 0.09127789046653144
20.0, 0.0973630831643002
20.5, 0.10141987829614604
21.0, 0.10547667342799188
21.5, 0.10953346855983773
22.0, 0.11156186612576065
22.5, 0.11359026369168357
23.0, 0.11359026369168357
23.5, 0.11764705882352941
24.0, 0.11967545638945233
24.5, 0.12778904665314403
25.0, 0.13387423935091278
25.5, 0.14198782961460446
26.0, 0.1440162271805274
26.5, 0.15010141987829614
27.0, 0.15010141987829614
27.5, 0.15212981744421908
28.0, 0.15618661257606492
28.5, 0.16024340770791076
29.0, 0.16835699797160245
29.5, 0.1724137931034483
30.0, 0.1744421906693712
30.5, 0.17849898580121704
31.0, 0.18864097363083165
31.5, 0.19066937119675456
32.0, 0.19878296146044624
32.5, 0.20081135902636918
33.0, 0.20892494929006086
33.5, 0.21095334685598377
34.0, 0.21906693711967545
34.5, 0.22515212981744423
35.0, 0.23529411764705882
35.5, 0.23732251521298176
36.0, 0.2413793103448276
36.5, 0.24543610547667344
37.0, 0.24949290060851928
37.5, 0.2515212981744422
38.0, 0.25760649087221094
38.5, 0.2616632860040568
39.0, 0.2657200811359026
39.5, 0.2718052738336714
40.0, 0.2738336713995943
40.5, 0.2799188640973631
41.0, 0.281947261663286
41.5, 0.28600405679513186
42.0, 0.2920892494929006
42.5, 0.29411764705882354
43.0, 0.3002028397565923
43.5, 0.3002028397565923
44.0, 0.3022312373225152
44.5, 0.3103448275862069
45.0, 0.31237322515212984
45.5, 0.31643002028397565
46.0, 0.3204868154158215
46.5, 0.3225152129817444
47.0, 0.3306288032454361
47.5, 0.33468559837728196
48.0, 0.33468559837728196
48.5, 0.3367139959432049
49.0, 0.33874239350912777
49.5, 0.34279918864097364
50.0, 0.34685598377281945
50.5, 0.3488843813387424
51.0, 0.35699797160243407
51.5, 0.36105476673427994
52.0, 0.3630831643002028
52.5, 0.3691683569979716
53.0, 0.3793103448275862
53.5, 0.3813387423935091
54.0, 0.3813387423935091
54.5, 0.3894523326572008
55.0, 0.39148073022312374
55.5, 0.3935091277890467
56.0, 0.3975659229208925
56.5, 0.3995943204868154
57.0, 0.40162271805273836
57.5, 0.4056795131845842
58.0, 0.40973630831643004
58.5, 0.41379310344827586
59.0, 0.4198782961460446
59.5, 0.4239350912778905
60.0, 0.4259634888438134
60.5, 0.4259634888438134
61.0, 0.4259634888438134
61.5, 0.4279918864097363
62.0, 0.4300202839756592
62.5, 0.43204868154158216
63.0, 0.4381338742393509
63.5, 0.44016227180527384
64.0, 0.4421906693711968
64.5, 0.44421906693711966
65.0, 0.4462474645030426
65.5, 0.45233265720081134
66.0, 0.46247464503042596
66.5, 0.4665314401622718
67.0, 0.4685598377281947
67.5, 0.4685598377281947
68.0, 0.4685598377281947
68.5, 0.4726166328600406
69.0, 0.4746450304259635
69.5, 0.4766734279918864
70.0, 0.4847870182555781
70.5, 0.486815415821501
71.0, 0.486815415821501
71.5, 0.4908722109533469
72.0, 0.49898580121703856
72.5, 0.49898580121703856
73.0, 0.5030425963488844
73.5, 0.5070993914807302
74.0, 0.5111561866125761
74.5, 0.513184584178499
75.0, 0.5172413793103449
75.5, 0.5192697768762677
76.0, 0.5233265720081136
76.5, 0.5233265720081136
77.0, 0.5253549695740365
77.5, 0.5253549695740365
78.0, 0.5294117647058824
78.5, 0.5314401622718052
79.0, 0.5314401622718052
79.5, 0.5354969574036511
80.0, 0.5354969574036511
80.5, 0.5354969574036511
81.0, 0.539553752535497
81.5, 0.539553752535497
82.0, 0.539553752535497
82.5, 0.5436105476673428
83.0, 0.5456389452332657
83.5, 0.5476673427991886
84.0, 0.5496957403651116
84.5, 0.5517241379310345
85.0, 0.5557809330628803
85.5, 0.5598377281947262
86.0, 0.5598377281947262
86.5, 0.565922920892495
87.0, 0.5699797160243407
87.5, 0.5740365111561866
88.0, 0.5780933062880325
88.5, 0.5780933062880325
89.0, 0.5780933062880325
89.5, 0.5801217038539553
90.0, 0.5821501014198783
90.5, 0.5821501014198783
91.0, 0.5841784989858012
91.5, 0.5882352941176471
92.0, 0.59026369168357
92.5, 0.592292089249493
93.0, 0.5963488843813387
93.5, 0.5983772819472617
94.0, 0.6024340770791075
94.5, 0.6024340770791075
95.0, 0.6044624746450304
95.5, 0.6085192697768763
96.0, 0.6085192697768763
96.5, 0.6085192697768763
97.0, 0.6085192697768763
97.5, 0.6105476673427992
98.0, 0.6125760649087221
98.5, 0.6166328600405679
99.0, 0.6186612576064908
99.5, 0.6186612576064908
100.0, 0.6186612576064908
100.5, 0.6227180527383367
101.0, 0.6227180527383367
101.5, 0.6267748478701826
102.0, 0.6288032454361054
102.5, 0.6308316430020284
103.0, 0.6308316430020284
103.5, 0.6328600405679513
104.0, 0.6348884381338742
104.5, 0.6348884381338742
105.0, 0.6369168356997972
105.5, 0.6389452332657201
106.0, 0.6389452332657201
106.5, 0.6389452332657201
107.0, 0.6389452332657201
107.5, 0.6389452332657201
108.0, 0.6389452332657201
108.5, 0.640973630831643
109.0, 0.640973630831643
109.5, 0.640973630831643
110.0, 0.640973630831643
110.5, 0.640973630831643
111.0, 0.6450304259634888
111.5, 0.6470588235294118
112.0, 0.6490872210953347
112.5, 0.6511156186612576
113.0, 0.6511156186612576
113.5, 0.6551724137931034
114.0, 0.6551724137931034
114.5, 0.6572008113590264
115.0, 0.6572008113590264
115.5, 0.6612576064908722
116.0, 0.6612576064908722
116.5, 0.665314401622718
117.0, 0.665314401622718
117.5, 0.6693711967545639
118.0, 0.6693711967545639
118.5, 0.6734279918864098
119.0, 0.6734279918864098
119.5, 0.6754563894523327
120.0, 0.6754563894523327
120.5, 0.6774847870182555
121.0, 0.6774847870182555
121.5, 0.6795131845841785
122.0, 0.6815415821501014
122.5, 0.6815415821501014
123.0, 0.6855983772819473
123.5, 0.6855983772819473
124.0, 0.6896551724137931
124.5, 0.691683569979716
125.0, 0.691683569979716
125.5, 0.691683569979716
126.0, 0.6977687626774848
126.5, 0.7018255578093306
127.0, 0.7058823529411765
127.5, 0.7058823529411765
128.0, 0.7058823529411765
128.5, 0.7058823529411765
129.0, 0.7058823529411765
129.5, 0.7058823529411765
130.0, 0.7058823529411765
130.5, 0.7079107505070994
131.0, 0.7099391480730223
131.5, 0.7099391480730223
132.0, 0.716024340770791
132.5, 0.718052738336714
133.0, 0.7200811359026369
133.5, 0.7200811359026369
134.0, 0.7241379310344828
134.5, 0.7261663286004056
135.0, 0.7261663286004056
135.5, 0.7281947261663286
136.0, 0.7281947261663286
136.5, 0.7281947261663286
137.0, 0.7281947261663286
137.5, 0.7281947261663286
138.0, 0.7302231237322515
138.5, 0.7302231237322515
139.0, 0.7322515212981744
139.5, 0.7342799188640974
140.0, 0.7383367139959433
140.5, 0.7383367139959433
141.0, 0.7383367139959433
141.5, 0.7383367139959433
142.0, 0.744421906693712
142.5, 0.744421906693712
143.0, 0.744421906693712
143.5, 0.744421906693712
144.0, 0.7464503042596349
144.5, 0.7464503042596349
145.0, 0.7464503042596349
145.5, 0.7464503042596349
146.0, 0.7464503042596349
146.5, 0.7484787018255578
147.0, 0.7484787018255578
147.5, 0.7484787018255578
148.0, 0.7505070993914807
148.5, 0.7525354969574036
149.0, 0.7545638945233266
149.5, 0.7586206896551724
150.0, 0.7586206896551724
150.5, 0.7586206896551724
151.0, 0.7586206896551724
151.5, 0.7606490872210954
152.0, 0.7606490872210954
152.5, 0.7606490872210954
153.0, 0.7606490872210954
153.5, 0.7647058823529411
154.0, 0.7647058823529411
154.5, 0.768762677484787
155.0, 0.768762677484787
155.5, 0.77079107505071
156.0, 0.77079107505071
156.5, 0.77079107505071
157.0, 0.77079107505071
157.5, 0.77079107505071
158.0, 0.77079107505071
158.5, 0.7728194726166329
159.0, 0.7728194726166329
159.5, 0.7728194726166329
160.0, 0.7728194726166329
160.5, 0.7728194726166329
161.0, 0.7748478701825557
161.5, 0.7748478701825557
162.0, 0.7748478701825557
162.5, 0.7748478701825557
163.0, 0.7748478701825557
163.5, 0.7768762677484787
164.0, 0.7768762677484787
164.5, 0.7768762677484787
165.0, 0.7789046653144016
165.5, 0.7809330628803245
166.0, 0.7829614604462475
166.5, 0.7829614604462475
167.0, 0.7829614604462475
167.5, 0.7829614604462475
168.0, 0.7849898580121704
168.5, 0.7910750507099391
169.0, 0.7910750507099391
169.5, 0.7910750507099391
170.0, 0.7910750507099391
170.5, 0.7910750507099391
171.0, 0.7931034482758621
171.5, 0.795131845841785
172.0, 0.7971602434077079
172.5, 0.7971602434077079
173.0, 0.7991886409736308
173.5, 0.7991886409736308
174.0, 0.7991886409736308
174.5, 0.7991886409736308
175.0, 0.7991886409736308
175.5, 0.8032454361054767
176.0, 0.8052738336713996
176.5, 0.8052738336713996
177.0, 0.8052738336713996
177.5, 0.8052738336713996
178.0, 0.8052738336713996
178.5, 0.8073022312373225
179.0, 0.8073022312373225
179.5, 0.8093306288032455
180.0, 0.8093306288032455
180.5, 0.8093306288032455
181.0, 0.8093306288032455
181.5, 0.8093306288032455
182.0, 0.8093306288032455
182.5, 0.8093306288032455
183.0, 0.8093306288032455
183.5, 0.8093306288032455
184.0, 0.8113590263691683
184.5, 0.8113590263691683
185.0, 0.8133874239350912
185.5, 0.8133874239350912
186.0, 0.8133874239350912
186.5, 0.8133874239350912
187.0, 0.8133874239350912
187.5, 0.8133874239350912
188.0, 0.8133874239350912
188.5, 0.8154158215010142
189.0, 0.8154158215010142
189.5, 0.8154158215010142
190.0, 0.8154158215010142
190.5, 0.8154158215010142
191.0, 0.8154158215010142
191.5, 0.8154158215010142
192.0, 0.8154158215010142
192.5, 0.8174442190669371
193.0, 0.8174442190669371
193.5, 0.8174442190669371
194.0, 0.8174442190669371
194.5, 0.8194726166328601
195.0, 0.8194726166328601
195.5, 0.8194726166328601
196.0, 0.821501014198783
196.5, 0.8235294117647058
197.0, 0.8235294117647058
197.5, 0.8235294117647058
198.0, 0.8235294117647058
198.5, 0.8235294117647058
199.0, 0.8235294117647058
199.5, 0.8235294117647058
200.0, 0.8235294117647058
200.5, 0.8235294117647058
201.0, 0.8235294117647058
201.5, 0.8235294117647058
202.0, 0.8235294117647058
202.5, 0.8235294117647058
203.0, 0.8235294117647058
203.5, 0.8235294117647058
204.0, 0.8235294117647058
204.5, 0.8255578093306288
205.0, 0.8255578093306288
205.5, 0.8255578093306288
206.0, 0.8255578093306288
206.5, 0.8255578093306288
207.0, 0.8255578093306288
207.5, 0.8275862068965517
208.0, 0.8296146044624746
208.5, 0.8296146044624746
209.0, 0.8296146044624746
209.5, 0.8316430020283976
210.0, 0.8336713995943205
210.5, 0.8336713995943205
211.0, 0.8377281947261663
211.5, 0.8377281947261663
212.0, 0.8377281947261663
212.5, 0.8377281947261663
213.0, 0.8377281947261663
213.5, 0.8377281947261663
214.0, 0.8417849898580122
214.5, 0.8417849898580122
215.0, 0.8417849898580122
215.5, 0.8438133874239351
216.0, 0.8438133874239351
216.5, 0.8438133874239351
217.0, 0.8438133874239351
217.5, 0.8438133874239351
218.0, 0.8438133874239351
218.5, 0.8438133874239351
219.0, 0.845841784989858
219.5, 0.845841784989858
220.0, 0.845841784989858
220.5, 0.845841784989858
221.0, 0.845841784989858
221.5, 0.845841784989858
222.0, 0.845841784989858
222.5, 0.845841784989858
223.0, 0.845841784989858
223.5, 0.845841784989858
224.0, 0.845841784989858
224.5, 0.845841784989858
225.0, 0.845841784989858
225.5, 0.845841784989858
226.0, 0.845841784989858
226.5, 0.845841784989858
227.0, 0.845841784989858
227.5, 0.845841784989858
228.0, 0.847870182555781
228.5, 0.847870182555781
229.0, 0.847870182555781
229.5, 0.847870182555781
230.0, 0.847870182555781
230.5, 0.8498985801217038
231.0, 0.8498985801217038
231.5, 0.8498985801217038
232.0, 0.8498985801217038
232.5, 0.8498985801217038
233.0, 0.8498985801217038
233.5, 0.8498985801217038
234.0, 0.8498985801217038
234.5, 0.8498985801217038
235.0, 0.8519269776876268
235.5, 0.8519269776876268
236.0, 0.8519269776876268
236.5, 0.8519269776876268
237.0, 0.8519269776876268
237.5, 0.8519269776876268
238.0, 0.8539553752535497
238.5, 0.8539553752535497
239.0, 0.8539553752535497
239.5, 0.8539553752535497
240.0, 0.8539553752535497
240.5, 0.8539553752535497
241.0, 0.8539553752535497
241.5, 0.8539553752535497
242.0, 0.8559837728194726
242.5, 0.8559837728194726
243.0, 0.8559837728194726
243.5, 0.8559837728194726
244.0, 0.8559837728194726
244.5, 0.8559837728194726
245.0, 0.8559837728194726
245.5, 0.8559837728194726
246.0, 0.8559837728194726
246.5, 0.8559837728194726
247.0, 0.8580121703853956
247.5, 0.8580121703853956
248.0, 0.8580121703853956
248.5, 0.8580121703853956
249.0, 0.8580121703853956
249.5, 0.8580121703853956
